A Novel Non-Terrestrial Networks Architecture: All Optical LEO Constellations with High-Altitude Ground Stations

The emergence of low Earth orbit (LEO) satellite mega-constellations is dynamically transforming the space sector. While free-space optical (FSO) links efficiently facilitate intersatellite data forwarding, they suffer from atmospheric/weather conditions in the space-to-ground link. This study delves into utilizing high-altitude platform stations (HAPS) as elevated relay stations strategically positioned above terrestrial ground stations. We introduce the concept of high-altitude ground stations (HAGS), an innovative approach to enabling the development of all optical LEO satellite constellations. The first contribution is an analysis of the HAGS-based network architecture where the LEO spacecraft only hosts FSO transceivers. Secondly, we execute an extensive simulation campaign to determine the gain of HAGS, including a new equivalency model with the traditional ground station approach. Finally, we examine the research challenges of implementing HAGS-based, all optical LEO mega-constellations.

==> results/results_TTR=10.json <==
{"ttf_values": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40], "delivery_ratio": {"1LEO-1GS": [6.0, 2.0, 4.0, 0.0, 2.0, 0.0, 0.0, 0.0, 0.0, 4.0, 4.0, 0.0, 0.0, 10.0, 0.0, 2.0, 0.0, 28.000000000000004, 2.0, 2.0, 4.0, 10.0, 0.0, 22.0, 2.0, 2.0, 2.0, 0.0, 0.0, 8.0, 0.0, 6.0, 0.0, 0.0, 2.0, 0.0, 4.0, 14.000000000000002, 0.0, 0.0, 14.000000000000002, 4.0, 0.0, 14.000000000000002, 6.0, 0.0, 0.0, 6.0, 0.0, 0.0, 6.0, 0.0, 0.0, 0.0, 6.0, 0.0, 4.0, 0.0, 4.0, 0.0, 4.0, 8.0, 2.0, 14.000000000000002, 8.0, 2.0, 6.0, 10.0, 0.0, 4.0, 0.0, 4.0, 0.0, 10.0, 0.0, 8.0, 2.0, 0.0, 8.0, 0.0, 0.0, 2.0, 6.0, 2.0, 12.0, 2.0, 2.0, 0.0, 10.0, 0.0, 10.0, 0.0, 4.0, 0.0, 14.000000000000002, 8.0, 10.0, 26.0, 0.0, 2.0, 12.0, 6.0, 16.0, 0.0, 8.0, 14.000000000000002, 12.0, 10.0, 0.0, 2.0, 10.0, 0.0, 12.0, 0.0, 14.000000000000002, 18.0, 0.0, 10.0, 2.0, 24.0, 10.0, 2.0, 4.0, 14.000000000000002, 0.0, 18.0, 14.000000000000002, 6.0, 12.0, 10.0, 2.0, 4.0, 0.0, 0.0, 10.0, 0.0, 0.0, 14.000000000000002, 0.0, 2.0, 12.0, 0.0, 0.0, 36.0, 12.0, 8.0, 0.0, 2.0, 0.0, 0.0, 18.0, 6.0, 6.0, 14.000000000000002, 0.0, 12.0, 2.0, 22.0, 0.0, 6.0, 34.0, 0.0, 4.0, 10.0, 6.0, 8.0, 32.0, 8.0, 2.0, 10.0, 0.0, 4.0, 8.0, 2.0, 4.0, 20.0, 8.0, 0.0, 0.0, 0.0, 12.0, 0.0, 2.0, 2.0, 0.0, 6.0, 12.0, 14.000000000000002, 0.0, 12.0, 6.0, 0.0, 0.0, 2.0, 0.0, 6.0, 10.0, 14.000000000000002, 0.0, 22.0, 0.0, 30.0, 26.0, 34.0, 8.0, 10.0, 12.0, 30.0, 8.0, 18.0, 14.000000000000002, 18.0, 10.0, 26.0, 36.0, 32.0, 0.0, 2.0, 10.0, 52.0, 10.0, 14.000000000000002, 14.000000000000002, 16.0, 20.0, 26.0, 12.0, 10.0, 4.0, 66.0, 20.0, 20.0, 12.0, 4.0, 2.0, 14.000000000000002, 2.0, 16.0, 0.0, 6.0, 16.0, 0.0, 36.0, 12.0, 20.0, 0.0, 26.0, 20.0, 4.0, 14.000000000000002, 6.0, 20.0, 0.0, 2.0, 26.0, 24.0, 0.0, 16.0, 42.0, 8.0, 24.0, 2.0, 26.0, 16.0, 8.0, 8.0, 14.000000000000002, 0.0, 12.0, 8.0, 18.0, 16.0, 2.0, 14.000000000000002, 16.0, 22.0, 14.000000000000002, 10.0, 42.0, 6.0, 12.0, 16.0, 22.0, 0.0, 38.0, 14.000000000000002, 14.000000000000002, 24.0, 10.0, 18.0, 16.0, 48.0, 34.0, 12.0, 6.0, 0.0, 10.0, 14.000000000000002, 6.0, 28.000000000000004, 46.0, 14.000000000000002, 42.0, 12.0, 38.0, 24.0, 42.0, 40.0, 52.0, 16.0, 30.0, 56.00000000000001, 12.0, 6.0, 36.0, 28.000000000000004, 36.0, 18.0, 36.0, 0.0, 40.0, 26.0, 24.0, 6.0, 22.0, 12.0, 12.0, 22.0, 38.0, 0.0, 14.000000000000002, 0.0, 46.0, 6.0, 22.0, 2.0, 26.0, 64.0, 6.0, 22.0, 46.0, 78.0, 24.0, 6.0, 18.0, 0.0, 36.0, 40.0, 22.0, 10.0, 24.0, 62.0, 14.000000000000002, 40.0, 42.0, 4.0, 16.0, 50.0, 48.0, 6.0, 22.0, 74.0, 38.0, 28.000000000000004, 20.0, 30.0, 16.0, 0.0, 24.0, 22.0, 36.0, 28.000000000000004, 12.0, 0.0, 60.0, 0.0, 36.0, 57.99999999999999, 38.0, 16.0, 48.0, 10.0, 28.000000000000004, 20.0, 36.0, 12.0, 44.0, 68.0, 82.0, 8.0, 24.0, 22.0, 24.0, 42.0, 64.0, 6.0, 26.0, 14.000000000000002, 22.0, 18.0, 30.0, 40.0, 0.0, 70.0, 22.0, 24.0, 50.0, 72.0, 26.0, 62.0, 16.0, 38.0, 84.0, 57.99999999999999, 14.000000000000002, 42.0, 48.0, 28.000000000000004, 100.0, 24.0, 90.0, 26.0, 14.000000000000002, 18.0, 78.0, 32.0, 72.0, 30.0, 72.0, 78.0, 38.0, 100.0, 57.99999999999999, 26.0, 16.0, 14.000000000000002, 50.0, 60.0, 57.99999999999999, 24.0, 54.0, 100.0, 34.0, 40.0, 68.0, 36.0, 57.99999999999999, 28.000000000000004, 72.0, 42.0, 50.0, 12.0, 26.0, 86.0, 50.0, 24.0, 8.0, 60.0, 54.0, 62.0, 38.0, 88.0, 40.0, 68.0, 40.0, 70.0, 62.0, 56.00000000000001, 44.0, 90.0, 46.0, 72.0, 34.0, 86.0, 52.0, 18.0, 100.0, 12.0, 64.0, 54.0, 92.0, 26.0, 46.0, 0.0, 66.0, 30.0, 57.99999999999999, 66.0, 60.0, 90.0, 50.0, 100.0, 52.0, 44.0, 60.0, 57.99999999999999, 38.0, 78.0, 38.0, 44.0, 57.99999999999999, 100.0, 96.0, 80.0, 100.0, 100.0, 100.0, 100.0, 100.0, 74.0, 100.0, 72.0, 66.0, 68.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 100.0, 100.0, 86.0, 100.0, 88.0, 57.99999999999999, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 94.0, 92.0, 68.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 70.0, 92.0, 46.0, 100.0, 100.0, 82.0, 68.0, 78.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 62.0, 92.0, 100.0, 100.0, 100.0, 100.0, 76.0, 54.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 66.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 54.0, 80.0, 100.0, 100.0, 78.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 66.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-2GS": [4.0, 2.0, 20.0, 6.0, 4.0, 14.000000000000002, 0.0, 26.0, 0.0, 8.0, 4.0, 0.0, 0.0, 32.0, 2.0, 2.0, 0.0, 26.0, 2.0, 2.0, 8.0, 16.0, 0.0, 22.0, 2.0, 2.0, 2.0, 0.0, 0.0, 10.0, 0.0, 6.0, 0.0, 0.0, 14.000000000000002, 0.0, 4.0, 8.0, 14.000000000000002, 0.0, 14.000000000000002, 4.0, 0.0, 14.000000000000002, 6.0, 8.0, 18.0, 16.0, 0.0, 0.0, 6.0, 0.0, 0.0, 6.0, 6.0, 6.0, 20.0, 0.0, 2.0, 0.0, 22.0, 18.0, 14.000000000000002, 18.0, 14.000000000000002, 4.0, 6.0, 10.0, 0.0, 16.0, 0.0, 6.0, 0.0, 10.0, 0.0, 8.0, 2.0, 8.0, 8.0, 0.0, 16.0, 2.0, 6.0, 16.0, 14.000000000000002, 2.0, 2.0, 20.0, 14.000000000000002, 0.0, 10.0, 0.0, 4.0, 0.0, 22.0, 18.0, 10.0, 26.0, 0.0, 8.0, 16.0, 6.0, 32.0, 0.0, 8.0, 14.000000000000002, 12.0, 26.0, 16.0, 12.0, 24.0, 20.0, 14.000000000000002, 4.0, 14.000000000000002, 18.0, 2.0, 16.0, 10.0, 24.0, 30.0, 26.0, 8.0, 10.0, 18.0, 24.0, 40.0, 6.0, 18.0, 14.000000000000002, 2.0, 4.0, 8.0, 0.0, 16.0, 16.0, 6.0, 32.0, 6.0, 6.0, 22.0, 4.0, 2.0, 20.0, 12.0, 8.0, 0.0, 10.0, 0.0, 8.0, 32.0, 6.0, 18.0, 14.000000000000002, 4.0, 12.0, 2.0, 30.0, 36.0, 6.0, 30.0, 16.0, 12.0, 8.0, 10.0, 4.0, 32.0, 14.000000000000002, 4.0, 52.0, 0.0, 4.0, 42.0, 2.0, 16.0, 20.0, 8.0, 0.0, 32.0, 18.0, 12.0, 12.0, 2.0, 32.0, 16.0, 6.0, 12.0, 6.0, 6.0, 12.0, 6.0, 16.0, 0.0, 8.0, 26.0, 4.0, 24.0, 12.0, 48.0, 20.0, 12.0, 30.0, 60.0, 34.0, 8.0, 14.000000000000002, 28.000000000000004, 48.0, 8.0, 18.0, 14.000000000000002, 18.0, 10.0, 28.000000000000004, 46.0, 34.0, 50.0, 16.0, 40.0, 68.0, 46.0, 32.0, 16.0, 28.000000000000004, 20.0, 26.0, 24.0, 44.0, 34.0, 54.0, 24.0, 20.0, 4.0, 8.0, 2.0, 14.000000000000002, 2.0, 16.0, 56.00000000000001, 42.0, 40.0, 22.0, 96.0, 16.0, 26.0, 14.000000000000002, 14.000000000000002, 40.0, 30.0, 34.0, 6.0, 26.0, 38.0, 14.000000000000002, 26.0, 14.000000000000002, 0.0, 28.000000000000004, 26.0, 28.000000000000004, 50.0, 66.0, 26.0, 12.0, 10.0, 30.0, 52.0, 66.0, 30.0, 30.0, 26.0, 16.0, 42.0, 14.000000000000002, 54.0, 54.0, 50.0, 40.0, 20.0, 46.0, 24.0, 16.0, 42.0, 12.0, 22.0, 50.0, 14.000000000000002, 24.0, 32.0, 48.0, 48.0, 42.0, 34.0, 22.0, 24.0, 42.0, 18.0, 12.0, 18.0, 42.0, 86.0, 64.0, 82.0, 24.0, 48.0, 62.0, 57.99999999999999, 88.0, 62.0, 64.0, 30.0, 76.0, 34.0, 20.0, 60.0, 48.0, 76.0, 2.0, 52.0, 56.00000000000001, 64.0, 70.0, 56.00000000000001, 34.0, 32.0, 26.0, 96.0, 56.00000000000001, 100.0, 57.99999999999999, 20.0, 52.0, 100.0, 30.0, 70.0, 42.0, 40.0, 100.0, 76.0, 16.0, 62.0, 100.0, 48.0, 28.000000000000004, 66.0, 92.0, 40.0, 32.0, 34.0, 22.0, 50.0, 30.0, 57.99999999999999, 100.0, 30.0, 100.0, 48.0, 56.00000000000001, 26.0, 100.0, 60.0, 46.0, 20.0, 20.0, 28.000000000000004, 84.0, 28.000000000000004, 42.0, 14.000000000000002, 100.0, 62.0, 36.0, 20.0, 50.0, 98.0, 32.0, 60.0, 64.0, 84.0, 74.0, 90.0, 32.0, 62.0, 78.0, 96.0, 28.000000000000004, 94.0, 66.0, 100.0, 32.0, 68.0, 94.0, 52.0, 46.0, 22.0, 56.00000000000001, 88.0, 44.0, 52.0, 78.0, 96.0, 100.0, 100.0, 54.0, 90.0, 100.0, 98.0, 100.0, 64.0, 90.0, 92.0, 100.0, 100.0, 100.0, 100.0, 76.0, 44.0, 74.0, 100.0, 42.0, 100.0, 82.0, 100.0, 48.0, 100.0, 54.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 86.0, 98.0, 50.0, 100.0, 100.0, 100.0, 86.0, 72.0, 90.0, 42.0, 86.0, 72.0, 100.0, 38.0, 64.0, 100.0, 100.0, 76.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 64.0, 100.0, 100.0, 92.0, 90.0, 74.0, 70.0, 100.0, 100.0, 100.0, 100.0, 68.0, 98.0, 100.0, 90.0, 100.0, 86.0, 100.0, 100.0, 96.0, 100.0, 98.0, 100.0, 100.0, 0.0, 100.0, 90.0, 100.0, 100.0, 100.0, 48.0, 40.0, 56.00000000000001, 78.0, 100.0, 74.0, 100.0, 84.0, 100.0, 72.0, 38.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-5GS": [6.0, 22.0, 26.0, 40.0, 30.0, 4.0, 10.0, 34.0, 18.0, 26.0, 48.0, 20.0, 20.0, 24.0, 10.0, 24.0, 22.0, 46.0, 26.0, 14.000000000000002, 34.0, 10.0, 28.000000000000004, 18.0, 4.0, 4.0, 34.0, 24.0, 14.000000000000002, 24.0, 4.0, 40.0, 10.0, 46.0, 16.0, 28.000000000000004, 32.0, 20.0, 18.0, 20.0, 26.0, 20.0, 12.0, 66.0, 18.0, 22.0, 52.0, 32.0, 2.0, 2.0, 22.0, 2.0, 12.0, 40.0, 14.000000000000002, 20.0, 10.0, 22.0, 38.0, 22.0, 32.0, 38.0, 18.0, 20.0, 22.0, 26.0, 38.0, 18.0, 38.0, 12.0, 22.0, 28.000000000000004, 2.0, 20.0, 32.0, 24.0, 22.0, 8.0, 48.0, 20.0, 10.0, 12.0, 28.000000000000004, 10.0, 32.0, 6.0, 8.0, 20.0, 10.0, 12.0, 10.0, 26.0, 42.0, 24.0, 20.0, 20.0, 12.0, 36.0, 48.0, 24.0, 36.0, 32.0, 40.0, 22.0, 56.00000000000001, 14.000000000000002, 52.0, 28.000000000000004, 52.0, 57.99999999999999, 46.0, 28.000000000000004, 66.0, 52.0, 32.0, 56.00000000000001, 52.0, 44.0, 10.0, 44.0, 50.0, 62.0, 42.0, 36.0, 44.0, 20.0, 42.0, 24.0, 20.0, 88.0, 10.0, 46.0, 78.0, 20.0, 62.0, 30.0, 30.0, 100.0, 44.0, 46.0, 72.0, 36.0, 60.0, 76.0, 32.0, 8.0, 36.0, 34.0, 48.0, 66.0, 26.0, 28.000000000000004, 20.0, 44.0, 50.0, 12.0, 14.000000000000002, 42.0, 76.0, 28.000000000000004, 54.0, 46.0, 56.00000000000001, 57.99999999999999, 42.0, 52.0, 46.0, 36.0, 26.0, 78.0, 24.0, 42.0, 56.00000000000001, 20.0, 46.0, 40.0, 32.0, 42.0, 34.0, 12.0, 8.0, 48.0, 38.0, 36.0, 44.0, 70.0, 56.00000000000001, 68.0, 50.0, 56.00000000000001, 46.0, 26.0, 80.0, 38.0, 26.0, 40.0, 74.0, 80.0, 50.0, 50.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 62.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 57.99999999999999, 100.0, 100.0, 86.0, 88.0, 56.00000000000001, 100.0, 98.0, 92.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 74.0, 100.0, 100.0, 100.0, 88.0, 70.0, 100.0, 100.0, 74.0, 94.0, 78.0, 66.0, 100.0, 84.0, 72.0, 92.0, 52.0, 100.0, 100.0, 60.0, 100.0, 96.0, 100.0, 92.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 62.0, 72.0, 100.0, 64.0, 96.0, 100.0, 82.0, 90.0, 100.0, 98.0, 100.0, 92.0, 96.0, 70.0, 92.0, 100.0, 48.0, 100.0, 100.0, 96.0, 96.0, 62.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 56.00000000000001, 100.0, 100.0, 100.0, 100.0, 38.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-10GS": [60.0, 66.0, 52.0, 38.0, 44.0, 38.0, 64.0, 60.0, 88.0, 78.0, 78.0, 46.0, 90.0, 42.0, 48.0, 84.0, 34.0, 80.0, 50.0, 40.0, 32.0, 64.0, 60.0, 42.0, 32.0, 52.0, 48.0, 48.0, 26.0, 68.0, 50.0, 62.0, 88.0, 50.0, 54.0, 44.0, 82.0, 44.0, 60.0, 42.0, 38.0, 90.0, 32.0, 84.0, 54.0, 42.0, 88.0, 36.0, 54.0, 68.0, 44.0, 98.0, 46.0, 46.0, 66.0, 36.0, 96.0, 36.0, 50.0, 66.0, 70.0, 48.0, 48.0, 28.000000000000004, 20.0, 30.0, 38.0, 46.0, 68.0, 52.0, 48.0, 100.0, 30.0, 28.000000000000004, 20.0, 40.0, 34.0, 32.0, 68.0, 64.0, 56.00000000000001, 68.0, 66.0, 38.0, 82.0, 18.0, 44.0, 84.0, 34.0, 48.0, 28.000000000000004, 57.99999999999999, 48.0, 38.0, 88.0, 20.0, 24.0, 54.0, 80.0, 46.0, 92.0, 100.0, 62.0, 100.0, 100.0, 82.0, 56.00000000000001, 100.0, 84.0, 88.0, 100.0, 66.0, 100.0, 66.0, 100.0, 48.0, 57.99999999999999, 96.0, 88.0, 96.0, 98.0, 76.0, 90.0, 100.0, 80.0, 76.0, 100.0, 100.0, 88.0, 100.0, 88.0, 100.0, 100.0, 88.0, 86.0, 100.0, 100.0, 98.0, 92.0, 76.0, 100.0, 100.0, 100.0, 96.0, 100.0, 60.0, 70.0, 88.0, 54.0, 100.0, 80.0, 72.0, 100.0, 100.0, 52.0, 90.0, 94.0, 100.0, 100.0, 100.0, 100.0, 86.0, 90.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 92.0, 78.0, 48.0, 68.0, 100.0, 84.0, 78.0, 88.0, 100.0, 86.0, 94.0, 100.0, 100.0, 88.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 78.0, 88.0, 90.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-1HAGS-1GS": [100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 84.0, 80.0, 100.0, 80.0, 100.0, 100.0, 80.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 64.0, 100.0, 92.0, 100.0, 100.0, 74.0, 64.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 100.0, 52.0, 76.0, 96.0, 80.0, 90.0, 100.0, 94.0, 84.0, 100.0, 76.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 72.0, 100.0, 100.0, 44.0, 100.0, 84.0, 74.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 60.0, 100.0, 100.0, 42.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 68.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 64.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-2HAGS-2GS": [100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 88.0, 100.0, 100.0, 100.0, 100.0, 70.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-3HAGS-3GS": [100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-4HAGS-4GS": [100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-5HAGS-5GS": [100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0]}, "delivery_delay": {"1LEO-1GS": [166.65027777777777, 80.07, 69.5553031235853, 0, 8.177227739393413, 0, 0, 0, 0, 116.49408200193396, 16.187536970581608, 0, 0, 71.1008191037903, 0, 67.88416666666667, 0, 97.35903298457896, 58.39597883022691, 130.4339716158372, 92.9225, 62.370755631559966, 0, 91.62575212042086, 139.88133453283913, 9.7225, 165.0646836590742, 0, 0, 123.41937725597911, 0, 153.76964230936488, 0, 0, 153.74055555555555, 0, 81.74472222222222, 85.49192219964252, 0, 0, 46.100833333333334, 105.23164424684626, 0, 92.99194444444444, 56.64083333333333, 0, 0, 22.692821057136772, 0, 0, 68.73666666666666, 0, 0, 0, 73.08989240140332, 0, 105.55968002259905, 0, 22.721445330437188, 0, 134.34866651958492, 68.42560840875291, 9.873089518722388, 66.4633426242847, 46.1150729887338, 81.88820997550955, 166.65027777777777, 74.5991170267202, 0, 33.325481069810834, 0, 93.0600541168501, 0, 81.3970410372539, 0, 69.52679507345344, 93.06794607756586, 0, 94.6263474211933, 0, 0, 9.74710225460653, 118.17232495045278, 165.0836856902973, 16.23258543613361, 152.20051826619658, 92.90861111111111, 0, 41.584722222222226, 0, 94.66471478528456, 0, 92.9225, 0, 71.10191880192887, 128.74278179846425, 164.1194372338324, 61.117765917896364, 0, 94.6036111111111, 58.367777777777775, 56.67463777822438, 41.0330035200151, 0, 164.95222222222222, 105.2538888888889, 112.08228106094076, 9.778055555555556, 0, 130.31222222222223, 130.36777777777777, 0, 152.13861111111112, 0, 136.0356287093549, 146.0043543683325, 0, 103.70177608822813, 67.88416666666667, 44.63310643702236, 44.4325, 116.37055555555555, 139.89926442587065, 77.19777490395784, 0, 117.46552469135803, 46.100833333333334, 118.05555555555556, 109.99885661423315, 141.57279819229174, 141.5201092427047, 50.60151100773321, 0, 0, 20.964166666666667, 0, 0, 9.805833333333334, 0, 116.37055555555555, 56.6825, 0, 0, 46.92731481481482, 20.978055555555557, 103.61639178389169, 0, 21.054393724316533, 0, 0, 89.26259259259258, 71.2286111111111, 73.0704510728635, 72.38821428571428, 0, 116.44, 128.68896146695448, 73.81580579016773, 0, 153.86730777979832, 70.55269423946513, 0, 9.73638888888889, 44.4325, 71.2286111111111, 153.84508887780277, 98.34257985745907, 8.115833333333333, 152.07236387749361, 15.387763886485313, 0, 80.14131012794147, 42.381751795052985, 58.29833333333333, 152.08305555555555, 111.6770151410271, 69.59899624908581, 0, 0, 0, 137.62957727066566, 0, 22.746624987137704, 166.68898027042647, 0, 8.101944444444445, 154.38314814814817, 69.54138888888889, 0, 87.92916666666666, 100.02116721424574, 0, 0, 69.61899898539126, 0, 141.49194444444444, 120.62927777777779, 78.90115697008893, 0, 52.93835426980014, 0, 114.15354949435849, 131.80093912302104, 116.50702271221134, 94.64527777777778, 166.67805555555555, 56.6825, 84.26205555555556, 124.18597222222222, 66.94225493174625, 141.5475, 88.70769693872067, 153.8354364329651, 76.19875799371906, 109.98632169644921, 113.91791666666667, 0, 139.8527777777778, 56.66861111111111, 104.30828854135876, 51.913226961696274, 72.0124833575087, 41.79969381237049, 47.891041666666666, 148.52291666666667, 122.31034221757494, 162.2186488630009, 166.67805555555555, 118.04166666666667, 51.899781144781144, 94.53537284828066, 93.56043115889607, 152.13861111111112, 116.47877200573022, 152.2129563044462, 29.366096692205858, 130.4097992227718, 139.995, 0, 139.88055555555556, 35.33467847167, 0, 37.43351851851852, 153.81, 132.05377777777778, 0, 142.5844017094017, 65.67122222222223, 69.60533377120817, 33.24805555555555, 126.32324212465217, 44.119388888888885, 0, 139.90340032422677, 95.9517735042735, 123.21805555555555, 0, 69.33423611111111, 93.54958333848735, 20.950277777777778, 97.33482818941876, 67.88416666666667, 115.7818376068376, 116.22335288459875, 8.115833333333333, 58.37437058785204, 9.805833333333334, 0, 58.367777777777775, 164.95222222222222, 59.61712962962963, 50.80993055555555, 67.88416666666667, 33.24805555555555, 17.065625, 97.9060004410395, 118.11111111111111, 80.12555555555555, 95.33943121693122, 133.10888888888888, 22.657222222222224, 91.22547863330166, 72.64158476850992, 0, 112.89202323245614, 81.81416666666667, 141.5475, 79.11756259987555, 104.23894444444444, 28.276203703703704, 77.4895270590446, 127.17587962962963, 123.91212266666147, 20.978055555555557, 92.94651429660414, 0, 81.8273468499993, 81.81416666666667, 22.615555555555556, 112.21692335478807, 72.158207990919, 48.4273938791417, 65.83652116402116, 129.24712962962963, 85.34451754385964, 95.87710388042434, 41.84622101346062, 118.57607482640745, 123.99997863247863, 55.091701388888886, 64.67457407407407, 89.98511904761905, 158.5517769892371, 139.89059880763597, 16.380925925925926, 123.40402777777778, 91.94947530864198, 87.39416666666666, 106.00104938271605, 0, 88.88451388888889, 38.31681623931624, 131.79347829412757, 93.91083333333333, 135.20734480138964, 70.19816275585401, 20.978055555555557, 99.93343434343434, 84.90665100901279, 0, 109.50345238095238, 0, 76.5283574879227, 71.2286111111111, 152.9802111224213, 94.74227071337968, 84.14020286058125, 100.9698948045069, 36.576388888888886, 114.93800505050505, 114.07126811594203, 77.20035612535612, 73.74439814814814, 34.90777777777778, 89.26259259259258, 0, 137.94439814814814, 63.478791666666666, 55.01477272727273, 81.7863888888889, 113.72757482718002, 99.90312312108477, 141.53488095238095, 35.84791681475822, 61.53370370370371, 71.24515504252987, 113.22104166666666, 106.44885733479451, 99.9375925925926, 156.56722222222223, 32.28810606060606, 75.28557687047328, 156.79894736842107, 137.71472462701078, 76.85222222222222, 67.29557407407408, 81.48222872183592, 0, 55.240625, 69.9309595959596, 103.96115740740741, 80.14154761904761, 48.34111111111111, 0, 66.41918254870335, 0, 107.52161818710731, 86.53173371647509, 148.7644298245614, 41.63052605161903, 74.84243055555555, 55.05346096272908, 56.03992722869463, 143.9032049248773, 115.95396604938271, 56.6825, 64.83140151515151, 121.25044117647059, 72.76463336996264, 130.3538888888889, 124.18724537037036, 107.94732323232324, 88.84388888888888, 87.52752645502646, 120.81670060603608, 71.2286111111111, 117.33982905982906, 141.5475, 101.0913371899209, 84.4151851851852, 96.67601002309848, 87.65974786835585, 0, 94.00536801852428, 139.2754797979798, 81.1105787037037, 68.42758888888889, 96.73659722222222, 20.235, 116.24984767025089, 69.33423611111111, 65.93941520467837, 105.05302248677249, 64.20374521072797, 57.184559089544294, 90.69469576719575, 105.8663595704155, 24.358154761904764, 102.33811334625412, 45.40569444444444, 86.49196296296296, 129.95942307692306, 118.11111111111111, 144.1540740740741, 107.7144871794872, 154.74208333333334, 99.78983024691358, 18.247444444444444, 92.2787037037037, 75.01678974253069, 75.10941520467836, 73.5324111111111, 77.55369995263928, 23.71019230769231, 70.506875, 9.805833333333334, 74.79183907198687, 73.36864814814815, 88.93900990996248, 21.81763888888889, 109.56603539610492, 65.95683888888888, 55.6174183006536, 106.243625, 69.42501633986927, 79.73574074074075, 93.86937739463602, 104.82182539682539, 78.48006172839507, 122.16216931216931, 72.7538888888889, 152.13861111111112, 124.93538461538462, 81.44844961240311, 89.46690000000001, 102.88595685630351, 70.3925, 74.34239848819912, 75.40945473251028, 146.1908064516129, 157.76843908526595, 83.21482954545455, 62.24882462586429, 81.94705065359477, 81.29801382660145, 127.25053174603174, 71.55368644043028, 56.912440476190476, 137.20039141414142, 104.70943209876542, 46.41573157378177, 92.35814028101146, 74.17044117647059, 90.32778423772609, 97.01244658119658, 88.64296296202447, 79.65619700342724, 46.12238140307827, 93.50061631944445, 111.52425925925925, 85.22420724698613, 124.25207264957265, 77.21299138931076, 0, 62.47264337635631, 58.49198148148148, 45.71339320761723, 140.13700336700336, 77.40626851851852, 106.90156183754561, 92.6666888888889, 74.76611666666668, 112.2619017094017, 89.10373286549658, 73.88593518518518, 137.9514214143771, 89.61521929824562, 88.33858974358974, 89.46450292397661, 117.11026515151515, 94.7663601532567, 118.55756666666666, 54.82335648148148, 76.94497222222223, 88.39006470699897, 75.58873220194288, 63.838966666666664, 71.82632777777778, 36.81255555555556, 77.80241741741742, 77.28753333333333, 122.50325617283951, 23.949848484848484, 109.58489379084966, 78.43554444444445, 44.692366666666665, 58.440466666666666, 114.31418888888889, 52.23670555555556, 108.78127222222223, 63.72468424246609, 78.8285408705825, 75.05816858836998, 65.81037222222223, 41.13662222222222, 66.45113888888889, 82.5392700258398, 80.6777694531765, 96.89909722222222, 68.59812260536398, 85.01641111111111, 85.56818027210885, 65.51959142540778, 63.550238888888885, 55.74509444444444, 79.47859444444444, 86.77517139479906, 73.34027753653521, 92.37403594771241, 88.50243999164951, 95.78101666666666, 64.78346666666667, 76.97015555555555, 74.35073356109179, 36.09827777777778, 57.921994444444444, 64.87626666666667, 69.1609, 73.19109444444445, 82.55422704789702, 104.10945048309179, 50.001340579710146, 61.4154, 65.14503888888889, 116.69079268292683, 88.94870915032679, 91.90063390313391, 35.80416111111111, 105.87158888888888, 65.98182777777778, 73.61712777777777, 60.38789444444445, 39.299366666666664, 100.18282222222221, 110.56695023148147, 67.87423127476129, 62.69920555555556, 70.30947222222223, 97.34170555555556, 89.73210364261568, 51.71151433691756, 98.59027173913043, 49.72752222222222, 109.91391666666667, 73.95178729128642, 76.33621111111111, 59.76801803292656, 77.49067901234568, 56.11371111111111, 60.23399795695862, 89.35847222222222, 80.77520555555556, 70.58316111111111, 49.785355555555554, 94.77461279461279, 96.39781111111111, 64.5599111111111, 47.54640555555555, 54.79259600812805, 96.46824263038549, 82.77501666666667, 47.89443333333333, 62.30792777777778, 65.19251666666666, 49.70607246188975, 82.41516460905349, 96.2866875, 56.0904409885343, 69.35516666666666, 83.8013888888889, 49.18524818718386, 76.44894444444445, 92.73615555555556, 87.6368085106383, 34.20129444444444, 74.36337777777777, 81.69534444444444, 50.6778, 36.60725, 53.05928333333334, 49.5287, 99.75722222222223, 39.93181111111111, 39.93181111111111, 53.090411111111116, 82.11637777777779, 41.01343333333333, 81.43384999999999, 52.77767366400398, 34.05618333333333, 57.99517777777778, 75.05935, 42.72297304945908, 90.34428888888888, 39.02187777777778, 36.55518333333333, 47.16674999999999, 32.917433333333335, 36.09827777777778, 55.64922222222223, 32.99259444444444, 97.1510987654321, 42.84047777777778, 89.33231111111111, 30.571738888888888, 54.06155, 74.30151666666667, 32.38195, 51.020922222222225, 105.37946111111111, 67.84513888888888, 44.29534444444444, 51.164655555555555, 45.31945555555556, 50.362655555555556, 114.41711666666667, 79.528121073954, 70.00377222222222, 30.571738888888888, 30.571738888888888, 80.92394444444444, 30.571738888888888, 42.84047777777778, 61.3971, 76.7858, 41.085011111111115, 43.22334444444445, 34.85866918529443, 57.80381666666666, 65.44261666666667, 58.43882222222223, 58.58125555555555, 66.43552222222222, 67.73871666666666, 37.55320555555556, 54.44875, 51.52979248178798, 77.07272898314052, 37.54196666666666, 71.89625555555556, 45.031394444444445, 49.10187222222222, 47.59167777777778, 31.85623888888889, 73.41098141348606, 55.754894444444446, 73.57808333333332, 66.48761111111111, 71.2590388888889, 47.59167777777778, 64.06117222222223, 52.74055555555555, 51.42251666666667, 71.50962777777778, 85.30756535962166, 80.79395531400965, 65.11331666666666, 31.9448, 42.268033333333335, 50.05832222222222, 76.65917508417508, 52.00656111111111, 39.18734384837545, 65.61547222222222, 60.80609444444445, 54.78512222222222, 48.24494444444444, 51.40502777777778, 35.24960317460317, 40.28656428373874, 30.81788330671313, 72.39210555555555, 40.4169, 40.46187222222222, 36.76758333333333, 31.930727777777776, 56.48106111111111, 30.571738888888888, 85.72582766439909, 30.571738888888888, 32.79386111111111, 84.07358888888888, 41.86067734240147, 67.48143333333333, 40.392338888888894, 62.96837222222223, 42.84047777777778, 43.82899444444445, 66.82435, 30.571738888888888, 40.935550000000006, 44.683011111111114, 41.961844444444445, 30.783094444444444, 40.392338888888894, 30.740266666666667, 42.84047777777778, 91.24717438213086, 36.37883888888889, 82.554, 43.213641566484554, 47.92356111111111, 48.50161111111111, 47.59538333333334, 37.109961111111105, 37.55320555555556, 32.99259444444444, 45.601905555555554, 32.256794444444445, 47.869166666666665, 38.63715, 30.571738888888888, 32.256794444444445, 30.571738888888888, 45.42417834346616, 38.87215555555556, 37.33809444444445, 60.07861111111111, 64.68537777777777, 35.0248, 34.50060629773407, 41.76034444444444, 32.917433333333335, 40.280899999999995, 49.785355555555554, 44.99675555555556, 50.11269444444445, 85.47534444444445, 57.90647777777778, 54.47674444444444, 62.01486111111111, 54.76237777777778, 46.34184444444445, 35.45257222222222, 59.23458333333333, 80.5582888888889, 70.31847222222223, 35.290616666666665, 57.69686111111111, 40.630022222222216, 41.464666666666666, 31.82253888888889, 45.8771, 50.929700000000004, 55.058352689116575, 43.93325, 30.740266666666667, 38.35910555555556, 72.34322777777777, 42.25153333333333, 55.256972222222224, 40.93579391406238, 43.96448888888889, 44.31295, 62.46236666666666, 69.00561111111111, 91.28316666666667, 30.571738888888888, 54.09590555555556, 92.55862403100775, 59.03252441936595, 36.09827777777778, 42.21566111111111, 77.38699921619796, 66.23752777777779, 40.86385, 42.770466666666664, 40.392338888888894, 42.21566111111111, 90.33552222222222, 30.571738888888888, 58.09787222222222, 45.78854444444445, 50.11269444444445, 71.11780555555556, 66.62369444444444, 46.04865970211711, 54.832344444444445, 40.392338888888894, 31.857412524745527, 49.664300000000004, 30.571738888888888, 35.90557222222222, 61.636349147607085, 67.51622777777779, 31.82253888888889, 30.571738888888888, 68.46033888888888, 58.54845, 46.262544444444444, 43.230627777777784, 34.731205555555555, 59.19353888888889, 42.03997222222222, 30.571738888888888, 34.8233, 56.726600000000005, 31.82253888888889, 58.456522222222226, 31.82253888888889, 43.86756666666666, 37.84697222222223, 30.571738888888888, 47.61323333333334, 30.571738888888888, 42.84047777777778, 43.40932222222222, 54.49341111111111, 46.737094444444445, 40.177749999999996, 58.771055555555556, 42.21566111111111, 30.571738888888888, 44.683011111111114, 30.571738888888888, 39.81250555555555, 78.87864444444445, 31.9448, 43.99870555555555, 50.693222222222225, 48.50161111111111, 36.48321111111111, 45.947044444444444, 65.11331666666666, 42.21566111111111, 46.290527777777775, 44.683011111111114, 42.248805555555556, 34.05618333333333, 55.857211111111106, 42.21566111111111, 47.4844, 49.171211111111106, 42.84047777777778, 34.8233, 30.603222222222225, 31.930727777777776, 38.560522222222225, 40.392338888888894, 45.601905555555554, 31.82253888888889, 39.51193888888889, 47.59167777777778, 55.89025, 30.571738888888888, 44.76307222222222, 42.21566111111111, 30.571738888888888, 43.33567911417413, 42.03997222222222, 30.571738888888888, 30.571738888888888, 70.20772777777778, 30.571738888888888, 35.36109444444445, 57.20917777777778, 37.33809444444445, 40.392338888888894, 31.290258048336113, 50.62373888888889, 30.571738888888888, 34.55783197277761, 37.33809444444445, 30.571738888888888, 33.53087777777778, 68.71984100852747, 40.12741111111111, 41.085166666666666, 34.8233, 34.55707777777778, 30.740266666666667, 75.12204444444444, 36.09827777777778, 45.15588333333333, 44.683011111111114, 46.20825336860337, 43.19840555555556, 62.162755555555556, 72.16350396857275, 50.10537222222222, 37.5379, 31.82253888888889, 30.571738888888888, 30.571738888888888, 31.930727777777776, 42.21566111111111, 37.33809444444445, 30.571738888888888, 35.0248, 39.02187777777778, 46.13138333333334, 30.571738888888888, 60.86163888888889, 30.571738888888888, 32.830596779163024, 30.571738888888888, 30.571738888888888, 59.45218333333333, 39.449666666666666, 30.571738888888888, 30.571738888888888, 42.77650555555556, 38.63715, 58.355155555555555, 37.677311111111116, 30.571738888888888, 30.740266666666667, 42.84047777777778, 82.87068888888888, 65.78311111111111, 50.57776666666666, 40.392338888888894, 34.8233, 30.571738888888888, 39.93181111111111, 60.023250000000004, 43.62676111111111, 31.930727777777776, 43.19840555555556, 31.82253888888889, 30.571738888888888, 34.731205555555555, 39.449666666666666, 39.93181111111111, 35.395539511652416, 30.571738888888888, 48.50161111111111, 45.116661111111114, 73.88007222222222, 44.15825, 34.55707777777778, 34.05618333333333, 65.11331666666666, 30.571738888888888, 32.256794444444445, 31.9448, 42.770466666666664, 30.571738888888888, 30.740266666666667, 40.12741111111111, 60.113505555555555, 31.82253888888889, 37.33809444444445, 30.571738888888888, 84.46291666666667, 30.571738888888888, 42.84047777777778, 38.58306666666667, 40.93437222222222, 40.970261111111114, 34.20129444444444, 34.731205555555555, 30.571738888888888, 42.21566111111111, 30.571738888888888, 30.571738888888888, 33.08351666666667, 36.09827777777778, 37.677311111111116, 31.85623888888889, 36.83146111111111, 50.95446111111111, 46.997662485800454, 48.96743333333334, 33.53087777777778, 31.546160026834542, 49.171211111111106, 64.64985, 34.731205555555555, 30.571738888888888, 39.02187777777778, 56.07683888888889, 30.571738888888888, 31.82253888888889, 34.05618333333333, 39.26741061080945, 30.571738888888888, 30.571738888888888, 36.76758333333333, 31.82253888888889, 30.571738888888888, 33.39154444444444, 37.33809444444445, 104.55903628117915, 30.571738888888888, 37.677311111111116, 57.85482777777778, 36.09827777777778, 40.392338888888894, 48.50161111111111, 34.731205555555555, 72.74730555555556, 36.60725, 30.571738888888888, 40.392338888888894, 30.571738888888888, 31.85623888888889, 51.78352222222222, 40.392338888888894, 30.571738888888888, 62.61473888888889, 45.605472222222225, 30.571738888888888, 33.08351666666667, 30.571738888888888, 34.20129444444444, 30.571738888888888, 34.20129444444444, 46.37190419123435, 30.571738888888888, 32.256794444444445, 30.571738888888888, 37.33809444444445, 30.571738888888888, 31.9448, 59.192911111111115, 30.571738888888888, 31.043116156784414, 58.97257777777778, 39.02187777777778, 33.903888888888886, 44.64532222222223, 34.731205555555555, 58.54845, 32.0476460024983, 30.571738888888888, 61.820927777777776, 36.81255555555556, 46.20459943485135, 57.59961666666666, 30.571738888888888, 59.33009444444444, 36.589188888888884, 44.78148888888889, 49.00694093925239, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 62.35447222222222, 32.256794444444445, 55.247061111111115, 80.5013388888889, 30.571738888888888, 30.571738888888888, 41.532466666666664, 46.10707222222222, 30.571738888888888, 66.01062777777778, 30.571738888888888, 31.82253888888889, 34.8233, 55.18920555555556, 53.78165, 30.571738888888888, 53.251127777777775, 50.7675, 73.15437222222222, 45.1767, 41.487233333333336, 69.90726111111111, 30.571738888888888, 132.95670036565846, 55.247061111111115, 40.392338888888894, 30.571738888888888, 39.449666666666666, 67.51886207934203, 30.571738888888888, 41.89593888888889, 30.571738888888888, 49.903872222222226, 31.82253888888889, 30.571738888888888, 42.21566111111111, 36.09827777777778, 58.54845, 31.82253888888889, 50.693222222222225, 44.76307222222222, 30.571738888888888, 46.10707222222222, 53.933011111111114, 30.571738888888888, 30.571738888888888, 38.52018841825571, 40.392338888888894, 34.05618333333333, 40.392338888888894, 54.832344444444445, 37.84697222222223, 30.571738888888888, 36.81255555555556, 30.571738888888888, 54.947250000000004, 30.571738888888888, 34.731205555555555, 37.33809444444445, 30.571738888888888, 30.571738888888888, 30.571738888888888, 64.61341666666667, 34.731205555555555, 31.930727777777776, 31.82253888888889, 30.571738888888888, 30.571738888888888, 58.09787222222222, 31.930727777777776, 42.84047777777778, 45.33587777777778, 30.571738888888888, 31.82253888888889, 32.917433333333335, 32.256794444444445, 36.09827777777778, 30.571738888888888, 31.82253888888889, 30.571738888888888, 30.571738888888888, 30.740266666666667, 41.487233333333336, 30.571738888888888, 42.21566111111111, 61.889561111111114, 32.87079444444444, 41.83459444444445, 39.02187777777778, 30.571738888888888, 31.82253888888889, 30.571738888888888, 36.37883888888889, 42.770466666666664, 30.571738888888888, 30.571738888888888, 30.571738888888888, 59.974827777777776, 34.731205555555555, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 59.269077777777774, 31.85623888888889, 44.07041973289957, 30.571738888888888, 31.82253888888889, 40.392338888888894, 58.09787222222222, 31.82253888888889, 30.740266666666667, 48.11352777777778, 86.0808111111111, 51.98282575869858, 30.571738888888888, 30.571738888888888, 30.571738888888888, 50.711061652228274, 30.571738888888888, 46.001805555555556, 30.571738888888888, 32.38195, 43.12977222222222, 34.731205555555555, 30.571738888888888, 30.571738888888888, 30.571738888888888, 46.10707222222222, 63.548853492849354, 49.903872222222226, 50.03078333333333, 34.731205555555555, 30.571738888888888, 41.76034444444444, 35.0248, 42.21566111111111, 30.571738888888888, 39.456274570506515, 41.031962836190516, 31.9448, 30.571738888888888, 30.571738888888888, 43.173272222222224, 30.571738888888888, 34.731205555555555, 34.05618333333333, 42.84047777777778, 42.21566111111111, 42.95728246970684, 32.256794444444445, 36.09827777777778, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 40.55447777777778, 31.82253888888889, 40.28409246556368, 34.26405409928852, 30.571738888888888, 30.571738888888888, 31.9448, 30.571738888888888, 43.30641111111111, 40.392338888888894, 30.571738888888888, 42.84047777777778, 30.571738888888888, 30.571738888888888, 67.55837777777778, 32.256794444444445, 31.05017222222222, 49.07045555555556, 40.392338888888894, 52.88731666666666, 58.60058333333333, 41.79137222222222, 30.571738888888888, 30.571738888888888, 45.601905555555554, 49.07045555555556, 37.034016666666666, 36.09827777777778, 40.392338888888894, 34.731205555555555, 48.50161111111111, 37.68130555555556, 30.571738888888888, 39.02187777777778, 48.50161111111111, 49.33037222222222, 59.19353888888889, 50.749311111111105, 30.571738888888888, 35.419355555555555, 42.21566111111111, 44.8004, 36.547488888888886, 36.81255555555556, 30.571738888888888, 30.571738888888888, 52.203783333333334, 30.571738888888888, 30.571738888888888, 43.09776111111111, 30.571738888888888, 41.03245745772245, 30.571738888888888, 31.82253888888889, 37.941655555555556, 36.81255555555556, 42.84047777777778, 44.683011111111114, 30.571738888888888, 36.09827777777778, 30.571738888888888, 30.571738888888888, 33.55073333333333, 34.731205555555555, 30.571738888888888, 30.571738888888888, 31.82253888888889, 30.571738888888888, 40.392338888888894, 83.28268333333332, 34.05618333333333, 61.01576111111111, 34.76490555555556, 36.09827777777778, 37.33809444444445], "1LEO-2GS": [97.07916666666667, 80.07, 102.77928865457616, 134.5661111111111, 76.94336903861078, 109.46666666666667, 0, 82.44480140051172, 0, 145.26731832771978, 16.187536970581608, 0, 0, 107.88814248410823, 84.31890222099835, 67.88416666666667, 0, 86.04322661258611, 58.39597883022691, 130.4339716158372, 86.64046103366995, 84.83089822481213, 0, 91.62575212042086, 139.88133453283913, 9.7225, 165.0646836590742, 0, 0, 130.01059668205002, 0, 153.76964230936488, 0, 0, 70.59135878689673, 0, 81.74472222222222, 52.68338524660051, 86.02972222222222, 0, 46.100833333333334, 105.23164424684626, 0, 92.99194444444444, 56.64083333333333, 151.1645531678793, 19.50433037497318, 38.8756065075374, 0, 0, 68.73666666666666, 0, 0, 91.18902354581856, 73.08989240140332, 25.091944444444444, 105.34883399772473, 0, 1.747678588679291, 0, 83.09630910708823, 73.44785062760053, 136.5186489596654, 81.41330393405795, 47.8695655173717, 119.15238588112132, 166.65027777777777, 74.5991170267202, 0, 107.06058817576256, 0, 64.6525968187537, 0, 81.3970410372539, 0, 69.52679507345344, 93.06794607756586, 95.03640074127296, 94.6263474211933, 0, 139.13178271650017, 9.74710225460653, 118.17232495045278, 62.18454861111111, 22.863191421629473, 152.20051826619658, 12.379085333584753, 58.20486756766911, 54.27748475956224, 0, 94.66471478528456, 0, 92.9225, 0, 102.72052474674506, 145.00419931783597, 164.1194372338324, 61.117765917896364, 0, 86.05233036654752, 72.00060381201169, 56.67463777822438, 46.95074274740151, 0, 16.705396148741578, 105.2538888888889, 50.25055555555556, 31.09292039490967, 93.2861133358159, 152.03617497408857, 139.3165972222222, 94.86494444444445, 77.07195849454739, 84.29416666666667, 136.0356287093549, 146.0043543683325, 62.52, 59.462351885887514, 124.39712618995854, 44.63310643702236, 108.48587037037038, 65.42176708087202, 14.071128969247374, 24.372172739938282, 73.03784200580229, 65.769318738513, 107.075125, 118.05555555555556, 63.262374319780726, 124.9818253968254, 141.5201092427047, 50.60151100773321, 135.45881944444446, 0, 51.0179163965357, 79.5540625, 137.66953703703703, 20.445699642877635, 60.85166666666667, 67.5387037037037, 32.565404741243796, 35.62800896450492, 26.868493308653104, 17.516944444444444, 20.978055555555557, 103.61639178389169, 0, 119.4468787448633, 0, 14.289433273626086, 113.95772569444445, 71.2286111111111, 84.17885624215576, 52.44384276263975, 132.9759110421955, 116.44, 128.68896146695448, 75.29024215095751, 69.18659133082454, 153.86730777979832, 41.53930366578148, 80.89697916666667, 100.40278591204941, 25.161425207506348, 115.3912884573279, 97.07916666666667, 98.34257985745907, 56.338031344358896, 95.09056552750596, 42.63414215502922, 0, 80.14131012794147, 91.18083119407613, 58.29833333333333, 54.252238640730205, 111.6770151410271, 69.59899624908581, 0, 83.57095087156526, 60.89203703703704, 137.62957727066566, 44.48236111111111, 22.746624987137704, 118.21489583333333, 73.88392141160793, 8.101944444444445, 84.35833964536211, 25.176353274698773, 51.98657766836851, 87.92916666666666, 100.02116721424574, 36.367581464098905, 0, 120.39331786528267, 127.22621794871795, 73.63166666666666, 103.64784901988874, 53.490092592592596, 52.16374073916127, 39.82492430477441, 158.02722222222224, 96.9066606054696, 93.36897668198732, 116.50702271221134, 94.64527777777778, 145.7086111111111, 55.3501333525583, 52.118738425925926, 124.18597222222222, 66.94225493174625, 141.5475, 88.70769693872067, 153.8354364329651, 72.5902355973423, 72.18846618357487, 98.81140974057818, 77.00794444444443, 144.97663194444445, 108.10421205786861, 106.7334603483044, 64.48860665972884, 88.4568358164791, 29.109895833333333, 79.83411670770907, 148.52291666666667, 122.31034221757494, 70.50996771190651, 78.3845202020202, 38.30102716813208, 47.67796951315314, 55.729292188382026, 93.56043115889607, 85.96027777777778, 26.846230826527087, 152.2129563044462, 29.366096692205858, 130.4097992227718, 139.995, 80.33551253082305, 106.83722222222222, 90.16806030994236, 56.81904098942364, 76.82507794700406, 126.4603193461808, 76.68270010289216, 109.46666666666667, 50.26444444444444, 105.71306535059273, 75.8761086082561, 44.55339221556546, 126.32324212465217, 67.55023504273504, 114.81132059175611, 1.6955555555555555, 95.9517735042735, 14.02, 0, 94.68332615888559, 68.61677350427351, 92.97147861280978, 77.42431111111112, 68.91142378607768, 115.7818376068376, 25.13361111111111, 21.218388968809048, 87.65609302637434, 88.15580128205129, 53.148740321068615, 107.44355555555555, 68.60997861466484, 74.9676100775463, 50.80993055555555, 75.06093311321537, 33.24805555555555, 66.46898598538095, 81.216512345679, 87.56972219888125, 97.28927777777778, 106.24297222222222, 117.36639853941394, 72.46013888888889, 91.22547863330166, 68.57928571428572, 158.02722222222224, 61.5444696969697, 55.98755555555556, 141.5475, 79.11756259987555, 38.612551531345794, 80.61958026846267, 97.47810185185186, 103.73715608465608, 123.91212266666147, 34.01076255373939, 137.54581838896584, 75.28866941182696, 104.5478492130115, 69.67472222222223, 96.13648148148148, 63.14960070086525, 71.67434622753936, 93.57111272225845, 86.17443766937669, 111.91455903248378, 93.04181855137463, 56.06949748431481, 64.2787844840373, 79.70327651515152, 69.2794991313572, 72.61899172236862, 64.67457407407407, 79.27010457391276, 97.64730392156862, 72.69816666666667, 60.15156481481481, 66.88528189847304, 115.51063943799697, 39.126666666666665, 120.9346143204646, 106.63367063492063, 75.81524689165197, 84.71183107120501, 75.25940781625734, 40.01264886407481, 94.14961805555555, 96.32846554408151, 63.97444041886722, 96.10640873015873, 102.23537993000252, 111.37275518155046, 119.86175, 63.342327537915914, 84.36390555555556, 56.68062962962963, 76.16425041324923, 110.41696929283938, 89.41773116452426, 40.782377777777775, 104.4466739766082, 60.14948387290547, 87.68581108340943, 62.265161111111105, 90.63008815777137, 92.18533406167329, 87.55968000827347, 81.20367126833904, 87.83422095433198, 34.462370889753906, 78.16044117647058, 90.63033344340562, 120.23291111111111, 78.67400237864483, 124.14786811909438, 72.02134450368106, 22.238592592592592, 89.50490885195258, 131.82041666666666, 56.47526785714286, 88.67068541666836, 77.85128631774245, 79.54451851851852, 44.400287912403876, 142.81247363876744, 115.51761447781512, 81.3220620712459, 78.71528465460891, 85.24200396825397, 47.22272289565449, 22.93202380952381, 100.44510635495777, 114.29954202193588, 99.21647321625122, 78.17175, 53.1984, 93.2837912342487, 142.40048611111112, 113.76473148148148, 119.36758680555556, 113.75969109936455, 83.77157657657658, 84.5227298554989, 115.59987521635358, 72.86690481164119, 44.4851004866783, 87.82964326490479, 70.86704365079365, 39.18598108747045, 79.20478956228956, 57.57893333333333, 50.066180555555555, 105.67395424836602, 100.26268277009109, 91.76225427350427, 88.93428743961353, 31.55575757575758, 74.14594246031746, 59.78965909090909, 124.25551097415006, 113.14578700525468, 71.40203452476457, 86.07033564814814, 75.44199149633967, 29.88906123021302, 72.21371399176955, 64.792487654321, 62.11588333333333, 63.92731653506281, 57.16354444444445, 68.62547743055555, 93.92943209876542, 90.29920289855072, 48.6853188310195, 49.57580890859633, 59.72310829980656, 103.23157222222221, 67.3824442573123, 51.781717171717176, 91.78981567172647, 86.44372222222223, 29.20956349206349, 72.63455555555555, 79.82187669376694, 52.48051775090603, 125.2712260185386, 81.24008888888889, 76.31612139917695, 73.54454444444444, 68.84375555555555, 107.7916489100993, 60.952040288051926, 28.698922222222222, 61.46065, 58.22259043927649, 79.44696145124718, 48.88404444444444, 34.87515555555556, 60.14017676180562, 26.077581543869826, 48.98798233432351, 82.90008487654322, 60.68000617283951, 53.71047619047619, 83.6477196382429, 50.767229938271605, 34.79461666666666, 93.23267543859649, 84.58491319444444, 69.89245237863112, 69.28664323716247, 91.66133348562913, 101.39875968992247, 33.49777575916692, 77.7598319686612, 46.16457037312169, 79.21910555555556, 84.02945742329062, 107.76032777777777, 72.96103473584135, 65.9733504641359, 138.5393923611111, 64.16306666666667, 43.33365555555556, 108.73644548950622, 70.57856694993059, 100.18143573381485, 68.39176984126985, 41.615744444444445, 81.13061111111111, 49.745066666666666, 67.12365555555556, 58.05938905983513, 113.33910457903117, 52.26734867187009, 88.21358641975309, 106.36831666666667, 71.92032945736435, 79.65619700342724, 90.9538, 88.14412037037036, 77.35717777777778, 62.276825396825394, 76.75804094628174, 101.29745062749606, 0, 52.54911176397699, 103.47282716049382, 51.3207768749445, 86.67654444444445, 42.535849999999996, 37.1054097787549, 72.15170833333333, 122.87989087301588, 106.4745385594736, 50.06776111111111, 36.214444444444446, 86.43146666666668, 67.75261904761905, 72.06153877784345, 90.31979166666666, 98.75507323551605, 49.347316666666664, 47.81720000000001, 58.29685, 68.49795555555556, 42.268727777777784, 26.85215, 20.706544444444443, 54.556511111111114, 36.495466666666665, 97.40783333333334, 26.061165471754222, 56.573544444444444, 14.256366666666667, 63.539500000000004, 37.021863658515365, 19.206311111111113, 68.56340555555556, 83.52862954620464, 32.25701111111111, 31.136511111111112, 31.26727222222222, 53.45221666666667, 42.52990836519536, 65.42060000000001, 26.73176111111111, 30.644677777777776, 25.120716666666667, 34.205283333333334, 21.85446111111111, 31.15878888888889, 30.83648888888889, 25.355805900257746, 35.666288888888886, 28.357732724959888, 45.04732777777778, 39.17129662039942, 44.80896166786567, 41.65696111111111, 32.09206666666667, 47.81530649188004, 47.743233333333336, 84.56791666666666, 28.971055555555555, 56.328900000000004, 36.580369239007894, 16.479194444444445, 56.48645354304983, 27.678572222222222, 63.40348888888889, 22.120144444444445, 71.30099276174388, 19.612655555555556, 22.710700000000003, 37.51244731838648, 64.38495555555555, 56.16468333333333, 55.36921666666667, 28.812949999999997, 33.45273888888889, 35.27876111111111, 41.30548333333333, 42.72815555555555, 34.608872222222224, 40.815755555555555, 27.62047777777778, 22.741522100718605, 62.40414444444445, 53.401533927950176, 23.010557795977295, 37.93643888888889, 33.24375555555556, 70.07841931213119, 40.92007777777778, 32.28514444444445, 50.01125555555555, 27.650794444444443, 36.50745, 66.40973974629576, 52.466322222222225, 44.822488888888884, 31.618794444444447, 26.37357777777778, 37.58686111111111, 35.62008333333333, 29.733312450522604, 19.427684768858935, 48.108716666666666, 38.76440555555555, 30.550420570644462, 44.180733333333336, 22.645116666666667, 53.87850865014791, 29.15372222222222, 36.59975443362374, 23.233249999999998, 53.30721666666667, 40.44036166863406, 46.75096111111111, 21.585944444444443, 46.633110319431275, 21.86114444444444, 28.143627777777777, 58.89847777777778, 18.490883333333333, 20.71973172100357, 35.86552777777778, 32.64914917225038, 37.967755555555556, 21.950266666666668, 15.94336111111111, 14.670794444444445, 29.743327777777775, 36.93868333333334, 26.701194444444447, 26.797827777777776, 28.371177777777778, 17.268977777777778, 19.2565, 22.969094444444448, 24.930661111111114, 17.595720313666583, 24.344038888888885, 18.367394444444443, 32.312355555555555, 21.80468888888889, 30.64206907861095, 16.479194444444445, 20.511916666666664, 17.98046666666667, 26.69988888888889, 16.1911, 21.755583333333334, 23.174105555555556, 21.661055555555556, 19.885561111111112, 33.16781192016364, 18.92095, 20.406911111111114, 21.80923888888889, 30.27002777777778, 44.471000000000004, 37.703855555555556, 36.668772222222216, 22.062755555555555, 22.180494444444445, 49.913450000000005, 15.321033333333334, 30.962377777777778, 17.982877777777777, 28.16242777777778, 14.815600000000002, 17.982877777777777, 31.41996111111111, 17.560683333333333, 22.482494444444445, 25.058355555555558, 21.83911666666667, 30.837025541593583, 19.243544444444442, 28.170472222222223, 24.624750000000002, 18.99631666666667, 46.965577777777774, 34.49198888888889, 27.119077777777775, 29.31617475626303, 42.73225, 32.08177777777777, 21.11588888888889, 32.02896111111111, 27.233905555555555, 17.573138888888888, 16.376566666666665, 17.982877777777777, 57.241600000000005, 47.302055555555555, 23.045579203601463, 30.213627777777777, 27.176677777777776, 46.376349999999995, 18.490883333333333, 25.308322222222223, 20.393196554701007, 26.762583333333335, 32.457693322043426, 21.296016666666667, 19.243544444444442, 14.815600000000002, 15.290949999999999, 25.652261111111113, 26.172294444444443, 19.52155, 20.704077777777776, 38.918977777777776, 24.103872222222222, 23.070288888888886, 24.811977777777777, 18.207064762643103, 18.371055555555557, 20.315616666666667, 24.930661111111114, 20.600983333333332, 16.50658333333333, 15.112766666666666, 24.084377777777775, 23.253127777777777, 13.843533333333333, 14.815600000000002, 15.94336111111111, 21.585944444444443, 21.311316666666666, 18.490883333333333, 28.898327777777777, 14.670794444444445, 14.670794444444445, 29.32225, 22.259194444444447, 18.490883333333333, 26.828200000000002, 24.558216666666667, 14.77931111111111, 14.815600000000002, 25.942916666666665, 18.80891111111111, 31.374650000000003, 21.795133333333332, 17.420444444444446, 17.982877777777777, 17.982877777777777, 16.927427777777776, 15.338222222222221, 20.799011111111113, 22.6891, 17.6016, 13.843533333333333, 15.94336111111111, 24.427072222222225, 22.444, 14.815600000000002, 18.80891111111111, 13.843533333333333, 34.69781111111111, 14.815600000000002, 21.686327777777777, 22.166283333333332, 20.127111111111113, 19.924866666666667, 18.99631666666667, 18.490883333333333, 18.367394444444443, 18.891633333333335, 15.444694444444444, 28.807416666666665, 17.982877777777777, 14.815600000000002, 17.573138888888888, 22.04267777777778, 19.65847777777778, 30.058615199626516, 24.682944444444445, 15.94336111111111, 14.670794444444445, 20.384401717414864, 13.843533333333333, 24.92053888888889, 25.656833333333335, 15.94336111111111, 17.982877777777777, 13.843533333333333, 15.365294444444444, 13.843533333333333, 18.278177777777778, 13.843533333333333, 19.612655555555556, 26.408905555555556, 16.044738888888887, 14.606133333333334, 13.843533333333333, 17.986294444444447, 14.670794444444445, 13.843533333333333, 13.843533333333333, 21.585944444444443, 14.815600000000002, 44.87406111111111, 22.04267777777778, 20.011577777777777, 13.843533333333333, 20.669444444444444, 16.93658888888889, 16.927427777777776, 18.33364444444444, 18.490883333333333, 38.12324534176772, 28.179333058794686, 17.982877777777777, 13.843533333333333, 15.94336111111111, 28.4693, 36.88956709270861, 28.302466666666668, 20.222311111111114, 15.290949999999999, 15.365294444444444, 14.815600000000002, 15.290949999999999, 21.755583333333334, 47.65354444444445, 30.999233333333336, 14.815600000000002, 17.230316666666667, 13.843533333333333, 16.1911, 22.158894444444446, 19.96736111111111, 13.843533333333333, 22.062755555555555, 18.448605555555556, 14.469294444444444, 30.1696, 21.850441328118983, 24.3903, 17.6016, 22.158894444444446, 13.843533333333333, 21.296016666666667, 14.670794444444445, 15.94336111111111, 14.815600000000002, 15.889211111111113, 13.843533333333333, 21.494744444444446, 17.614633333333334, 14.815600000000002, 13.843533333333333, 13.843533333333333, 16.647672222222223, 19.49773888888889, 13.843533333333333, 13.843533333333333, 31.596744444444443, 30.14642222222222, 14.815600000000002, 16.533033333333332, 17.588977777777778, 25.597427777777778, 23.672455555555555, 14.553533333333334, 20.406911111111114, 25.480894444444445, 18.22277777777778, 13.843533333333333, 19.49773888888889, 25.17567777777778, 26.542244444444446, 19.333105555555555, 21.49655, 20.799011111111113, 13.843533333333333, 33.07996111111111, 24.514105555555556, 18.841516666666667, 20.6111, 13.843533333333333, 19.477022867085786, 14.815600000000002, 16.39556581085091, 17.85816111111111, 15.94336111111111, 16.05768888888889, 14.815600000000002, 14.815600000000002, 18.57255, 14.815600000000002, 14.815600000000002, 26.352744444444447, 18.490883333333333, 24.311605555555555, 15.94336111111111, 18.367394444444443, 15.290949999999999, 17.982877777777777, 14.815600000000002, 25.17567777777778, 16.533033333333332, 33.82438888888889, 19.81201111111111, 13.843533333333333, 13.843533333333333, 13.843533333333333, 24.66105, 17.982877777777777, 22.906387191266486, 18.136094444444446, 16.03345, 28.13703888888889, 15.889211111111113, 24.390244444444445, 25.26557777777778, 13.843533333333333, 14.815600000000002, 15.338222222222221, 13.843533333333333, 16.3377, 14.670794444444445, 36.8449, 13.843533333333333, 20.63296111111111, 16.647672222222223, 18.490883333333333, 13.843533333333333, 13.843533333333333, 17.982877777777777, 14.815600000000002, 14.77931111111111, 18.99631666666667, 16.479194444444445, 13.843533333333333, 17.982877777777777, 29.50497777777778, 14.256366666666667, 19.243544444444442, 14.815600000000002, 17.982877777777777, 13.843533333333333, 17.982877777777777, 15.94336111111111, 28.55452777777778, 29.74586111111111, 13.843533333333333, 23.155405555555557, 31.126394444444447, 15.94336111111111, 21.960083333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 16.533033333333332, 19.13003888888889, 19.720022222222223, 41.47570516471635, 14.469294444444444, 13.843533333333333, 13.843533333333333, 20.94511111111111, 18.490883333333333, 20.947450000000003, 22.03668888888889, 15.290949999999999, 16.024885160466972, 14.172127777777778, 13.843533333333333, 18.490883333333333, 21.983966666666667, 13.843533333333333, 13.843533333333333, 40.32060555555555, 18.99631666666667, 13.843533333333333, 21.573661111111107, 28.744016666666667, 39.07744444444444, 29.763405555555554, 26.722927777777777, 13.843533333333333, 30.12158888888889, 17.982877777777777, 21.585944444444443, 13.843533333333333, 22.129694444444443, 14.815600000000002, 21.495561111111112, 14.815600000000002, 18.490883333333333, 14.172127777777778, 20.76406701659277, 15.208922222222222, 19.36131111111111, 16.479194444444445, 13.843533333333333, 17.083488888888887, 13.843533333333333, 20.799011111111113, 15.94336111111111, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 18.490883333333333, 15.290949999999999, 31.699783333333333, 40.46697777777778, 27.656438888888886, 13.843533333333333, 18.490883333333333, 25.805205555555556, 18.490883333333333, 15.94336111111111, 14.815600000000002, 13.843533333333333, 20.799011111111113, 13.843533333333333, 14.096622222222221, 30.724394444444446, 14.77931111111111, 13.843533333333333, 13.843533333333333, 15.290949999999999, 13.843533333333333, 30.571738888888888, 14.172688888888889, 28.802244444444444, 15.338222222222221, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 16.533033333333332, 15.94336111111111, 13.843533333333333, 28.57193205188419, 16.533033333333332, 13.843533333333333, 14.815600000000002, 13.843533333333333, 15.889211111111113, 13.843533333333333, 13.843533333333333, 15.94336111111111, 15.94336111111111, 15.94336111111111, 13.843533333333333, 13.843533333333333, 17.982877777777777, 13.843533333333333, 13.843533333333333, 13.843533333333333, 23.013627777777778, 13.843533333333333, 14.815600000000002, 21.585944444444443, 19.65847777777778, 13.843533333333333, 19.306922278215072, 13.843533333333333, 17.090311111111113, 13.843533333333333, 13.843533333333333, 13.843533333333333, 23.649722222222223, 14.553533333333334, 18.2848, 25.318600000000004, 19.068494444444443, 15.94336111111111, 26.887027777777778, 13.843533333333333, 29.200944444444442, 16.116677777777777, 21.585944444444443, 16.5279, 13.843533333333333, 13.843533333333333, 22.04267777777778, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 17.614633333333334, 14.77931111111111, 13.843533333333333, 16.761683333333334, 20.669444444444444, 14.815600000000002, 13.843533333333333, 26.530466666666666, 17.982877777777777, 15.338222222222221, 21.89806111111111, 13.843533333333333, 14.469294444444444, 15.863961111111111, 35.190244444444446, 14.815600000000002, 13.843533333333333, 15.94336111111111, 16.927427777777776, 13.843533333333333, 24.092533333333332, 19.353177777777777, 13.843533333333333, 18.490883333333333, 13.843533333333333, 25.007444444444445, 13.843533333333333, 18.57255, 13.843533333333333, 13.843533333333333, 15.634982979559858, 13.843533333333333, 13.843533333333333, 20.406911111111114, 14.77931111111111, 31.751572222222222, 15.321033333333334, 28.143627777777777, 14.16311111111111, 48.46165, 26.577819615624048, 13.843533333333333, 13.843533333333333, 13.843533333333333, 18.57255, 23.672455555555555, 14.172127777777778, 16.533033333333332, 13.843533333333333, 22.158894444444446, 13.843533333333333, 14.172127777777778, 13.843533333333333, 13.843533333333333, 29.273422222222223, 17.987011111111112, 13.843533333333333, 13.843533333333333, 18.036944444444444, 13.843533333333333, 13.843533333333333, 13.843533333333333, 28.35851111111111, 14.815600000000002, 20.060427777777775, 13.843533333333333, 17.982877777777777, 17.982877777777777, 17.982877777777777, 13.843533333333333, 18.57255, 13.843533333333333, 13.843533333333333, 16.834961111111113, 13.843533333333333, 21.585944444444443, 14.815600000000002, 17.982877777777777, 13.843533333333333, 16.05768888888889, 13.843533333333333, 14.815600000000002, 13.843533333333333, 13.843533333333333, 24.082194444444443, 17.572966666666666, 14.815600000000002, 13.843533333333333, 13.843533333333333, 13.843533333333333, 14.815600000000002, 36.03334191371851, 13.843533333333333, 13.843533333333333, 19.731566666666666, 13.843533333333333, 13.843533333333333, 18.299533333333336, 14.172127777777778, 13.843533333333333, 18.80891111111111, 14.815600000000002, 13.843533333333333, 24.622733333333333, 17.85816111111111, 15.94336111111111, 18.57255, 13.843533333333333, 13.843533333333333, 15.94336111111111, 20.406911111111114, 29.573122222222224, 25.17567777777778, 19.804244444444443, 22.04267777777778, 13.843533333333333, 20.161752681938587, 13.843533333333333, 34.61707831889494, 13.843533333333333, 17.982877777777777, 14.815600000000002, 18.80891111111111, 20.7015, 17.982877777777777, 14.815600000000002, 13.843533333333333, 15.889211111111113, 17.982877777777777, 14.815600000000002, 18.021277777777776, 13.843533333333333, 20.968966666666667, 14.815600000000002, 16.35345, 13.843533333333333, 13.843533333333333, 13.843533333333333, 17.26606111111111, 15.94336111111111, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 20.799011111111113, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 20.20915, 18.80891111111111, 18.460116666666668, 13.843533333333333, 24.19841111111111, 13.843533333333333, 13.843533333333333, 17.982877777777777, 14.670794444444445, 14.884639114426138, 13.843533333333333, 19.720022222222223, 14.815600000000002, 17.982877777777777, 16.761683333333334, 13.843533333333333, 14.487133333333333, 21.306350000000002, 15.94336111111111, 21.306350000000002, 21.755583333333334, 13.843533333333333, 13.843533333333333, 13.843533333333333, 23.545333333333332, 31.956673176728263, 13.924155555555556, 13.843533333333333, 15.94336111111111, 13.843533333333333, 13.843533333333333, 13.843533333333333, 15.889211111111113, 16.533033333333332, 14.311839435332246, 25.84411111111111, 15.94336111111111, 35.76040555555556, 13.843533333333333, 15.290949999999999, 35.14185, 16.533033333333332, 14.670794444444445, 13.843533333333333, 25.06847777777778, 16.479194444444445, 21.255927777777778, 15.94336111111111, 13.843533333333333, 15.338222222222221, 13.843533333333333, 13.843533333333333, 14.670794444444445, 18.490883333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 18.490883333333333, 13.843533333333333, 13.843533333333333, 14.815600000000002, 14.77931111111111, 14.172127777777778, 14.815600000000002, 13.843533333333333, 15.290949999999999, 25.714761111111113, 13.843533333333333, 24.149066666666666, 13.843533333333333, 18.57255, 20.406911111111114, 19.243544444444442, 13.843533333333333, 16.479194444444445], "1LEO-5GS": [58.87814814814815, 84.47968973269076, 86.78233933739996, 67.27028471871013, 63.29480173246264, 73.18926343579167, 148.01740465951255, 93.79128196364648, 43.29470626818304, 105.54993142057417, 71.2648266043252, 101.17070910611787, 137.62396291154135, 75.83150004479974, 112.95124233500437, 39.20384211217006, 133.70785353535354, 94.23076776616146, 84.53601900301278, 115.21843417117468, 86.77313176122175, 55.520137427208866, 18.732966100338743, 56.208973169650584, 126.96441726641956, 77.93951868287347, 119.0123854649159, 50.49934167304401, 61.19461474101962, 106.66083742481639, 52.49444444444445, 76.76369468873362, 96.98351597547557, 75.56050475469662, 75.25385416666667, 93.75105158730159, 107.42642020078539, 93.43899052487423, 58.91223768348852, 38.76657724549113, 76.10459309189233, 13.573452150736259, 109.44131839265148, 86.09424503905907, 85.95304937234673, 88.64925924342437, 48.0432683304492, 79.91559912766837, 100.25305863316986, 115.86354639591937, 64.06852541875371, 119.34618480604702, 67.12108560710188, 64.65645067071641, 37.94361589190846, 71.26368027496748, 52.27018016832435, 88.35789683591317, 89.02074897483028, 95.8022408135386, 78.10847676343813, 51.21724830439588, 57.51718289002203, 86.92227606786206, 85.72649971074907, 91.41264025998235, 99.08184586777672, 96.71563845903653, 92.8397894163497, 85.91780916614408, 71.77524076907247, 48.81642972128128, 92.39263016027341, 64.86652974551743, 99.41885140855437, 111.6171261355956, 93.33771900082236, 95.03640074127296, 110.11773701154124, 142.13233037658725, 21.88822143557081, 100.10217024756784, 55.72439691812014, 90.2609868390656, 40.80772937671781, 42.148152159936615, 41.29677199327361, 61.0388398253688, 75.02476819595755, 80.68427571689841, 94.66471478528456, 95.77997116083993, 92.5861169765001, 71.36256935694001, 63.995219275113435, 72.3924756767829, 118.17648249592408, 57.913263039468355, 115.44574172422831, 81.25403064236063, 90.16489799052371, 56.27302633697013, 54.63009725939069, 35.87878154429283, 63.42221094837549, 105.2538888888889, 123.55704057289661, 33.92386099505933, 99.19222710785498, 73.9724938894972, 63.63332382127035, 105.70721867508746, 73.95434082567779, 87.2320907778444, 127.88512152777778, 95.98461398769676, 91.0717165044277, 18.407752525252526, 124.39712618995854, 54.9867695424618, 60.145527024222936, 88.70001851392031, 50.42628362983263, 25.289720307175276, 96.93551901568397, 57.97702777777778, 76.7436703006071, 68.65670047376376, 23.246007855484265, 123.06155580154285, 116.53190483277926, 51.128924675970445, 77.211103988604, 137.85318197607987, 71.8176713834323, 21.29783978637182, 77.41170246751544, 56.87542696347195, 96.90772155288647, 90.47963446767855, 59.220310050648315, 123.57724145856264, 92.38785266576708, 96.0086359697319, 26.140412304999636, 50.89425057739046, 102.4853096476932, 112.48930956882215, 110.09055306111715, 62.320513468013466, 114.87544388884523, 63.806360198006494, 18.020487142161883, 50.58618084959249, 77.5048037719844, 116.44, 97.90489674836381, 81.04034881465894, 85.69271335808595, 116.51633917167834, 54.0009363604142, 96.42972222222222, 88.29903427042369, 93.22142150798742, 50.33797816911646, 106.74856930672291, 74.91786096773421, 48.465246913580245, 113.44275784783257, 51.352620462518516, 77.51922673576975, 86.81225640893112, 99.64118087971839, 88.2984825299907, 98.3394086408488, 77.56662444121059, 96.2851310067159, 106.57392857142857, 108.51077953477274, 78.34106875932027, 77.59831429063593, 70.1052821339942, 94.08717107613323, 72.50721078862142, 98.04468489027121, 78.45547854619433, 59.502591473718645, 78.25373853845235, 51.24166340654461, 75.37857981143993, 125.09314263546587, 64.32620397790701, 96.43388329387788, 142.8801711742857, 127.22621794871795, 97.73128193412569, 107.10798600829459, 81.57773168255682, 56.442626057892575, 56.90235706676797, 60.085041989152195, 80.51593546842334, 62.324844444444444, 92.6448417246947, 66.0173195907685, 38.41918373389963, 80.59292218146338, 67.35285768521693, 76.613239990863, 83.08439094574588, 61.782048448830245, 85.36045827979916, 83.11769519141336, 90.51713353104944, 80.64899048505023, 47.37194695435044, 52.753827713885855, 57.70024019245253, 59.264993686868685, 80.6319540069906, 57.861538777249734, 101.19162745864186, 93.67321727865559, 85.06174250506227, 36.3151148856566, 30.301820726596404, 77.20586566670502, 91.22759436158717, 56.43776174489018, 67.18619070614666, 76.7008475784401, 64.41854223332345, 106.46779335038855, 113.3415535963458, 59.80601111111112, 48.670066502716864, 93.3440451523895, 86.17302380952381, 64.47246269202435, 54.1259678838545, 64.80108284759578, 40.711549091441796, 71.63473288578375, 92.1358710886489, 51.54267124442623, 88.65074286650712, 86.69045088546926, 82.5487922705314, 75.40582570618598, 54.6843711389171, 57.76664873155243, 24.724255273137295, 63.4912884859889, 86.25772568320266, 19.957475303467092, 59.17205600531556, 63.531859853059295, 48.85066793003075, 56.033419312169315, 78.00251075210547, 71.92248073049436, 49.88189259819564, 76.45338109417798, 63.98512493762701, 64.17710537476772, 86.64301484974811, 69.49833608200561, 38.7069020026402, 92.6832729124839, 42.31735573600777, 61.33569373891483, 59.43072255285651, 59.054160493827155, 62.56886602980588, 90.28276198449616, 97.71537407086315, 56.999647847742075, 46.209293265851244, 86.63626882484358, 85.23659870221255, 53.005633587857666, 53.81068454861906, 53.343380180487124, 71.30850241620931, 75.1192184675642, 62.262587841084546, 87.25610215053763, 60.063929288076956, 67.57278390998131, 97.4444556499184, 68.19768269312394, 80.93903623273906, 72.89413103735123, 44.0169304188987, 107.47102419650112, 85.86249000575809, 45.29069569043058, 76.38764654924586, 72.5761628198392, 59.9455331407531, 41.48329509713845, 52.61932627803372, 36.079041810002366, 16.477919463466982, 32.42427045490873, 45.40108312938202, 32.859316666666665, 35.16691443496578, 24.776130762473468, 22.135966666666665, 39.43162296888659, 24.914638888888888, 39.510288888888894, 26.96022025564255, 30.002874097453848, 49.3847515669566, 48.587138509281125, 23.937524573073297, 44.475610535904565, 63.802098669142104, 35.12234612661039, 37.080866666666665, 45.23153784194307, 23.640904522224858, 86.71150208529069, 46.04305997056677, 11.187477777777778, 48.82907965794688, 40.852994926787936, 39.749959547743096, 19.795291649732288, 25.578878599479495, 46.657827777777776, 19.858216666666667, 26.735744444444443, 48.08293888888888, 20.306224373049254, 41.67262037542419, 52.53337808341905, 55.10024821116552, 74.85973691920515, 32.03881666666667, 22.990452573096224, 33.10119481953149, 43.676670999621024, 35.85248888888889, 34.19892097768276, 30.0714884773296, 43.9421674331288, 42.897688543394565, 43.967627474111644, 38.12910511307143, 42.466530482995225, 36.795033679978346, 65.8051312869008, 25.989829828841227, 38.64078950859034, 59.57226666666667, 81.95170607092996, 17.447861111111113, 96.17966696363291, 37.97542630609203, 27.594638888888888, 47.42838114018664, 32.874087941534704, 89.94637824667865, 36.41977222222222, 71.46057222222223, 45.51402521885404, 65.07101976626926, 35.478783969712936, 26.94741425681724, 50.613952804220034, 55.67994257172194, 56.268966291100085, 61.756299999999996, 16.142444444444447, 70.93309245173587, 49.3647643262524, 31.796550830248762, 25.1775841698978, 48.530732058084205, 42.097257320727245, 19.72569828721625, 20.20081111111111, 37.55693333333333, 25.09465, 16.95122886714161, 26.18245921385533, 42.34693392336325, 44.670734598327215, 22.803814980880865, 11.934840177274783, 80.02833474850927, 66.51534449482749, 27.166917017232645, 36.425021743084585, 54.57671666666666, 36.66091574431189, 64.50762802328285, 16.390525149179453, 26.821566666666666, 3.678238888888889, 9.496014929721023, 28.150177777777778, 15.685577777777779, 11.824177777777779, 20.78658888888889, 9.82393888888889, 13.545927777777777, 13.02442777777778, 20.91623198865197, 16.14250503120099, 33.042455555555556, 10.976766666666666, 38.20810253384448, 5.2123164139330544, 10.875850776754106, 18.298231629868333, 8.87566111111111, 9.271922222222221, 14.433276303592164, 49.180586720987094, 44.32514444444444, 27.23158557137934, 36.966072334167784, 15.79731554760875, 15.792183333333334, 9.522705555555556, 12.171794444444444, 7.5126, 11.875416666666666, 21.562738888888887, 11.913100000000002, 14.915672222222222, 6.129727777777778, 22.106273800718792, 15.367784332773825, 7.207322222222222, 8.676634099084579, 25.66718888888889, 17.878022553418894, 26.161055555555556, 9.968833333333334, 24.89623888888889, 5.153911111111111, 11.578922222222223, 14.764777777777777, 10.5984, 17.469895013258505, 23.675255555555555, 11.258347553239526, 9.572822222222223, 16.419875390953337, 22.159750000000003, 22.724755555555554, 16.50535935290627, 11.076116666666666, 22.178205555555554, 11.616980849957397, 7.550011111111111, 30.375105555555557, 8.685716666666668, 21.11852591094072, 13.464336394440272, 18.48398470254241, 24.880073857993764, 16.7204, 28.620610888747702, 16.843692160022307, 16.528288888888888, 21.842294444444445, 8.672816666666666, 15.62502199389288, 30.393856071199153, 29.913083333333336, 16.97201897676781, 28.18512777777778, 5.272305555555556, 17.93767777777778, 8.20995, 13.826287726158034, 12.1873, 21.175261111111112, 10.412700000000001, 34.79145, 16.595183333333335, 36.015430584093814, 32.942064765311514, 12.941368675128178, 15.05783946293483, 16.941415998884747, 37.85668010996762, 31.127299999999998, 29.32037158730262, 13.420327777777779, 14.017029364439427, 26.621408405373266, 37.34908333333334, 24.399672538940532, 2.840077777777778, 13.322577777777777, 9.478981319291233, 6.670544444444444, 4.944083333333333, 5.993666666666667, 7.0245098455974855, 9.344094444444444, 2.947322222222222, 14.167595535238606, 5.131811111111111, 7.375972222222222, 9.086833333333333, 8.589704393756527, 4.493155555555556, 5.054577777777777, 10.11465, 13.62183888888889, 5.325805555555556, 2.840077777777778, 7.417372222222222, 13.503765663213063, 8.462222222222222, 10.100705555555555, 2.840077777777778, 7.131924970946276, 21.2366526591589, 6.737589195244798, 5.437411111111111, 7.760594444444444, 5.54045, 19.095354654991116, 7.134544444444445, 13.148478228763304, 5.917966666666667, 4.19555, 3.759866666666667, 5.153911111111111, 3.8226444444444447, 3.259561111111111, 6.407322222222223, 4.315211111111111, 11.902877777777778, 2.880977777777778, 3.676555555555556, 11.5638, 3.834916666666667, 11.575394444444443, 4.571461111111111, 5.436927777777777, 19.082438888888888, 4.476705555555555, 5.002466666666667, 2.880977777777778, 6.786927777777778, 9.09015, 9.151233333333334, 3.523072222222222, 9.596205555555555, 6.187628288735357, 4.273416666666667, 6.154861111111111, 12.953116666666666, 16.326794444444445, 12.098705555555554, 5.548005555555555, 8.410377777777779, 20.207361111111112, 9.349602240421738, 5.732088888888889, 11.220926008447499, 10.8349, 5.170694444444444, 8.251294444444444, 3.5569944444444443, 4.2371944444444445, 3.9804999999999997, 10.330011111111112, 5.422899999999999, 10.585566666666667, 4.186294444444444, 15.451711111111113, 4.3036055555555555, 6.070683333333333, 6.601683333333334, 7.617738888888889, 7.981472222222222, 3.8135833333333333, 9.856427777777778, 4.932605555555556, 7.82505, 9.9191, 6.770272222222222, 3.2670333333333335, 5.145777777777778, 8.175855555555556, 6.282194444444444, 11.017405555555557, 5.877911111111111, 10.160161111111112, 3.5569944444444443, 3.6776444444444447, 6.848061111111111, 4.9126055555555554, 2.840077777777778, 2.947322222222222, 3.069411111111111, 7.662727777777778, 3.9954944444444447, 4.354738888888889, 2.840077777777778, 2.880977777777778, 2.9234888888888886, 10.17855, 5.730172222222222, 2.840077777777778, 8.000155555555557, 2.880977777777778, 5.872583333333333, 5.808811111111112, 2.840077777777778, 6.700761111111111, 3.9055722222222222, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 3.7205055555555555, 2.9234888888888886, 6.228761111111111, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.966555555555556, 6.390016666666667, 5.265072222222222, 3.834916666666667, 3.676555555555556, 3.5805499999999997, 11.13115, 4.249255555555555, 3.834916666666667, 5.165983333333333, 7.210856477316086, 2.880977777777778, 5.268888888888889, 2.840077777777778, 3.7078444444444445, 4.637094444444445, 4.273416666666667, 2.840077777777778, 5.669161111111111, 5.4180277777777786, 2.840077777777778, 2.840077777777778, 5.043794444444444, 2.880977777777778, 3.834916666666667, 3.980427777777778, 10.669688888888889, 2.947322222222222, 4.014605555555556, 5.8206444444444445, 3.676555555555556, 7.038338888888889, 3.5568944444444446, 3.798588888888889, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 4.4292444444444445, 2.840077777777778, 2.840077777777778, 2.947322222222222, 3.4747333333333335, 4.208194444444445, 2.8812277777777777, 2.840077777777778, 9.599133333333333, 7.2142, 5.7379999999999995, 4.337611111111111, 6.5726611111111115, 7.644372222222223, 3.7771166666666667, 3.193088888888889, 2.9234888888888886, 2.880977777777778, 5.327216666666667, 8.795399999999999, 4.464127777777778, 7.113072222222223, 7.411211111111111, 5.9359166666666665, 4.30482010813231, 5.100783333333333, 6.665411111111111, 3.1243825789341315, 4.126422222222223, 2.880977777777778, 4.227648466135551, 3.8226444444444447, 3.6925055555555555, 2.947322222222222, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.259561111111111, 2.840077777777778, 2.840077777777778, 3.980427777777778, 6.197288888888889, 3.5569944444444443, 3.676555555555556, 2.840077777777778, 2.9234888888888886, 7.547172222222222, 2.9052611111111113, 3.834916666666667, 2.840077777777778, 3.8135833333333333, 2.840077777777778, 2.840077777777778, 9.638122222222222, 2.9234888888888886, 5.609005555555555, 2.9234888888888886, 2.840077777777778, 2.947322222222222, 4.186294444444444, 6.957305555555555, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.68755, 3.857661111111111, 5.886155555555556, 2.840077777777778, 2.840077777777778, 5.487072222222222, 7.0389944444444446, 3.9913944444444445, 2.947322222222222, 3.834916666666667, 3.834916666666667, 3.834916666666667, 2.966555555555556, 2.840077777777778, 3.8565111111111112, 2.840077777777778, 2.840077777777778, 7.080188888888889, 3.9954944444444447, 2.840077777777778, 2.840077777777778, 6.459011111111111, 2.840077777777778, 2.840077777777778, 5.85185, 7.83265, 4.030922222222222, 2.840077777777778, 3.4202350507481944, 3.5568944444444446, 3.9910222222222225, 4.186294444444444, 3.7205055555555555, 3.259561111111111, 4.095305555555556, 5.927305555555555, 4.6667499999999995, 2.840077777777778, 2.910050687060981, 2.840077777777778, 2.9234888888888886, 2.9234888888888886, 2.880977777777778, 2.840077777777778, 2.880977777777778, 3.676555555555556, 3.2875611111111107, 5.404605555555556, 2.840077777777778, 3.259561111111111, 7.126677777777778, 2.966555555555556, 3.108677777777778, 3.7205055555555555, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 3.814594444444445, 6.0237, 2.840077777777778, 2.840077777777778, 5.276383333333333, 3.259561111111111, 2.840077777777778, 2.840077777777778, 4.3954555555555554, 3.834916666666667, 2.9234888888888886, 2.966555555555556, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.0405589774602957, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 4.791066666666667, 2.840077777777778, 5.145777777777778, 2.947322222222222, 2.840077777777778, 3.834916666666667, 2.9781222222222223, 2.840077777777778, 5.338066666666667, 2.840077777777778, 2.840077777777778, 3.857661111111111, 5.534988888888889, 2.840077777777778, 3.6925055555555555, 4.637094444444445, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 3.9848555555555554, 3.9773222222222224, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.194127777777778, 3.676555555555556, 3.259561111111111, 3.834916666666667, 2.840077777777778, 4.165166666666667, 3.5569944444444443, 3.5569944444444443, 2.840077777777778, 6.136094444444444, 2.840077777777778, 3.7205055555555555, 3.4992777777777775, 2.840077777777778, 3.1810444444444443, 7.188872222222222, 2.840077777777778, 4.269316666666667, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.8413248963995335, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 3.5569944444444443, 2.840077777777778, 3.857661111111111, 2.840077777777778, 3.5568944444444446, 2.840077777777778, 5.054577777777777, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 3.2875611111111107, 2.9394388888888887, 2.840077777777778, 2.840077777777778, 2.880977777777778, 3.676555555555556, 2.840077777777778, 4.962816666666667, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.9234888888888886, 3.676555555555556, 8.247772222222222, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 4.234211111111111, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 3.108677777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.796531984656374, 2.840077777777778, 2.840077777777778, 4.770016666666667, 2.840077777777778, 3.1379777777777775, 5.523577777777778, 3.1760444444444444, 5.045888888888889, 2.840077777777778, 2.880977777777778, 4.738605555555555, 2.840077777777778, 3.676555555555556, 3.8135833333333333, 3.834916666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 7.725872222222222, 2.840077777777778, 2.9234888888888886, 2.9234888888888886, 3.676555555555556, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.9712277777777776, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 4.889677777777778, 2.840077777777778, 6.0170055555555555, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.834916666666667, 3.834916666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.259561111111111, 3.2875611111111107, 2.880977777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.947322222222222, 4.637094444444445, 2.840077777777778, 2.840077777777778, 3.3792222222222223, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 6.197288888888889, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 4.3954555555555554, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.947322222222222, 5.523577777777778, 2.966555555555556, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.880977777777778, 3.5569944444444443, 2.840077777777778, 3.834916666666667, 5.278416666666667, 3.955566666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.054577777777777, 2.840077777777778, 2.840077777777778, 4.186294444444444, 3.259561111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 7.145755555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 3.259561111111111, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 3.676555555555556, 2.840077777777778, 3.259561111111111, 3.259561111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.054577777777777, 2.966555555555556, 2.840077777777778, 3.6721555555555554, 3.259561111111111, 2.840077777777778, 3.8731, 2.840077777777778, 3.0905722222222223, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.069411111111111, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 3.259561111111111, 2.840077777777778, 3.834916666666667, 5.422899999999999, 5.045888888888889, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 3.259561111111111, 2.840077777777778, 5.209149999999999, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.1379777777777775, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.880977777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 5.045888888888889, 3.676555555555556, 3.3792222222222223, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 4.117533333333333, 2.840077777777778, 3.8028222222222223, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 5.460911111111111, 3.834916666666667, 3.1157, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.880977777777778, 3.8731, 2.840077777777778, 2.840077777777778, 3.280119105864999, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 3.259561111111111, 2.840077777777778, 3.676555555555556, 2.840077777777778, 3.0324833333333334, 3.259561111111111, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.637094444444445, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.259561111111111, 2.947322222222222, 2.880977777777778, 2.840077777777778, 3.5777721183675912, 2.840077777777778, 5.054577777777777, 3.834916666666667, 2.947322222222222, 3.3792222222222223, 6.294927777777779, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 3.834916666666667, 2.840077777777778, 2.8880692317299443, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.081378906782375, 3.834916666666667, 6.685977777777778, 2.840077777777778, 2.840077777777778, 3.834916666666667, 5.5546999999999995, 2.8931444444444443, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 6.073038888888888, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 5.460911111111111, 2.9027611111111113, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.1157, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.8884772440346955, 2.840077777777778, 3.7205055555555555, 5.317116666666666, 2.840077777777778, 3.5569944444444443, 3.070994271220369, 2.840077777777778, 2.966555555555556, 2.840077777777778, 3.676555555555556, 5.789311111111111, 2.840077777777778, 2.9234888888888886, 5.054577777777777, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 3.8226444444444447, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 2.880977777777778, 2.840077777777778, 5.581261111111111, 7.081594444444445, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 3.834916666666667, 2.840077777777778, 2.9234888888888886, 7.0389944444444446, 2.840077777777778, 2.840077777777778, 6.690138888888889, 4.165166666666667, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.947322222222222, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.834916666666667, 3.815088888888889, 2.840077777777778, 2.840077777777778, 3.676555555555556, 3.676555555555556, 2.840077777777778], "1LEO-10GS": [92.6141026279355, 68.00062605032954, 92.77688204275162, 38.08289159048063, 41.73383463471808, 54.753220285559735, 86.96284817732028, 68.20498836940193, 89.29724506796919, 70.2887112826613, 77.49640235911943, 102.97304629099506, 74.90919000947942, 78.4781544245317, 73.98208737143365, 80.6234591902623, 94.729508182236, 58.918807481224114, 82.65419951185001, 72.0146987151313, 64.5148893474364, 85.82149588659516, 73.16428877138368, 70.38590489896879, 82.39723270315743, 59.23335542671532, 98.12471802312926, 121.19988995498196, 92.49044207117967, 100.82670431471051, 100.7560827290665, 81.9129959974589, 64.15799765327526, 66.57970054546234, 88.86811668694936, 66.43616826679195, 59.98507526305207, 66.67844786894733, 63.47793364686496, 34.96133887713526, 98.77884993409103, 71.6195010315081, 83.49654228957871, 86.73090043226502, 80.84738277061986, 64.7669181105863, 58.938386756515, 79.70341946994755, 28.660122074249827, 86.09947739230543, 72.03132696789437, 100.39805078349745, 52.232002474872466, 84.17905463096291, 98.18633138034714, 70.87978184988789, 96.89501343317795, 52.12524319253509, 48.105197479619214, 94.70407925547232, 65.09256087143088, 48.194196377325255, 65.92533432882124, 71.21622533138665, 85.31297865227032, 79.1766060889794, 105.00146110888392, 91.29639609819542, 86.4099641823511, 117.80250442294411, 126.24245734265341, 79.36591020348104, 57.338994197876794, 48.67386390828077, 69.68089067435007, 103.85764061654794, 65.07524780314098, 88.91749072756217, 57.58255027387296, 105.74116944986751, 72.975747899271, 115.11181931310514, 96.47495540548115, 86.27078915751574, 88.0105279463701, 80.35388612843512, 90.84380548200106, 87.65583893325679, 80.44448248867788, 71.05528928451236, 109.08207557102907, 87.97127301208202, 84.74159243181342, 43.3167685030703, 93.62166835698837, 60.72737188772337, 100.6925567679181, 93.29421682492209, 94.78789031833665, 97.57281271368285, 86.32692284818143, 43.27400499846195, 59.49699447386637, 42.07201666327708, 76.73900375388479, 72.8936787930471, 69.9433155159425, 37.480923130466806, 110.09526820831199, 48.87561859425387, 62.11976420282681, 91.84788303316772, 78.72172426211219, 75.19641783232063, 85.18104509390247, 101.89516964840217, 71.38651163178046, 53.89961254882937, 72.3923493755732, 88.59693592636408, 87.01424335588088, 88.47783159951724, 80.00735941787256, 39.34115619159103, 80.69096605274324, 70.51367667563298, 83.6260235088946, 76.40597506099512, 61.14169986771321, 43.292233566697575, 41.020839774307895, 91.11802005021133, 70.52479996139968, 88.57173125891998, 82.51273211853061, 73.4721868108943, 79.06465881710568, 54.568386116678596, 65.56109005753261, 85.16558147253527, 61.52555067290366, 61.815266602227645, 97.42625855873935, 72.60782096424845, 40.28729106018778, 112.78354750504158, 89.52010374994396, 64.58937551727607, 111.01458198623264, 34.936812028010685, 74.48134362097568, 105.05250865656915, 56.90635367137215, 59.21367559080459, 61.35201987126446, 94.68599993341019, 90.56613061396826, 57.833434157640156, 70.02482910521337, 90.06817752410245, 51.20862281179536, 103.20748406601311, 84.94627529652327, 68.91779387049753, 57.27331763648989, 54.711121040895726, 58.14288209763026, 93.18632971651239, 76.52109490161915, 93.6671399473533, 74.0737732688016, 73.7710472865082, 83.11256512130142, 75.73121606760003, 91.75104881220038, 53.9377245827061, 110.18574450603664, 86.46912612982513, 58.9809344701992, 46.948886763317695, 88.01833137714367, 74.8971482158729, 45.22555862519737, 52.38994972937197, 84.86785138881899, 90.40654011452929, 82.71717526125774, 72.08880114948782, 65.28663428646982, 41.133379309629284, 40.933018993937274, 73.34748177193461, 74.78181981769858, 63.36213473802888, 69.90820912482536, 57.01967878929769, 63.65051040771723, 63.83087607770488, 51.14997533582789, 64.22383291597288, 10.02423888888889, 44.78224149491055, 35.068320503297684, 19.51786844401059, 42.85581200810716, 18.694062095206867, 16.863724431793788, 27.949944693099297, 23.073340447355875, 58.889049098793315, 18.887420788953584, 49.270323896567085, 25.91254290542855, 33.65773635136726, 37.12440455593298, 22.8342167943875, 34.90307862237524, 28.649250000000002, 29.40726666666667, 17.485551258824927, 27.821157978096085, 23.233015150237687, 44.93372857642887, 55.808684476299625, 21.769402758304448, 18.452073412543, 31.035360594230863, 39.93922290990508, 36.83858564859167, 23.96940904090532, 22.051284502651356, 11.67519198445508, 52.745293654429304, 37.359094444733024, 46.670437487566126, 58.29497222222222, 35.851306308138554, 50.17922439172754, 36.52032453959226, 47.28000627308592, 51.223557170693724, 18.846460124435133, 54.70186094861089, 24.371695517320425, 18.149124792194584, 28.74193888888889, 19.360575930133702, 19.9125522736114, 36.2130609790624, 31.481609832149104, 27.552243774963532, 35.90248025061917, 22.8862010860175, 36.356989457135086, 21.909503393964624, 7.364187836214051, 11.427161227567224, 21.07313628777011, 36.45472222222222, 17.894197313757505, 16.287824530388146, 33.34268192462746, 34.372031647470166, 15.78479521320167, 27.278930274147505, 25.710535376587533, 34.03877106535769, 39.37689393014738, 52.624216683001364, 41.03578003985944, 30.19449598627309, 30.667542028062712, 40.52247222458285, 25.034006786982232, 41.33325728667512, 15.113071931305543, 44.23726547552342, 39.46557058333124, 37.718018013787415, 16.19614249566994, 11.331664020723766, 10.00354964369354, 32.47928835683136, 43.166143466698124, 15.940872851856353, 29.068828030518485, 36.346725121781425, 11.937581273282023, 9.361633333333332, 19.31608888888889, 20.89277382524728, 41.83449930635044, 46.22319171973351, 10.505798919334481, 66.58989475071135, 79.71121701202763, 25.881853009894147, 41.91950765949742, 15.488577777777778, 23.513845811169688, 6.108605555555555, 13.741951749018385, 15.581277777777778, 5.638427777777778, 6.612647944727784, 7.280917004367548, 25.956895543894245, 7.817320996782689, 9.829433333333332, 6.108716666666667, 11.912844147375983, 8.79347393995798, 10.69298888888889, 7.6897416876196685, 6.373022222222223, 19.09392273502017, 16.294751720929835, 12.485605555555555, 4.954338888888889, 9.41451543216248, 21.921441539473822, 21.495398345575808, 13.72585904173178, 10.029418290195444, 25.436061111111112, 7.558960547477446, 4.859699999999999, 17.433128473875964, 14.465823278025407, 5.106580778344212, 11.528183333333333, 8.71665, 7.823975949259721, 12.074027777777777, 15.553877804690082, 11.816369900963323, 5.517438888888889, 16.042794444444443, 5.516897427312151, 6.380497853186542, 16.569222812637143, 17.46705839488102, 9.041705731386411, 6.8278802039553215, 10.336833435702594, 9.03900844892769, 11.277669716533008, 12.289377777777778, 6.647733333333333, 13.232592937297644, 11.078848902999171, 20.473022222222223, 8.79052707132517, 3.286822222222222, 24.924216666666666, 32.74977666834601, 14.418937375800166, 16.594985684501182, 5.781258437091395, 3.4084388888888886, 29.502630584117313, 9.470354307884465, 17.994417093801385, 11.95801111111111, 9.987961390916581, 6.388619553905149, 8.50035, 11.063683718390594, 9.817756484526114, 16.340884573462887, 2.6485825526615048, 9.876827777777779, 19.75117794468383, 11.173890699139678, 17.281083333333335, 4.812105555555556, 23.983243363817937, 4.7298605725765945, 10.102444444444446, 3.678861111111111, 15.89778888888889, 8.095899546965892, 11.591607486951714, 19.023867008166647, 8.945077777777778, 16.925277218313017, 15.25077777777778, 9.387345686084643, 14.272735828558206, 9.296244444444445, 3.605827777777778, 3.852527777777778, 11.537812578612938, 11.806272222222223, 5.6953000000000005, 26.5610429025881, 11.206067149590467, 13.951978215757189, 11.501802352328708, 9.363555555555557, 10.675420364556883, 3.5727944444444444, 1.6028444444444443, 3.8611555555555555, 2.029672222222222, 4.781233333333333, 1.6071332506062117, 3.0596732973315133, 3.01525, 3.0143444444444443, 1.3094777777777777, 3.363329942130612, 3.9051222222222224, 2.628283333333333, 9.174083333333332, 2.3276539339937243, 1.587377777777778, 3.9067833333333333, 3.1343555555555556, 1.3094777777777777, 3.2518333333333334, 3.6793444444444443, 5.196106086181887, 8.541632067958359, 5.302344444444444, 8.553938888888888, 7.25355, 7.36105, 5.127750000000001, 1.993938888888889, 2.2623436450984062, 6.508677777777778, 2.151664107871604, 3.094, 3.626582110638852, 2.905911111111111, 4.841874334936498, 3.449161111111111, 7.056420744275412, 3.599211111111111, 6.462234020198141, 4.225866666666667, 3.2252763449907147, 2.1677166666666667, 2.776438888888889, 3.3864277777777776, 4.62043888888889, 2.593211111111111, 7.266672222222223, 2.0101166666666668, 5.783211111111111, 6.00131159970995, 1.6154722222222222, 9.055322222222221, 2.9573916229441584, 5.756458254295344, 2.1069222222222224, 3.6000213230229448, 4.745155555555556, 1.781973605534904, 2.793879437335208, 4.076221814000205, 2.1426710609842354, 2.6882888888888887, 6.3706231689267625, 6.888082073333042, 5.1822388888888895, 5.443304548086277, 2.728905927753176, 2.6416851735300573, 3.310544444444444, 17.46572777777778, 1.457238888888889, 8.639838888888889, 4.708155555555556, 9.043466666666667, 5.87075017805948, 5.741544444444445, 3.6853111111111114, 3.4745277777777774, 2.013761111111111, 2.1973166666666666, 1.5071444444444446, 1.9473555555555555, 3.665661111111111, 3.4729055555555552, 8.385340610553014, 10.567994444444444, 6.725593587338434, 1.829, 8.20015542968969, 4.958395349422861, 5.7553222222222225, 8.101232354500823, 3.452411111111111, 9.465, 1.62055, 1.7813166666666667, 4.742827777777777, 7.085799102188408, 2.2348055555555555, 1.849688888888889, 1.4355444444444445, 1.455788888888889, 2.4575666666666667, 1.3094777777777777, 1.6089888888888888, 3.0030394954087782, 1.3094777777777777, 2.0790611111111112, 1.3261500000000002, 1.3696111111111111, 2.4934166666666666, 1.5071444444444446, 1.9676400289121803, 1.6089888888888888, 2.165838888888889, 2.169711111111111, 1.4486999999999999, 1.3094777777777777, 1.5263944444444446, 1.9185222222222222, 1.6796222222222223, 2.526988888888889, 1.3094777777777777, 1.560513106266228, 2.630236416706515, 1.6591277777777778, 1.3094777777777777, 1.9672994441212308, 1.4853833333333333, 2.04224899613466, 1.601511111111111, 1.4536429424538417, 2.208755555555556, 1.3094777777777777, 1.3094777777777777, 1.8902777777777777, 1.3797777777777778, 1.5443111111111112, 1.8222888888888888, 1.465138888888889, 1.5284, 1.670777777777778, 1.3564555555555555, 2.0249055555555557, 2.1819944444444443, 2.167488888888889, 1.9589, 1.4137277777777777, 1.7813833333333333, 1.3094777777777777, 1.3094777777777777, 1.735512275811342, 2.480872222222222, 1.5709388888888889, 1.4486999999999999, 2.5814833333333334, 1.7707555555555556, 1.3094777777777777, 1.8291499999999998, 1.3094777777777777, 1.93465, 3.5981333333333336, 3.765766666666667, 1.627988888888889, 1.3094777777777777, 1.7492611111111112, 2.005389376169958, 1.868961111111111, 1.4971303832379188, 1.5348388888888889, 1.9429388888888888, 1.9173722222222223, 1.3094777777777777, 1.3564555555555555, 1.3094777777777777, 2.005916666666667, 1.912238888888889, 3.1460999999999997, 1.3094777777777777, 1.4342888888888887, 1.3439333333333332, 5.072627777777778, 1.5624944444444444, 1.928777777777778, 2.023438888888889, 1.3439333333333332, 2.107222222222222, 1.3655444444444444, 1.3094777777777777, 1.465138888888889, 1.3655444444444444, 1.4659166666666668, 1.4230222222222222, 1.600177777777778, 1.4465444444444446, 3.9569944444444447, 2.115005555555556, 2.0110555555555556, 1.4853833333333333, 1.3359722222222221, 1.4230222222222222, 1.3094777777777777, 1.3655444444444444, 1.4526166666666667, 1.3094777777777777, 1.9436055555555554, 1.4000222222222223, 1.465138888888889, 1.3094777777777777, 1.3094777777777777, 1.8170722222222222, 1.7801333333333331, 1.7919166666666666, 1.3094777777777777, 1.3655444444444444, 1.3439333333333332, 1.3672555555555554, 1.455788888888889, 1.4526166666666667, 1.3912222222222221, 1.4853833333333333, 1.670777777777778, 1.3094777777777777, 1.3094777777777777, 1.670777777777778, 1.3094777777777777, 1.3439333333333332, 1.457238888888889, 1.4526166666666667, 1.3439333333333332, 1.3094777777777777, 1.5020166666666668, 1.4230222222222222, 1.4230222222222222, 1.5942611111111111, 1.4526166666666667, 1.4230222222222222, 2.332261111111111, 1.3672555555555554, 1.4230222222222222, 1.6796222222222223, 1.8109555555555554, 1.3672555555555554, 1.7593222222222222, 1.4526166666666667, 1.3564555555555555, 1.3797777777777778, 1.5147166666666665, 1.4526166666666667, 1.457238888888889, 1.7680388888888887, 1.4526166666666667, 1.3094777777777777, 1.3564555555555555, 1.3439333333333332, 1.5147166666666665, 1.4526166666666667, 1.7061944444444446, 1.3576329852075433, 2.9018833333333336, 1.3094777777777777, 1.3094777777777777, 1.3780666666666666, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.7312888888888889, 1.3094777777777777, 1.670777777777778, 1.5748166666666668, 1.3439333333333332, 1.8077, 1.3094777777777777, 1.7610333333333335, 2.048677777777778, 1.5925500000000001, 1.8583277777777776, 1.3094777777777777, 1.3655444444444444, 1.6621388888888888, 1.3439333333333332, 1.4526166666666667, 1.3428065137504268, 1.3094777777777777, 1.3655444444444444, 1.9314888888888888, 1.3105777777777778, 1.9007611111111111, 1.6957833333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4486999999999999, 1.5236277777777778, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.4029833333333332, 1.3094777777777777, 1.4526166666666667, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3480823322883155, 1.455788888888889, 1.521361111111111, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3780666666666666, 1.3622611111111111, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.6107, 1.3598811045380803, 1.7606166666666667, 1.3094777777777777, 1.398311111111111, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.7419388888888887, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.453788888888889, 1.3094777777777777, 1.4526166666666667, 1.45895, 1.5284, 1.4000222222222223, 1.3094777777777777, 1.4230222222222222, 1.82985, 1.4230222222222222, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3780666666666666, 1.4000222222222223, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.5925500000000001, 1.4853833333333333, 1.3439333333333332, 1.3205906063037496, 1.3094777777777777, 1.3866388888888888, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.6302777777777777, 1.3094777777777777, 1.3672555555555554, 1.962811111111111, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.8757944444444443, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3655444444444444, 1.3094777777777777, 1.6107, 1.6089888888888888, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.374446511485961, 1.6796222222222223, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.5709388888888889, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.6796222222222223, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3439333333333332, 1.3094777777777777, 1.3444388888888887, 1.3094777777777777, 1.3094777777777777, 1.6996166666666666, 1.3094777777777777, 1.8324333333333334, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.310724896399533, 1.3094777777777777, 1.3094777777777777, 1.699661111111111, 1.3094777777777777, 1.3672555555555554, 1.4822714782188602, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.4853833333333333, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.5236277777777778, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4180499999999998, 1.3108222222222223, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3127888888888888, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.670777777777778, 1.3168444444444445, 1.3094777777777777, 1.398311111111111, 1.3094777777777777, 1.45895, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.502311111111111, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3780666666666666, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.7866888888888888, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.4526166666666667, 1.3317308343622394, 1.3655444444444444, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3589953603711418, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.9706666666666666, 1.3094777777777777, 1.8170722222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3256666666666665, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.670777777777778, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.4230222222222222, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.670777777777778, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6028444444444443, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.455788888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3655444444444444, 1.63725, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.670777777777778, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 2.135938888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3937055555555555, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3696111111111111, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.5272722222222224, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3797777777777778, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.670777777777778, 1.3094777777777777, 1.3094777777777777, 1.3207000000000002, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3256666666666665, 1.7609277777777779, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3132777777777778, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.334520506783769, 1.6996166666666666, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.8725888888888889, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3564555555555555, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 2.314711111111111, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4355444444444445, 1.3094777777777777, 1.3094777777777777, 2.0638277777777776, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.749838888888889, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3110559454364998, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.5828333333333333, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.6089888888888888, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.8601388888888888, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3780666666666666, 1.3094777777777777, 1.3094777777777777, 1.5793944444444443, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3672555555555554, 1.722611111111111, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.4782944444444444, 1.6974944444444444, 1.3094777777777777], "1LEO-1HAGS-1GS": [50.64220363204261, 49.57228865295061, 40.781023454077946, 48.42548674848848, 88.9129601920383, 102.29664844904454, 66.29898232440314, 91.62028502175016, 47.5777344188005, 92.21891384033525, 92.05419081014345, 72.56028420427606, 88.05156729239668, 65.74121347787795, 45.39888203704357, 99.2982203071497, 38.18770808180311, 74.73676679057476, 87.79654493132263, 75.1651120597962, 57.403875000930555, 76.76289853909338, 91.42453004129817, 41.88542476486088, 82.96271369014673, 62.14005765427676, 74.52534673860812, 109.69187578823892, 71.07259756736562, 90.16125977260893, 120.33392706046375, 56.94128070364093, 82.45094720549126, 79.69865498852256, 105.94258001012653, 86.29725943578973, 49.15253461969814, 102.38460463425614, 85.08809970187954, 88.37190790374069, 113.30345650270839, 42.576273686134016, 87.37382407331418, 87.83790175132123, 94.80016747391932, 79.43968911883837, 75.06793626506564, 60.43015318011055, 79.88674718574396, 54.9037715743055, 40.45665819421487, 63.74773973369566, 109.47371220269741, 88.05894211577396, 78.14989058041573, 71.72770221643387, 101.55675842066316, 96.1475865527945, 78.08474996353084, 81.26271070531394, 89.0071742229407, 75.83381437913104, 56.07045229410239, 80.78935496866208, 72.07152777605641, 89.77079063871109, 56.13252324507135, 94.19035890571197, 46.66563550534025, 70.04062624508418, 70.82388473428574, 83.63026866020022, 60.02128917108758, 42.27910852192301, 101.97031306377235, 71.4741582393436, 95.9721816188485, 73.97283516289373, 34.998723095030584, 51.40577394367553, 51.06484665624996, 85.67864865390293, 104.95215616553129, 61.91363461394298, 67.02987522549233, 58.15308041846185, 44.99943487564426, 50.793556884624685, 42.33669300738953, 107.18683450359724, 98.9408823560397, 38.87381264284084, 48.76654121254616, 80.54586254241643, 31.204988690381466, 57.97874644129091, 48.19368284318878, 75.25874704744064, 48.5104942429517, 54.44902026500419, 53.56654668815432, 41.15574192932946, 53.89992031867601, 50.22248322575417, 59.88213975431574, 70.46748218699467, 49.883768454655815, 41.839746731082656, 67.8167301234158, 33.0188352620276, 48.465336256357325, 28.886681290412, 49.1955979102008, 71.5695066160585, 40.409295680625725, 56.06958403810882, 31.25964945032668, 39.01348595652024, 49.657610391791216, 42.272014518611726, 35.89241282101921, 59.42352861557053, 30.371110629052534, 61.64489488490603, 93.27981425867503, 32.495464775991785, 53.82793738632943, 39.24915764385137, 31.24156718501093, 39.80916990664034, 76.48060953673438, 41.73387066647293, 63.06175382072826, 68.31944874167104, 36.75382018689475, 47.230122909697734, 37.268659537984966, 48.77250773504661, 65.6324176817932, 30.838026591847097, 51.38551341871003, 61.28101921496229, 34.40443553023953, 36.269890082109505, 39.80071417093253, 47.151708724867184, 61.986299852089196, 54.79907561572242, 46.98256741987727, 58.146887394692726, 51.85190362032025, 122.77266794764661, 59.04058120030731, 32.413479615035456, 47.03023912468117, 51.296885936275274, 54.03647907389014, 33.7856916435502, 77.9976122249665, 32.6865032226851, 42.117393176727546, 78.96316282379081, 36.66637702694832, 44.73448573347131, 32.10770885675712, 33.32397265938347, 63.49323737726004, 45.08400795982815, 84.85011685218814, 39.90132283253647, 51.119925618103935, 35.47593160600527, 42.92335691441438, 34.16838860338025, 51.969379152297975, 34.413650573506956, 36.53425800221803, 27.56216275722664, 46.62343487538816, 44.75761202968382, 49.10216177945416, 67.37234392084623, 70.15246122382595, 47.95544336124411, 33.256729913650155, 42.71323154335092, 42.9983498320476, 37.13534159088609, 39.568125565770934, 33.11728015983128, 47.47939050327361, 52.307441240078724, 127.53843802147632, 124.40606093746543, 42.79480207804853, 34.94076594694846, 48.787157672575695, 28.645932392258363, 32.83205666174724, 54.91796157410236, 41.12946978457167, 29.69511572558381, 27.448846851496363, 29.944115823254418, 40.63380255694865, 36.392573172127555, 47.43659371855455, 34.01793715761205, 30.339805423750963, 45.97698011956979, 31.546913038811933, 30.490236970009555, 46.66197640411419, 69.03377902407804, 27.546786884833942, 52.2822963365589, 25.990602405756157, 47.31909046104776, 68.45503563183894, 80.12765920573273, 28.497541641010596, 41.634255726610085, 32.17912881439125, 28.50324711864761, 36.626045450086615, 43.69354662178973, 36.87364266807372, 35.68413936512057, 44.23970071927797, 35.23431056364007, 33.88161910187718, 52.49744899957098, 28.243443630701954, 33.18417182989681, 46.53858301471466, 34.469631830991936, 26.827024022725006, 37.8370054159066, 52.81949076867051, 26.691812132427447, 41.88112638744021, 39.98880201252199, 27.184173192004707, 35.228348193043274, 48.70945035075733, 69.9987488477099, 43.26068363412806, 48.37706452210314, 36.376972296428605, 45.185015314427204, 24.008247955036463, 51.53220971762136, 36.97332559897329, 33.90995453197225, 45.120735578157706, 28.26456359804911, 27.205369379373053, 30.862539974463314, 45.91415575270237, 30.64864834606363, 37.12968395180096, 38.589781966317055, 36.99814382350228, 37.391970300600576, 27.983222172224433, 31.440561202097307, 28.414558970365643, 38.65750809771929, 53.14906307282012, 45.406758096359724, 24.840425830114377, 27.849241731684735, 33.69815611114886, 38.95356696143452, 30.59989552931722, 44.70711260822866, 32.95501136926078, 44.07756141293931, 44.67435610324309, 45.54078922497149, 60.2243586961407, 26.764128589729594, 35.116270339768676, 52.09404282430907, 27.279988342746776, 64.47399426177543, 35.75341408349742, 44.94591884185877, 72.0644679706068, 36.226255985100956, 37.275846298273315, 39.30178296317482, 30.912108251353768, 64.26304189240635, 32.643144240553376, 30.54307382343584, 26.551358003165923, 40.902753317313724, 31.07322074115744, 31.15895867747332, 26.46475401010742, 26.423312863698115, 32.436824270181695, 24.37625585720665, 31.836442574977482, 56.58672538671767, 34.08245638818738, 28.763002860130396, 26.70566627096588, 27.276553497809108, 29.067324251300118, 29.812121181710904, 26.875588411149597, 28.50123671126308, 27.3383378050801, 38.12961405119697, 34.62416373170536, 25.84459228053609, 27.254785889017388, 58.0429249071878, 34.33535216605751, 43.29917139361445, 33.12973517890103, 78.41308151770004, 27.918641240665995, 30.50679930944614, 39.33374672351277, 32.28402333053702, 26.63281472617229, 37.28162414691772, 38.03613665956458, 32.38663681771973, 25.444832781074858, 33.856295307141394, 44.77943718708075, 35.94807212806128, 27.029681139667716, 28.075994783885477, 35.17987699741977, 42.652480483634335, 29.373066307434215, 26.853894778479226, 25.971974844322332, 26.812291876917353, 48.91398936795887, 31.253875975605393, 48.301281626798996, 48.96654072090748, 64.48780729246232, 32.7960639857367, 35.338985458383576, 25.62556629062043, 37.380360009165514, 30.18511360496071, 29.736936829522985, 46.06074559533398, 39.392842983422106, 30.705982306905025, 27.813868619445895, 26.838502256783297, 36.10807372620099, 26.007655888238116, 26.045463082347936, 38.709327048799395, 32.37183059964166, 32.439368229317125, 44.31912057125715, 35.21759889346792, 24.149096129635243, 33.75755020485785, 26.206255237630604, 30.061577143680864, 28.37439915360486, 26.490077574605383, 23.21723836753007, 43.75428784910342, 26.35674318273892, 26.012379428217198, 34.23088993671989, 28.718042092976244, 29.252420862232206, 25.04501572255671, 36.59522365969386, 40.60269620885967, 54.11323483171537, 26.785265219773464, 38.22337004990754, 28.17770050768289, 30.090077855218016, 39.461617793784995, 42.713394160910944, 23.798316496932404, 31.23341888313006, 30.183430731447164, 28.800128360281732, 30.632851823232198, 34.647219735007795, 29.492314491343787, 39.32355967996067, 32.41317271146515, 26.864046911862644, 27.640344756715216, 32.90889269678356, 25.08337013578805, 30.19698027108555, 61.63975328548847, 36.01489033552541, 24.313738049501552, 25.50078100044025, 31.24890263720271, 27.027299193588643, 26.181930354970127, 23.662548825871188, 32.70713984462395, 39.85395966048045, 43.594863967045946, 36.70726896765912, 29.904949890170595, 24.64443995664134, 37.29848858523433, 29.2251383866181, 27.7252442082877, 26.143608794381514, 28.81115581101539, 28.475038525274776, 50.446372548842824, 26.996544406325846, 27.421090423996457, 24.669610125150765, 28.469919668894768, 38.9106203237001, 24.726225065224867, 24.806803199151215, 24.10983333217585, 29.038689797995342, 26.969934532386368, 32.55182967400454, 26.894829205049792, 23.981530489171583, 34.0333800464982, 33.41695986354655, 27.271742814117214, 37.076880576758185, 37.86123947815125, 23.764482103603566, 85.97193644039888, 26.57108516116673, 26.402013676567023, 32.76904398549513, 32.690552082546326, 25.45764096570879, 30.1040500262646, 33.294170340976265, 33.799568278698956, 63.648793972734, 35.560601201193236, 27.375204033066172, 28.4227910488238, 22.74249012847093, 25.226950616302684, 31.370931385305532, 27.89140725788402, 29.261174745534493, 30.470462026552994, 31.30380094974293, 27.549387051996284, 36.68571153402376, 35.10328200384135, 27.804129606037296, 25.41412508932962, 26.551104842763, 33.3334411656681, 30.92286603339869, 25.31762997010584, 25.958956635163656, 28.007448685205148, 26.138115595663546, 41.628018469219484, 37.329607222202846, 25.795160566490523, 27.29997450431373, 26.998081015018037, 24.543301453823393, 35.55063735445431, 25.826396213256405, 44.895675183561416, 30.16141789757861, 25.537125384687876, 30.249746215028726, 24.308077736425982, 27.999782324157035, 25.878059596548663, 26.15834906074389, 30.076531476163982, 36.42469663851631, 28.293660634566113, 30.215342228411764, 26.870186730078753, 51.8383515550624, 26.196198540229332, 28.905200429265946, 32.37497812295159, 25.00177390570887, 22.75691765373101, 22.326718888045168, 30.803696476702985, 25.129769930553653, 22.24383703971205, 42.558597829175994, 47.578598789484566, 30.724281940997987, 23.58270003551735, 22.578929661538517, 38.24288250391063, 33.02806159782561, 23.59446796528644, 48.85866056881476, 34.059876120034886, 40.900408700554465, 41.52421655549757, 28.960303779837805, 25.167501489612935, 24.194776824064988, 33.432232939207616, 23.134129383001504, 23.194484511774395, 30.86268338348201, 29.390501463151256, 26.921972092696326, 27.414359664140903, 22.544360206173145, 29.059598172278992, 25.633442400467583, 32.830811358897726, 24.791650550819387, 28.837767821572392, 27.33753548906236, 24.438492856822695, 23.729464865696993, 33.72587464479234, 26.10481331947287, 24.62920347481524, 36.52979431813395, 25.896591594721944, 22.800839181980976, 32.77285496371012, 46.94852060744742, 22.11647084367623, 29.30640308413993, 26.247602587497244, 26.736631261103526, 25.762072845966532, 23.4183358303141, 27.611200645732797, 23.41667713189923, 28.423663619593935, 31.450580812567043, 24.624543623158424, 40.09586855887365, 29.264397383545152, 23.446196772037155, 28.130279174287704, 22.70231752607029, 32.65764895957476, 27.272184031204535, 22.576887962370222, 23.844749040355044, 24.29899953290789, 25.44480906691093, 24.320708405236523, 24.083534319265375, 28.66992919944427, 39.190217056234246, 37.68790213510029, 30.12396299146183, 30.704747523395497, 24.460554579964693, 25.41161497577186, 26.948715770653607, 37.40008007435762, 29.883699409975986, 26.975483913985613, 23.0700994494231, 33.01490035554034, 32.40044757639499, 31.477412858375708, 34.4956128034004, 24.500195378161184, 22.81193849616417, 34.12710389486809, 22.535368385663133, 35.8046197659125, 22.521666091198675, 29.60812009660773, 26.75310535069989, 26.854878514354684, 26.774769226124747, 23.868021378835813, 23.55873880676894, 28.673561244454056, 26.98059564239609, 23.473512833594157, 23.781831673216352, 25.656502322783922, 23.04786077544211, 29.705382629156407, 25.496369666148382, 32.570321069957686, 24.76109824994312, 25.367393004609593, 29.821609295581812, 24.265265158265112, 23.658582812877363, 22.016855555555555, 30.620986521322937, 32.2219181799072, 30.57468095200214, 24.383009565458256, 25.589480220700935, 23.025781843146763, 28.9218206935662, 29.849087496115907, 38.57007991036898, 28.75982812411516, 22.410367111518315, 26.871816550587486, 22.491987816255865, 22.016855555555555, 25.349809257921876, 39.45324200130678, 23.61800195235955, 29.882971716496577, 22.528991926814477, 22.800649309815824, 22.016855555555555, 26.87711948824929, 24.592642727340667, 24.334597979190796, 23.123198839329902, 35.179561800173495, 29.806084349414984, 23.21094759244898, 30.213509479073803, 26.047930253539327, 28.18973179931769, 30.78997002517136, 24.008474927071894, 29.905326351603986, 22.016855555555555, 22.016855555555555, 23.677989958322023, 22.016855555555555, 24.292298737527297, 33.34801064817326, 30.73204801130697, 22.113712961631, 23.076387504467668, 23.66360355496363, 30.601575155166195, 41.81297463035913, 80.77331078055948, 30.384262312528076, 34.34582021037398, 29.59854213447404, 25.813472638587864, 23.990087343691908, 24.671664417603424, 35.72930982949504, 24.266566572451655, 26.242943209554753, 30.41493484759639, 23.839261568806595, 27.71502688112926, 24.05684019375486, 26.35892760989777, 22.69945834761206, 22.57532073948242, 22.622245977166727, 23.361923063374036, 23.153070408362197, 30.332571895397635, 27.454510862214683, 25.331906511147164, 23.63521632595681, 33.74498163635436, 22.928218289243564, 28.060782442086854, 27.282523760660364, 22.711368789527928, 25.340067240292754, 22.044679161519195, 22.016855555555555, 25.499002677964487, 32.65489653553562, 23.425186174453383, 22.016855555555555, 25.830085554841787, 22.016855555555555, 22.128060982702145, 23.429707007849153, 22.016855555555555, 22.490990555292615, 25.28213153014653, 23.073301001056553, 24.829457805879052, 23.307654288451808, 22.292716152226955, 22.016855555555555, 22.12478062956523, 27.884462303095273, 37.354424043801004, 31.78575948388559, 25.908354586655598, 22.016855555555555, 23.821534635912986, 22.45710578458672, 22.016855555555555, 24.26114131089334, 23.129553162676594, 23.291356721794635, 22.034315627489192, 25.03252576072704, 22.02422121919736, 22.016855555555555, 23.477599981198907, 23.668311094968207, 22.568214189699592, 26.45530929246025, 23.031228002050234, 22.464232862919744, 22.712280047066702, 22.016855555555555, 24.510023631068297, 22.41692317385864, 23.68094514549727, 25.903302427377106, 23.691581875731423, 22.430737041514075, 22.016855555555555, 25.571853244585363, 24.778786451114364, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.232874504512196, 22.016855555555555, 53.86373172030392, 24.659216925918365, 29.60655101983481, 25.628103282189144, 22.016855555555555, 23.2321220681764, 24.01396799890618, 26.776048667925917, 23.426185475476437, 24.124397937328432, 23.41839903148598, 24.265331603727976, 22.13789312329739, 24.072563209823528, 22.189171289910114, 22.078637594192568, 22.016855555555555, 22.016855555555555, 24.43708529505829, 23.449568773707306, 23.65199247475105, 22.016855555555555, 28.803748736480213, 26.937728802099265, 22.016855555555555, 22.016855555555555, 32.16056170083678, 23.48315193898715, 25.881305023588297, 22.016855555555555, 22.016855555555555, 23.90485267834802, 24.375716208840398, 29.265514941147327, 33.338976786026294, 22.016855555555555, 22.40211617216936, 24.28821366935896, 30.00336995866746, 22.594548435256883, 25.347069360010533, 22.016855555555555, 22.016855555555555, 32.819965664927764, 23.036143632130635, 24.934230587043757, 26.550673119444706, 27.30090046908947, 27.837331727503308, 22.016855555555555, 22.016855555555555, 23.49843886673364, 23.496313229446166, 22.953642880318796, 22.016855555555555, 22.250570058932777, 23.651571097731853, 24.106867634887816, 22.112117060528373, 26.587030914077655, 22.016855555555555, 30.6401938567639, 22.085017523956395, 22.016855555555555, 30.700237470931757, 22.016855555555555, 24.636396030484843, 24.91972585272851, 27.366414743891518, 22.016855555555555, 22.016855555555555, 22.122716723728963, 30.123266489619944, 24.490479244803637, 24.485439877810308, 24.30431222619969, 22.606894416846007, 22.176229466507415, 22.016855555555555, 22.016855555555555, 22.54684170610774, 22.016855555555555, 36.69776785677388, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.796559608888906, 24.481660892228494, 26.22395701111287, 22.016855555555555, 25.01826337918724, 22.504620145658212, 22.016855555555555, 22.016855555555555, 25.572887193363023, 42.51783556303945, 27.1117756276004, 25.733573201776842, 24.407111968424257, 51.83052247121517, 23.031822875129954, 22.016855555555555, 25.00407302289725, 22.531435148919982, 30.369847472994017, 22.016855555555555, 32.10624638618486, 37.31229284631838, 22.314321615435652, 22.082379402391865, 25.571073019385747, 25.025268035978556, 22.038151758131498, 30.918215037654672, 37.649763471653436, 22.32603378468629, 25.63569455060456, 22.80933650732482, 25.667769475331532, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.438196167523927, 32.3403559530864, 22.016855555555555, 24.36620668406621, 22.016855555555555, 23.34424440782051, 22.016855555555555, 24.910204367976604, 25.155856044554668, 26.732316259527103, 25.295445217828657, 25.49238702183744, 22.016855555555555, 22.016855555555555, 35.19137199944677, 23.763279952446467, 22.10881474494846, 22.056193025541347, 23.66370189068459, 23.64763336247961, 22.89779788744156, 22.89940885920506, 22.41652187795871, 22.24956394555523, 29.40607287001081, 22.273730850229473, 22.016855555555555, 33.905653005982145, 22.016855555555555, 26.536380727252354, 22.016855555555555, 22.0918988129005, 22.016855555555555, 26.409287815541255, 22.40508227694333, 23.057356044670847, 25.51435328225334, 27.99835623773321, 22.312072749483423, 22.771049347720997, 23.845047934561315, 22.458203746075295, 25.20095613424895, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.57525637876548, 24.576817590167447, 22.016855555555555, 22.016855555555555, 22.016855555555555, 26.193867379353286, 22.016855555555555, 28.461785573753794, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.934795221113163, 24.78208794145163, 22.26091999075335, 22.016855555555555, 22.016855555555555, 24.993142246132187, 22.125357153352468, 31.108153573246653, 27.467892788490797, 22.016855555555555, 22.016855555555555, 25.369314644081157, 22.089303613801576, 24.504834857439047, 23.215767261846253, 22.354204385705355, 25.392741267586914, 22.016855555555555, 23.32993304553176, 23.777892276620886, 28.404534046061645, 22.016855555555555, 26.601114928420664, 22.016855555555555, 32.472811034054864, 28.351747223922334, 31.44880365500105, 22.116918773209594, 23.704970335054597, 22.016855555555555, 22.378021825688947, 22.016855555555555, 24.28360301231152, 22.016855555555555, 22.05984379633726, 24.914023446370145, 29.113166880400442, 22.387509882794628, 22.016855555555555, 22.47609637103002, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.82190882223816, 22.016855555555555, 22.016855555555555, 71.31916663021458, 22.016855555555555, 28.570437723766982, 22.016855555555555, 22.016855555555555, 22.889292194976324, 27.375578056424047, 23.982889931773443, 22.016855555555555, 22.016855555555555, 22.016855555555555, 40.16029141285262, 22.5935855684626, 22.016855555555555, 22.016855555555555, 23.355666696484093, 22.11118892331696, 22.016855555555555, 26.150857196731028, 22.199354698038483, 23.50733766799124, 46.78255837129007, 22.016855555555555, 22.07278122334798, 22.415356310179725, 22.595960412108887, 26.10422544643567, 22.254759959563057, 22.016855555555555, 22.124897178259033, 30.654765112723997, 22.016855555555555, 23.294987484339718, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.328474589889403, 22.016855555555555, 22.989929073965797, 25.772299119713175, 30.73710791267919, 22.016855555555555, 22.469566630478234, 23.33258539551708, 27.525831642556966, 26.684442636183984, 27.99140096213423, 33.712254527123605, 30.875617901015612, 22.554230169014215, 22.016855555555555, 24.15821539078211, 22.016855555555555, 22.016855555555555, 23.723072340569537, 30.936181650891186, 25.07592880039003, 22.042247953934414, 22.445528381347636, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.90298596196849, 22.016855555555555, 25.386098739421822, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.6606025262193, 22.016855555555555, 26.454058242742956, 22.016855555555555, 22.016855555555555, 29.143863640430173, 23.60956119630848, 26.624593961597423, 23.198575303464295, 41.156389651268924, 23.373928723040684, 25.23383694616572, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 38.68614286720436, 39.2145094245359, 22.016855555555555, 22.96590005646974, 27.15512585799936, 22.778521417119915, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.611585091066914, 22.072837702635073, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 27.504211962860882, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 40.69268455641848, 23.89523816402517, 30.977882489754787, 22.016855555555555, 22.016855555555555, 23.946432843713737, 27.881990076108618, 24.791378620810903, 32.69247184166317, 43.132972535247305, 22.016855555555555, 34.18792891433034, 22.102351474233124, 22.635498081501613, 22.016855555555555, 24.41906120772268, 22.016855555555555, 22.016855555555555, 24.912378752395274, 22.016855555555555, 22.645407792932687, 22.209076847568408, 22.016855555555555, 27.008614737376032, 22.552712858514507, 27.903662297244402, 22.016855555555555, 22.21238530157209, 25.27086110056864, 22.016855555555555, 22.708085854319997, 27.18342042927542, 22.016855555555555, 24.62058133359877, 22.016855555555555, 22.557082102876958, 27.03522615757311, 22.955740776625216, 27.70664811661644, 22.016855555555555, 22.016855555555555, 22.790163396031165, 22.016855555555555, 25.587235963977978, 22.016855555555555, 22.016855555555555, 24.049656069254066, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.717386860957223, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.764804608084457, 22.016855555555555, 22.094748056790014, 51.32249608748756, 22.016855555555555, 22.125552021729842, 22.016855555555555, 26.460106624883842, 22.079865734558823, 22.016855555555555, 22.016855555555555, 22.941540318581136, 22.0346530244056, 22.016855555555555, 28.01765738363148, 22.016855555555555, 23.942561773281465, 24.826674161625572, 22.601153896731407, 22.846059168860272, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.86694453513467, 22.016855555555555, 25.528172610112602, 22.092107917160867, 22.016855555555555, 22.016855555555555, 22.22003002347724, 22.016855555555555, 22.016855555555555, 26.633955981511903, 22.016855555555555, 24.30639290160819, 22.016855555555555, 22.016855555555555, 22.016855555555555, 44.206599468155474, 22.016855555555555, 25.27486172284302, 31.611472555621226, 22.016855555555555, 27.00087203846373, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.9238615861072, 27.59814796749018, 22.016855555555555, 22.269115962186486, 23.550236350889822, 25.677283662236167, 24.28200557444636, 22.016855555555555, 22.016855555555555, 22.036714759033604, 22.554305182109797, 22.016855555555555, 22.016855555555555, 25.295118986720375, 22.016855555555555, 22.016855555555555, 22.206515707924062, 26.420716814935204, 24.29366012173939, 25.318556446134114, 22.016855555555555, 22.068862106969974, 22.016855555555555, 22.016855555555555, 23.17055645006866, 22.016855555555555, 32.88191723585045, 22.016855555555555, 26.70730410590861, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.99165697023394, 22.016855555555555, 28.284377064347044, 22.04491329588866, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 25.005786720443684, 30.684587420259074, 22.016855555555555, 22.016855555555555, 22.40718343241927, 23.638863901870348, 24.62761301580914, 24.582495590436128, 22.016855555555555, 22.016855555555555, 25.05615344877987, 24.173866657719017, 31.02576305699998, 23.260118276773255, 31.932020048330834, 27.964313523748956, 23.576427857103774, 22.492489604968696, 22.016855555555555, 26.85353870358669, 24.283402399430297, 22.346613065840025, 22.06797443407383, 25.955067204540494, 23.427087248160767, 22.016855555555555, 25.03815794745856, 35.72830422537561, 24.936901900471437, 23.121849677487713, 22.016855555555555, 25.367776779823934, 22.016855555555555, 24.879293104271692, 22.016855555555555, 27.099119812326034, 22.016855555555555, 22.016855555555555, 26.286926995244496, 22.016855555555555, 22.016855555555555, 24.22726190435007, 23.030732201603143, 29.82870296747192, 30.33564096387634, 42.71276539212141, 22.016855555555555, 22.016855555555555, 24.661864031850754, 22.016855555555555, 36.06595050422638, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.062770711325513, 22.8426413971112, 24.915760149628348, 22.016855555555555, 22.016855555555555, 27.766352348292987, 22.168025174168285], "1LEO-2HAGS-2GS": [43.60812065549146, 39.69033735243393, 50.47574570500849, 54.85570048685336, 26.64596188776103, 56.80670224246533, 56.63838738509004, 68.59127156852168, 34.50785660293422, 34.7976214625849, 35.63486926347594, 66.35768441501982, 70.25385453817232, 26.868895975067268, 17.07737986433001, 53.61171949616527, 53.03964719185461, 30.083360685690536, 72.06602239496766, 61.14840250399736, 46.48333821703171, 40.355528982178825, 38.32830666290111, 55.10174747917975, 46.309741390681886, 67.89891764441002, 36.86331896362155, 49.9011870408996, 41.310479740684364, 66.19146947349104, 76.60938318599335, 22.815220128549047, 56.29974268990265, 67.04916719709168, 30.704447949359505, 40.991232019546665, 28.522089035883873, 35.009981609583, 47.79442909145444, 47.626318596686, 66.2070425817234, 28.30761945642445, 43.908724865385125, 48.072484432245375, 25.994243693808485, 25.294333834847798, 64.11454491757688, 74.58035202330677, 58.7457508038953, 75.06200611384224, 47.79624657731725, 71.19451650420493, 67.4695001617975, 84.88229604754464, 43.017324728448735, 54.12428188261617, 38.50982058403997, 37.214315301178246, 68.45500384530435, 44.9798379774813, 55.61353052280995, 45.832319527817496, 59.47647138691399, 43.84419588797411, 69.90892137029536, 42.37286555824868, 50.945698773372094, 22.429444854405332, 53.15441575050657, 38.57593593816345, 25.081858566598367, 71.84738049944463, 43.499434949392345, 39.37662189381143, 22.97469324963898, 44.899124996975615, 40.818533436509895, 52.59831749231842, 40.481546189395885, 41.589026199635256, 29.368918369785487, 48.84113259367729, 66.87301352073959, 89.99888060318796, 43.526621058379604, 65.32746429200208, 34.18038925062233, 26.028866564797266, 59.215730526018135, 53.7445738488408, 47.77847601537806, 70.7593511800397, 68.25850343229064, 35.73885378892515, 22.39959028757148, 72.81211907076413, 57.80821594572856, 36.04975837477352, 34.17137922266969, 40.13801371414739, 45.5171309677431, 38.222323138120096, 11.366062306586823, 24.638650650139738, 39.76597776691354, 19.64013482503732, 18.485428482606387, 23.165156208636514, 25.651181977542134, 23.541030884517284, 38.614829195391266, 33.58205721949972, 31.391579316535207, 21.262892658100238, 26.231841913330474, 29.504413130668446, 16.961286570589575, 25.687008170985774, 49.62150566564618, 45.25285986632233, 17.74796125784889, 31.21298696200267, 29.387899884722728, 33.614915964764286, 23.31907344323777, 29.57890516054393, 45.70013772502219, 32.589272867711884, 33.4216373657285, 24.719228237268517, 35.31110224244454, 20.552093667709727, 20.525347816175046, 24.763068841602852, 83.30911399909336, 17.913116970179427, 31.09869203455624, 53.31911914490857, 27.84441402803849, 36.62607664480984, 19.13620245283908, 41.549129430514505, 21.129713873539277, 24.517637561484804, 57.81350032783431, 32.153931601188354, 24.116800240365933, 34.101421125082226, 18.47353401397076, 84.67265981876675, 45.931637050546684, 29.230368777914503, 24.020062995361194, 36.96489287764852, 50.12254596130253, 37.15591415258624, 21.391638663438535, 63.44778670924131, 39.405416112116676, 48.82412631658335, 19.575288297081126, 21.4791646884898, 16.07168469870108, 38.69555992607766, 21.012013694220702, 30.694947767182498, 34.78025441342714, 22.87210223237517, 62.98634387075436, 30.350017197757698, 60.446114317806256, 28.60143259748778, 46.256609870125935, 19.638197203001134, 23.153844089612416, 38.1881859540162, 27.132365949630884, 14.090017989396188, 15.575617828093243, 41.74635767125793, 37.280437804965246, 29.747267563252795, 30.03179306522993, 35.015146994027745, 63.32657738082446, 21.328131969362172, 23.977520093991608, 35.39782847727248, 20.35612254396035, 26.052052332518326, 70.34921944640034, 33.84276298897751, 47.82313399928625, 37.3463398393474, 42.678239737469625, 65.59893798006328, 24.57012486600585, 32.48353926085672, 29.613755591042914, 15.004550374607255, 16.24668027409988, 40.39282259137729, 16.964573936160434, 15.107483919339675, 33.5665782963398, 24.1138153164532, 37.53790875594802, 37.70938923533646, 55.508349773497294, 40.254140588924784, 44.67558794946988, 15.106268192012825, 17.3120953366011, 23.788958939881457, 35.843406047568834, 19.22580478393678, 29.58214975595484, 18.152346091328003, 23.974181988373648, 40.14058169764904, 35.49311769554481, 14.576734177331819, 15.64521401360724, 15.572343959512684, 14.793355948638828, 14.367482386935198, 25.486832239875262, 25.790371791235625, 17.40254546721915, 17.745810745523833, 15.586124397370073, 20.70838976496303, 21.557109949613054, 14.46051572918625, 48.433363812996184, 16.279503550280815, 15.069134075554542, 15.50605456453788, 23.719729022191128, 18.084037130569566, 31.305416245060965, 28.2706388619193, 13.902533789257792, 19.640004183366322, 18.092539797675407, 23.93481411316418, 26.59430307479518, 19.530574261373594, 27.23495158951822, 14.353108708718366, 19.778155238702894, 30.363381404598336, 22.330592613685557, 23.396596284620852, 26.22802791125188, 25.792657074013594, 17.91714404353253, 17.592418667920157, 17.676573438280826, 36.13859041861655, 17.17427076742173, 17.056170142667177, 14.640247315313367, 21.00194529313574, 14.900765308490596, 20.491720364176523, 16.99630596246596, 25.46644068769719, 38.185741686703636, 25.04475830999758, 39.28039941211652, 34.950807133790974, 15.71989455627378, 34.98887344890272, 15.576202242614972, 29.128612304619068, 24.498752914362534, 30.184558180828972, 17.950757310583725, 23.32530899186461, 19.327787807632433, 14.278372762037442, 25.077467726072634, 25.8100176755807, 22.601031120981947, 24.01612895449793, 34.27276430896476, 24.279419346375935, 15.49693849996917, 19.39789471231249, 14.16154322777273, 47.974790051914795, 40.41168455293829, 14.832488677355295, 30.27857316045, 14.156453075796117, 31.047960065840446, 35.98182993318946, 22.4590453811436, 16.960737835141888, 22.095521791928064, 38.83633523430364, 13.500149862597427, 18.253685631198938, 18.882359328531848, 21.35421270778053, 15.473909610126302, 15.51054407093636, 37.02412087680264, 36.547055899354746, 16.13073262977267, 16.57624565006013, 13.187832441194823, 15.866063029745737, 24.914355842709195, 16.83400149710381, 18.882420938393018, 24.0838542961995, 28.59747850071197, 21.105500011205454, 18.980757391018084, 15.236101293678471, 19.945574380794152, 26.47407671413391, 16.423492902560763, 52.02465688410171, 22.906489625388627, 16.20693065882939, 16.071513027993014, 16.940553214032708, 22.764367763703444, 14.679197488422044, 15.254635875698215, 33.0082772493261, 30.882268554361737, 16.17461402039008, 25.977361106046615, 26.54293539383269, 13.202252905456445, 23.152458125102388, 21.80816058582102, 36.40634256878313, 32.2010668520678, 34.62704537385355, 13.233691747433946, 19.863635815794364, 26.0546309004676, 17.60565261693905, 25.048722791827124, 20.29688395089081, 22.77157114548652, 22.381464751242348, 34.01671840352642, 13.447960058859609, 17.27099134142846, 28.98638483265677, 27.02054024437025, 21.66695580735506, 15.162674065311993, 15.179569362413275, 26.391586363493186, 18.970029420374413, 16.086752916689132, 15.468112551486204, 15.40820280622099, 36.393287985215835, 18.54002653670916, 16.381833963710843, 11.791971315431015, 19.52333142138312, 18.2335877262899, 18.00885564627767, 17.065635643398096, 21.71139373005825, 33.39610269304397, 32.65051166534611, 23.41313271678442, 14.436962962024783, 13.896606292204124, 30.57744170660609, 19.09252108400547, 15.327130366848063, 43.52400558774154, 16.418418993667537, 15.585051682949128, 14.199020340618281, 17.883694203531824, 17.60500745597566, 15.816324519368683, 29.917598008664147, 18.15166017153634, 16.60194117527869, 12.258142812734615, 13.165504551983156, 28.68685540525749, 21.77295244305144, 14.935625464504694, 40.65366908398574, 62.21721692623858, 22.74497050574436, 11.129603652096517, 17.337223851506685, 19.346304796421883, 21.528128111959433, 16.92355693708822, 17.627875802472015, 20.8883878150983, 34.1962500824896, 13.705019454356295, 12.664284081252243, 20.042251512784134, 14.331825473628578, 16.95549226392128, 53.4197092447048, 14.394835305612851, 18.13307289312221, 19.991968317309976, 22.060794983291906, 12.582087970918751, 17.375052279066967, 22.76762213351833, 17.15079582217836, 17.108670193928972, 26.055784200509542, 23.84669004014557, 23.839453978797252, 16.83999246576472, 20.18419192016315, 14.820153627628516, 15.66821996640934, 18.62132684925977, 26.888448196731442, 20.474185894717586, 11.709959064114715, 25.91246365586479, 28.94545830014513, 21.40219685673518, 21.301973006729042, 11.690851483055212, 20.54780364693134, 21.42248158628152, 29.59492409687271, 17.76439993884361, 14.57643325672067, 10.725582727267051, 21.059266414930025, 23.25049740413861, 33.09056944540395, 12.627552766133201, 15.881303591134888, 14.519885179149753, 25.836160167770327, 26.36310460235954, 30.572105604527362, 36.580811434782, 22.868420841081093, 30.59113138830223, 15.61949038547367, 19.077493278042763, 19.804489747755458, 19.066558123604793, 11.686921665025395, 14.826072325305725, 14.623146753667099, 20.79133187142656, 27.277259336356018, 19.359812302469916, 20.557815892905648, 29.838087891152625, 25.324832486556264, 24.9073787102438, 11.675191201274462, 20.348125434093685, 21.2632995820457, 14.576842755805577, 16.518869023160814, 28.649995093392118, 34.555024282152395, 19.98965579278282, 22.267485996922332, 16.75915128481421, 17.067545364905133, 15.330484438850492, 26.742971505668766, 16.77768915761319, 24.005594789775145, 14.266673864070512, 14.639274035691678, 11.38935885363782, 15.09430836978719, 19.848761645831242, 16.724728889111677, 22.317808022761874, 19.41580873642882, 15.198043479161072, 23.335883566635612, 15.466221127160365, 14.557468691466177, 38.504666358543744, 16.926661001608906, 14.769011588554235, 20.866973961102186, 12.72127209174649, 12.45552699926801, 11.96319472513726, 22.12658475144335, 13.979230791691522, 15.245459465566396, 10.13243396545854, 21.82023131262418, 11.526422444770033, 22.825761706898934, 15.32329631754625, 13.358326473237423, 19.023857620758605, 10.159975310036197, 13.348340152474599, 40.96458886374809, 10.082116666666668, 15.091358049270372, 23.613477255649887, 36.4032772043786, 14.265805087840048, 18.457973624341843, 10.082116666666668, 10.867341621374099, 12.494483020093192, 15.777150312616268, 14.473248145585401, 13.53773395283214, 18.12073109836508, 19.449726443854814, 13.7553930642158, 16.7910323697607, 16.03082365478081, 17.16412438683531, 16.69848065845542, 12.638886531017663, 18.36784211103693, 15.128473017433674, 18.491777974433138, 11.532524069038532, 10.906298189834196, 13.957886251516303, 15.155680516326065, 31.7232753032314, 14.12574609067214, 27.77499107250268, 14.390724258197741, 10.329753452388548, 13.723446783617025, 10.503649137452607, 23.764325421069444, 12.116260275367653, 17.66927596327906, 18.42991058776093, 15.008698235312773, 10.656550909271498, 25.80214315105856, 18.093774756576014, 10.082116666666668, 16.067610373287838, 13.118326522550428, 13.780689655560824, 26.448168778733724, 16.16282619396404, 28.46759938783355, 29.08184588269037, 12.319526116893364, 15.04757084689459, 14.90268452834664, 13.333789531537887, 13.403868566607809, 12.390461535086912, 13.160728544220836, 19.149156755966743, 15.223538416280391, 17.85725779567128, 11.583040308139424, 13.659752399234883, 10.675940010970692, 18.462551665230354, 11.042708823200755, 11.118690915995618, 34.64674222835883, 16.61193509227298, 17.957611045723425, 15.394310386658002, 10.536624550014844, 22.64739932753461, 13.275573858126602, 16.37230262988614, 15.4836972348715, 24.89564337259587, 13.120193002654462, 22.011090850589657, 23.558742492444043, 22.001340586924446, 10.082116666666668, 19.973353662011327, 10.172240069060077, 14.935397893856951, 20.178331279973698, 13.71132562259669, 12.072886640960693, 16.427525470655368, 13.638935960368183, 14.429824948761185, 12.481182455349972, 13.356353169308754, 10.082116666666668, 12.024991415097908, 10.082116666666668, 10.1755314213707, 10.082116666666668, 13.80225034596466, 13.500225685662487, 10.082116666666668, 10.206623436662493, 20.48790035496921, 12.698933322856938, 18.056482236725376, 21.892085591817537, 16.184927120450332, 10.146930867073726, 13.676238123388549, 19.307420533127896, 11.76377604708982, 10.29297162367221, 69.2169793535786, 10.082116666666668, 10.082116666666668, 10.565623473763734, 11.676458675551894, 10.082116666666668, 31.803217468958383, 11.572298629161077, 13.260988100893591, 18.500049686536315, 22.490232693504357, 13.213604676339733, 23.286420624407196, 19.356561010230244, 11.94746074496471, 14.292498896493072, 16.389329457030122, 18.77018135921524, 10.745321887526847, 14.62864889300799, 11.479260270845069, 26.453161278479666, 10.615032744008415, 10.082116666666668, 11.646823470589162, 10.082116666666668, 11.708142387586516, 12.931170420790183, 11.162984128860382, 33.33555078163, 15.60869190890696, 27.27814534466413, 11.666064880856256, 12.938873583772375, 16.02530209422141, 11.015817371463049, 10.082116666666668, 12.435572045435897, 14.966635971875293, 11.469883859663726, 13.655314553084121, 17.859640274971053, 10.966897092447933, 12.02457253982137, 10.082116666666668, 32.785743453477956, 12.226810431162491, 12.465743956016643, 10.68750708827784, 32.72361523461837, 12.602869096775889, 14.275356844825856, 11.350491405619994, 19.68237514835746, 11.080077759770015, 20.006319079327113, 10.167221896212975, 17.744178113998977, 21.256828768657538, 10.200942887101041, 17.205195720348986, 22.019233149029105, 14.3360433769044, 14.72877022801733, 24.10075823296913, 10.082116666666668, 16.78861227299604, 12.852026241410595, 12.314895482556368, 13.731483070398259, 25.900547393971205, 14.860497154279546, 10.201215152444883, 10.901669789140596, 10.082116666666668, 10.082116666666668, 10.199672344497802, 12.929718393603853, 10.082116666666668, 13.264318958943212, 10.082116666666668, 10.239908398810568, 16.001826993661922, 11.125697807362693, 10.082116666666668, 10.082116666666668, 13.810381979918315, 10.264829943921077, 10.902833364592297, 10.082116666666668, 10.082116666666668, 12.197684954846997, 20.354258092922063, 13.90071078128427, 10.082116666666668, 10.082116666666668, 11.745740932417636, 19.674199994976945, 12.191266302528852, 11.325291140878875, 10.82348318912124, 10.09484136612033, 10.082116666666668, 12.4767146078971, 10.082116666666668, 17.93772380146334, 10.107586919071554, 12.518321412835375, 11.384948224395618, 10.082116666666668, 10.082116666666668, 17.321755523520046, 12.318999272500683, 10.082116666666668, 10.082116666666668, 10.785982294396117, 10.156210529074896, 10.10515638215649, 12.724478037029463, 15.79761995436185, 19.297535665779726, 10.082116666666668, 11.409767079261007, 10.082116666666668, 10.082116666666668, 13.766141512851652, 10.082116666666668, 13.99735967382563, 14.574051637945773, 17.21134171752443, 17.63918259732537, 10.8137509988172, 12.041723956471136, 10.082116666666668, 10.65640033562952, 10.257313515120774, 21.669761237954855, 10.082116666666668, 10.082116666666668, 10.082116666666668, 14.214885478308043, 12.87136183608841, 12.690493008001624, 13.25531323929939, 10.247611881084666, 11.132030568803472, 10.562719761922045, 22.1258915472718, 10.203367220248305, 16.971325020172753, 10.08233970534867, 10.082116666666668, 10.082116666666668, 10.082116666666668, 12.755205783794317, 11.253484622737039, 31.385180929157592, 24.67121526970595, 12.850253889713269, 10.082116666666668, 10.207661383947533, 12.002502704049645, 10.082116666666668, 12.56480892350671, 11.11575199108955, 11.973111294299567, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.361503499754482, 11.155652634247348, 10.082116666666668, 10.082116666666668, 10.082116666666668, 12.1264618124911, 22.439172900106147, 12.666771050047544, 10.082116666666668, 10.449083846172437, 12.336458035272024, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 13.648162192563882, 10.082116666666668, 11.143114100456003, 11.71206082858074, 12.533602886765422, 12.555740355914748, 11.093055177900068, 10.082116666666668, 10.410337692729462, 10.082116666666668, 16.266945486784795, 10.082116666666668, 10.523654899348852, 10.082116666666668, 11.070574927837166, 10.082116666666668, 10.082116666666668, 10.082116666666668, 16.67301936349036, 15.719883476225851, 11.940282164676306, 14.864594100050063, 10.724365290589725, 13.644411566164221, 10.10408563828838, 10.082116666666668, 10.811306172587281, 11.527430010822064, 10.082116666666668, 17.847543497127827, 12.496515333878477, 11.258332608955811, 12.3373338906832, 19.020477216694417, 10.082116666666668, 10.082116666666668, 10.614550258958973, 14.711888692721038, 10.11256805501671, 22.401071062282313, 10.379582726546765, 22.25638244262065, 10.082116666666668, 20.506594254402568, 10.082116666666668, 15.86697396357931, 17.81017962611843, 20.302171869859094, 12.915397914295752, 19.655588311105436, 11.748612689428212, 10.082116666666668, 11.7544625500013, 10.082116666666668, 21.096225411977542, 10.580806439791541, 19.739839258729237, 10.082116666666668, 10.082116666666668, 20.352306445839442, 10.082116666666668, 12.97546547908772, 22.09283428237041, 10.520143822501163, 10.669438556531306, 10.42515071537415, 10.082116666666668, 10.082116666666668, 10.082116666666668, 13.389526383083117, 10.082116666666668, 10.755571450791278, 14.029551807658864, 10.562524043230667, 10.082116666666668, 16.81745023408398, 11.699363863019592, 10.314825056666342, 18.96024394600439, 10.248968292592854, 10.082116666666668, 10.082116666666668, 12.768713066029548, 13.411703088029293, 10.519787423719265, 16.950596689594825, 10.647191250993496, 11.598433078921028, 14.569845849777977, 12.807322697316268, 29.40783781946346, 13.840580216359239, 11.3583712420026, 10.082116666666668, 12.053593828377139, 24.45606071460564, 10.082116666666668, 10.082116666666668, 11.123389743186106, 10.082116666666668, 10.082116666666668, 14.2128582757127, 11.26001174391346, 10.082116666666668, 11.725167602294547, 10.082116666666668, 17.115176079842797, 10.682479209235506, 19.850103724877123, 10.086858920448204, 10.082116666666668, 17.824859723290846, 14.016929117540174, 11.87139322782329, 11.668145146159343, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.091919728993307, 11.823404755287097, 10.087103165789182, 10.082116666666668, 10.082116666666668, 10.082116666666668, 21.02465738579147, 13.452137770260856, 10.201951747226026, 10.422784885265461, 10.082116666666668, 10.274515041475638, 17.308959309717707, 28.026380158278865, 11.220134856483797, 10.082116666666668, 10.082116666666668, 11.749547711737597, 10.082116666666668, 13.799376277066514, 10.370669694718568, 10.423833898536227, 15.008211089178072, 10.082116666666668, 10.814187824529554, 10.082116666666668, 12.348864123422631, 10.082116666666668, 12.355863268234481, 10.082116666666668, 11.616829251823809, 17.608178613786965, 10.082116666666668, 10.082116666666668, 13.902445009321337, 13.047282207542626, 10.082116666666668, 11.94810312452424, 10.082116666666668, 10.082116666666668, 11.863763079379302, 10.082116666666668, 10.082116666666668, 16.407490113684855, 10.082116666666668, 10.082116666666668, 13.714619076824276, 11.761252865121094, 21.83474533685685, 10.082116666666668, 10.082116666666668, 11.435188196368681, 10.082116666666668, 16.361714348100385, 11.036173810478502, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.264615809149598, 10.509776646743678, 10.082116666666668, 10.266851665258633, 11.70463963500424, 25.330778637519742, 10.661221523220002, 10.082116666666668, 10.350526190824114, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.419555547195067, 10.082116666666668, 44.57634839071135, 10.082116666666668, 12.106050951587585, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 12.672164368331616, 11.28710396019046, 13.115259135771739, 10.082116666666668, 11.061917961369534, 10.082116666666668, 10.082116666666668, 14.646095166522745, 10.082116666666668, 12.25964224280808, 10.082116666666668, 10.082116666666668, 10.96654416675844, 10.082116666666668, 15.470366071329835, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.222073414016444, 10.082116666666668, 10.278697571283976, 13.353887971606929, 10.082116666666668, 10.082116666666668, 10.863677936840125, 10.082116666666668, 10.89705173127153, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 17.701426270281925, 10.082116666666668, 10.67408463241039, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.634619108302104, 11.969035983769583, 11.691311645138239, 10.377494056234173, 10.082116666666668, 10.124439314861437, 10.082116666666668, 12.735467973643042, 10.284547696261921, 10.082116666666668, 10.21448945263864, 10.215717193657785, 10.082116666666668, 16.081697573201215, 10.082116666666668, 10.082116666666668, 11.351033765429895, 10.082116666666668, 10.476319215958082, 11.837590387847312, 10.576991573439871, 10.082116666666668, 14.85443802644418, 10.082116666666668, 10.95413769572684, 10.47122387007844, 13.651806708617036, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 24.009493838842232, 10.082116666666668, 10.082116666666668, 10.082116666666668, 16.57061856094318, 10.082116666666668, 10.082116666666668, 20.733623433501354, 10.45678994887518, 21.1198800305839, 10.082116666666668, 10.082116666666668, 10.45519245588784, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.28505769296786, 12.483499771425091, 10.082116666666668, 10.336413021777956, 10.139192770906224, 10.082116666666668, 11.419748708080501, 16.282934818333192, 16.585995581164894, 11.396050144674664, 11.64957314180316, 10.252929128015992, 10.082116666666668, 10.082116666666668, 14.847668502752663, 10.481540368948751, 10.082116666666668, 17.49430702534738, 10.082116666666668, 10.082116666666668, 11.614093148528955, 10.082116666666668, 11.682341351458136, 10.082116666666668, 10.082116666666668, 10.082116666666668, 12.545997092462207, 13.170944361921114, 10.360679345454887, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.719346502577423, 11.505600313536263, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 15.310421912564472, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.48216630082371, 10.082116666666668, 10.104699055773764, 19.595676187620157, 10.082116666666668, 10.082116666666668, 12.361030380052343, 10.082116666666668, 10.082116666666668, 11.981984453406636, 10.082116666666668, 12.346421601726316, 17.551167126741195, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.640065182198242, 10.4726582502309, 10.082116666666668, 10.082116666666668, 20.836767042624714, 12.932205646245777, 10.082116666666668, 10.092133067948344, 10.082116666666668, 10.370998116287737, 10.082116666666668, 10.082116666666668, 10.713856313497844, 10.082116666666668, 14.311322435200394, 10.082116666666668, 12.371654012719308, 10.082116666666668, 10.082116666666668, 10.082116666666668, 18.322880626298605, 10.082116666666668, 18.27261211334177, 12.311952617411828, 13.966376325340988, 14.455351542425607, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.625839031956476, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 30.301599676136732, 12.038654318704019, 10.082116666666668, 10.117148060742286, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.58845990741141, 20.33919195551884, 10.082116666666668, 10.082116666666668, 10.16797793954898, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 13.912231653728035, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.377681025959422, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.531856289134694, 10.082116666666668, 10.237461937017489, 10.082116666666668, 12.628945182968923, 10.082116666666668, 13.39483351735194, 10.082116666666668, 10.990829125526274, 10.082116666666668, 10.547660768717765, 10.082116666666668, 16.208833722960247, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 18.29073980558924, 12.363712557195562, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 12.416429434403685, 10.822714003570285, 10.082116666666668, 10.082116666666668, 10.148241142228517, 10.082116666666668, 13.910368877101067, 10.082116666666668, 10.082116666666668, 10.933120729300075, 10.361262741863836, 10.082116666666668, 10.082116666666668, 10.082116666666668, 13.429133673930572, 10.082116666666668, 11.027589069467528, 11.399925489696965, 11.874870939293116, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 23.473792477452225, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.369565830742433, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.594110947041464, 10.54948692272735, 11.576434367056562, 10.240203519146595, 10.082116666666668, 10.082116666666668, 15.891911036641288, 10.082116666666668, 11.128209199355352], "1LEO-3HAGS-3GS": [23.526651735685668, 45.378030275356345, 36.04050298811003, 26.75622672915197, 26.930221883473966, 50.61414895423382, 14.442884868209555, 19.45308255156939, 26.247096535876107, 26.9127446899673, 41.153968169623255, 27.16598103204835, 17.89316376345264, 37.16717673602708, 33.50441864234955, 13.556030488629709, 22.16835403419963, 37.09361507259199, 37.396992869860554, 28.807093488409144, 27.681456271902476, 26.671188895920256, 36.89296975534351, 32.48242568640645, 32.93417821295704, 14.184637222875589, 33.78630386751489, 14.742593138616186, 47.93136985168497, 23.95929077575575, 19.55885221933929, 34.669507801409424, 18.362211778163232, 43.267665725208936, 29.46765494756743, 56.86593148187111, 27.622825927791048, 29.94365923319135, 46.35263309695854, 18.873850765724242, 30.91693868238153, 30.814995849500875, 32.4853601394695, 44.62040994998902, 18.212209874224513, 16.760830142975713, 50.99005634656988, 47.347856966786395, 28.868210690682584, 46.94317592052592, 31.428902802740016, 31.045721132263672, 39.28454355897621, 20.03201203768994, 26.2606548537302, 26.029015562596058, 39.73494792174321, 43.832873188661985, 36.39499650094953, 25.530250117225236, 36.783546393987095, 60.38495526080242, 39.29434745636966, 47.743262262940476, 45.80889659395472, 48.74596311468894, 29.916529745904302, 23.00058683440716, 30.608804425764106, 49.43935903848272, 60.378489437088575, 36.37175138723804, 19.318017338585754, 48.80506131033726, 38.12924251888826, 27.89655183745016, 34.574844104786465, 25.581977231693024, 23.922369307370236, 30.091414126303928, 23.568491247271208, 23.87840158608345, 18.499581019300425, 34.43494636077282, 17.689766772635316, 40.98693901934458, 31.29895786705763, 24.148017346816857, 39.43256126017371, 29.790880543559048, 24.8946878709548, 31.295759655654237, 20.543690171964887, 59.2132017407794, 32.741174817307545, 45.78991531276447, 24.798774991330752, 31.517377443204023, 28.902423744991815, 24.316884648829, 25.680482425205412, 27.64010419108619, 27.646446811891312, 16.104347390437052, 11.312753626867638, 29.08139140661456, 25.051127133982163, 24.95329589479279, 21.916364413891603, 19.7048592468641, 12.553339586540186, 16.270743007923066, 26.998847623634376, 25.136566567914407, 21.692079140110316, 12.739978541923863, 31.655231339671378, 34.28212307277753, 29.609674444592496, 38.42072387157843, 15.196209520683329, 25.577692633903943, 27.18943429805122, 15.484475029517348, 37.240166661367674, 27.03321873303658, 20.4445952189923, 14.40641796634719, 19.426582429280145, 25.678412656753096, 13.73197197745623, 14.94759613235463, 20.91072809820416, 23.92793858081031, 20.677398100766013, 32.30512866460249, 31.6136626462416, 13.225512343536847, 36.5438505510253, 14.460268954709164, 24.01259660970052, 17.38873946652526, 24.66485057488487, 18.13035798214262, 18.858052450224935, 7.819012341816641, 21.696888514456656, 48.95624954691686, 18.74700591016682, 23.521159160559666, 21.620824996127034, 21.59976867644145, 23.24036133896905, 21.970526297794528, 24.471693436304307, 27.61658192178998, 43.946397579368174, 18.93962951278999, 23.475190645188945, 14.080576966631373, 25.09180462680074, 28.012290573902284, 25.159140631095585, 24.528652353941396, 28.172927297663975, 19.2848502016441, 27.58999995015587, 11.625204407391168, 28.914082809716962, 35.45339102554078, 14.69555755042938, 24.817806420857014, 23.36444833496968, 25.940321082581548, 13.447554643139393, 33.78921516399279, 26.348985482759183, 16.10774345704219, 14.007822986982156, 43.096620782517235, 20.59980666518294, 11.642703194601676, 25.100883061966858, 27.56481364048372, 23.02909704775932, 29.860727414417674, 22.865225271757286, 12.499977166364374, 23.293414403667303, 22.233231707056664, 38.421666213877614, 31.824496856160295, 16.075704075038068, 14.539398210571047, 23.816978261729016, 23.90767383500168, 25.151137738295624, 14.092667388597684, 33.10279306789711, 38.28596686216922, 17.757100587206608, 19.061661165321578, 13.912804642853294, 10.240959174201702, 12.478690682061389, 14.670595254396202, 9.769448340066253, 23.670358618783702, 12.102628812938004, 13.725203816592058, 12.461160616719456, 19.566572339489046, 19.1957603319226, 22.203504585526385, 13.937616575518552, 18.056781604611366, 23.003568438245072, 28.059805906935026, 11.744308216527921, 25.67521670626467, 15.004558090338733, 15.38637004258418, 16.01122043820948, 21.322498394283578, 20.319053902484445, 10.49311440024142, 19.33876466070223, 17.53949948838582, 13.977966213676575, 19.200576198558775, 18.925552465111814, 12.313798606296803, 11.993528482624717, 14.711223201126568, 14.02796371886271, 20.036313449736607, 15.553371727139625, 10.591218156899778, 19.03255597908208, 10.276109724634557, 26.628405993328347, 11.897419450632999, 18.931298964192866, 8.791525873793063, 12.27184529553287, 8.50520333524124, 14.049416614881629, 21.643144905904816, 17.065284793226542, 12.739419647544532, 19.028206344288943, 26.47144585709879, 13.904090559401109, 20.066509252508414, 25.370163971299956, 23.991386009508595, 17.01718626503795, 18.223479418293277, 22.092495035430137, 14.65584979380424, 8.985046169708916, 16.355494578203164, 29.65115884094286, 18.276739805608106, 23.97968410665876, 28.10165727691876, 17.601545968547708, 14.5228015142717, 23.950658721811234, 9.604338528862815, 19.721753024401085, 16.300025703424776, 27.05326294729538, 23.214533280340504, 27.485383829740087, 12.786584900325163, 14.755455724371753, 9.871157537205619, 18.49988951856163, 20.20060342001054, 16.43634775796965, 17.123151475403333, 35.91290781225538, 22.03178836027565, 27.9340161284561, 23.77509353172174, 14.587986765026766, 9.132235882084608, 19.158433874062144, 11.598109193048277, 22.405039709857846, 15.363697140315209, 17.022049329034424, 20.73542265067601, 16.96016223398018, 7.329085507058772, 12.776837303227815, 15.924798334688715, 16.20159125444107, 16.06048135490055, 23.245293379010633, 10.945202218770568, 20.61369305606269, 12.938013769972375, 12.662334609006148, 20.22047653337964, 12.945884472333393, 35.823858513890436, 26.470532670873666, 11.985396419267644, 19.91004834391038, 17.772714973596454, 8.120076274894693, 26.34563292771627, 18.508210133979258, 16.74422218817598, 12.76367326068119, 26.430771314413104, 19.634313463753504, 12.542631854167144, 11.45690478715819, 11.168859195076033, 15.686454010374145, 9.195090927754892, 7.741956911883635, 23.64251647147137, 18.564046309452177, 12.95148572903752, 8.584870061238613, 9.467456069778267, 12.862766228574225, 19.76912700919314, 20.57964961831217, 8.942447707193631, 8.15235685643775, 33.13538376503942, 11.420827774923506, 10.592209577079624, 13.288606503285791, 11.965650390999999, 17.168468726141356, 8.782553153857728, 12.49170039691459, 10.533269379472424, 14.207995879781075, 15.908012599085911, 23.876053554071024, 25.252879938826776, 13.726331006371703, 8.45428564849234, 18.825069777334285, 16.948088465287068, 17.623305460725426, 21.253886047103496, 18.485888309914603, 17.07260744501582, 19.32437118370751, 10.927954001339925, 15.225545897476252, 13.39781293404118, 11.44207837910403, 33.286547020344045, 16.84561980728724, 13.760263543563491, 21.577385010132296, 9.85375802319842, 20.15779176211372, 13.146270374239048, 14.87731953945706, 12.552301355866607, 15.322434577426694, 14.120277124202694, 21.607915285985776, 20.135425234192248, 21.748493031029323, 13.646668658557287, 29.214304694059305, 14.689217357350861, 21.33607747048013, 19.236239005587578, 14.311593907413357, 14.98348297969513, 12.023089269106649, 12.178775493682654, 13.700985559489986, 11.253044856631483, 18.710333497442253, 13.752073662043404, 13.726679546248347, 14.888018169547884, 16.81886615303702, 9.424390469361311, 12.002485533937605, 22.844008399183394, 13.718740716601088, 9.775165551835181, 8.49996428202612, 38.855650430531064, 9.668156927661927, 7.461733797308045, 11.912749897266501, 11.584567817788631, 17.248642924952993, 10.843260393605625, 10.970142166356737, 10.887427179390725, 15.822719881544288, 8.662581678216137, 7.453994818014442, 18.425642496250738, 10.237002540629724, 17.306578470611026, 9.453672423536817, 13.178887912457208, 8.178692973739702, 11.77431175427374, 8.935495978974698, 10.418547921980965, 7.445129157568306, 7.777967906622729, 24.225455326359345, 8.438967829838164, 12.953723791363556, 11.887159434313249, 11.933841513731931, 9.86353818265338, 10.155764626120554, 16.080744838274846, 17.393029665792838, 15.173045174337547, 11.248852877976464, 8.336618612949254, 11.355621339053972, 15.052100014675208, 17.399337275494872, 23.83035478291129, 21.206587094800962, 21.9745281380787, 14.886825940331441, 18.10969378461617, 15.301235323741695, 10.031087478973307, 15.420756279225552, 13.314316309766756, 12.46628945567483, 9.989225352474435, 17.407142783954615, 9.081622419351012, 9.644603858243826, 10.331211891472178, 17.50964897185079, 12.911128910450229, 7.999936400655741, 7.865724081467054, 10.25913157314487, 8.875650531992743, 13.552002337645325, 9.436027142306376, 9.339392635463332, 9.489506029300964, 14.752854231363633, 9.681162467329484, 17.62727830331019, 8.725576174508738, 15.004782530906796, 10.354496891563613, 8.988093872344942, 12.447922187914633, 20.835913843656957, 9.818407366696029, 16.498280614653982, 6.105796924753988, 14.743841186447625, 13.52457187123528, 14.82690772783204, 21.070200145580124, 9.915881734008861, 15.414069360280587, 7.649699443509431, 13.206566701428121, 7.521972396685924, 17.849297330698736, 9.259062658083867, 14.229600350572865, 8.274876916083219, 10.668510383676393, 23.86428185181234, 7.454074073126296, 13.775194937713025, 25.092272024060687, 10.318174393577452, 8.26613755761581, 7.285545009110631, 13.500675330884082, 11.065850489935594, 13.213522014817237, 13.10258633101939, 9.083938426815847, 11.765410937712609, 14.438371914411768, 6.921660149134326, 21.506667974133933, 9.56522305716, 5.873481919722634, 14.35867536519844, 9.706038095881773, 7.194461717415078, 21.918826059575526, 5.888390677826213, 15.916019455535025, 5.793293019633678, 12.570897961707121, 10.024430469209722, 8.647839140121809, 9.379038030697464, 7.190953946893597, 6.246626928193709, 6.539935012076584, 14.522794245320005, 8.284745245088882, 8.717105859193866, 8.54850634839534, 15.38038440873448, 13.629457522419651, 5.568888888888889, 5.793651329483715, 7.439988399371649, 14.658825253191806, 9.534890763426645, 10.562973842481838, 8.657563954353646, 13.827658720951554, 7.220716808248697, 10.975968926633458, 15.139832452036668, 15.425279847366722, 11.997695599978345, 36.15527115905871, 7.744785676579737, 7.209328895035387, 9.112196228759922, 6.579375564326715, 11.781340499788216, 5.80807539760111, 9.253511270730684, 10.613276643764681, 5.8048290167955585, 8.575128665612636, 5.72510589033902, 5.661246069282105, 9.056642309232315, 9.737617487579977, 5.7565266559943735, 10.461865827425603, 20.417950360894434, 12.759631077883274, 18.438723399124534, 8.356510769928583, 14.781076673517829, 6.9534496685464555, 7.098222148431592, 6.53457285280428, 5.568888888888889, 12.128420293006345, 14.172781581929872, 8.188148530022309, 8.739822403528962, 12.4471230772736, 8.437373730043216, 11.641127523554704, 9.522075722165557, 35.814380371400226, 25.15892927338707, 12.394665735900563, 14.36400986655169, 6.587496029925441, 6.659278479529068, 25.127033965231597, 9.434149957989291, 11.481124066175756, 19.982387376520798, 8.76928169614851, 6.501868100961663, 8.804353709612728, 6.591788440258631, 6.261317204809719, 8.499289505904402, 8.47430736637625, 15.728179268706269, 8.231680961905466, 12.8130837048164, 5.620235498321766, 25.35234211797913, 7.836757186130946, 8.08962581448366, 9.555835345891147, 8.644811011719247, 12.997942912882031, 5.568888888888889, 14.83069499849577, 5.568888888888889, 5.911470554850351, 9.708860054615865, 6.4813255847882125, 8.356352045687009, 5.690498090314286, 11.093450180959143, 12.742336651366381, 5.6992326306627445, 5.568888888888889, 8.833979027468379, 6.821420747658895, 6.970514803051377, 10.79541897748602, 10.532456449262023, 14.043500208615246, 6.039106909988822, 5.568888888888889, 8.511199730418545, 9.181275696235199, 24.927555987098614, 8.669467313019673, 7.37835840289285, 5.929800446374342, 8.021030689614108, 5.651450129614572, 6.09687244607574, 5.568888888888889, 5.592256708507, 7.989144947594906, 5.568888888888889, 5.568888888888889, 21.642821881780364, 5.6379814349468536, 6.456282994047911, 11.938407138390113, 15.45356081450421, 12.670432330642925, 15.162924331724506, 5.632091982231545, 5.607563468839345, 11.649327712427498, 9.952425594102504, 8.840827819467702, 5.568888888888889, 5.7933306442497265, 6.895279304984618, 5.981115328575497, 5.862483098897403, 12.885976678626472, 5.887310039874684, 5.6697011505696455, 8.315725197521319, 6.169621768939942, 6.412665473793925, 9.659467733519056, 8.562862761257675, 10.015192030374797, 9.525741323669136, 6.39585435201954, 6.679656075604282, 6.689614714374539, 7.658275498679015, 10.112242143606425, 5.568888888888889, 6.008358971931375, 7.550048013565345, 8.804790212629474, 9.994627362940761, 5.743720804910813, 11.790358040630927, 9.02631242504095, 5.568888888888889, 6.505489983675722, 8.6294180512802, 7.183573830240013, 6.456393973536153, 7.20306143793252, 9.179557381439826, 16.96597054125387, 6.937187245769477, 9.018298203280336, 5.872316665719964, 17.114455753621378, 20.025575817212463, 9.768701435048246, 9.378365979730294, 8.238005597216965, 5.568888888888889, 11.411044258471538, 8.164821883875277, 11.259556715436018, 5.568888888888889, 5.568888888888889, 5.72307031716985, 11.88798320647943, 22.70268396896266, 5.568888888888889, 14.623585030393766, 5.830232592100788, 8.794816554223187, 7.8015087565563155, 7.2226255844152085, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.26097276426021, 5.568888888888889, 8.00678554947962, 5.568888888888889, 6.604648317358487, 5.645071894986836, 9.743809646178459, 5.568888888888889, 5.568888888888889, 10.389585016012958, 18.41871982736601, 8.007055179237472, 5.754131097910595, 5.568888888888889, 6.754309399908719, 5.568888888888889, 5.568888888888889, 12.771903831177044, 8.337828255122748, 9.251523088635148, 7.3821822617316375, 7.3748245296237895, 5.734434482936034, 9.52724346167204, 5.568888888888889, 6.16693756897263, 6.1998890194913745, 7.875130365775923, 5.568888888888889, 5.568888888888889, 9.240708850680004, 6.810675499598625, 5.568888888888889, 14.090231927121772, 5.7564746244521885, 16.109535194556745, 5.568888888888889, 8.42890897632356, 6.9423485904336175, 5.691998390705368, 17.343391242324312, 6.61459688965405, 6.63963814274645, 5.754200086687567, 5.568888888888889, 6.68342238087384, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 12.83995260059986, 6.2927454547376, 6.972362625850538, 8.54887823307596, 5.568888888888889, 8.058224007484336, 6.541739025533109, 5.568888888888889, 5.655990783190889, 7.454598191081042, 5.568888888888889, 5.568888888888889, 12.587910016781374, 7.140480929178054, 5.568888888888889, 5.96086898911116, 5.568888888888889, 9.85851574018989, 12.507779510423305, 6.343495336295487, 5.6389565505089845, 5.568888888888889, 7.237469960261906, 5.568888888888889, 5.568888888888889, 5.613524662799872, 5.568888888888889, 8.046643230027636, 13.655916920413317, 13.840773281113186, 8.116951345322489, 6.937179841016295, 6.519766679222513, 6.2313516850671045, 11.245992631556806, 5.568888888888889, 9.971565936537072, 5.732268009563071, 5.87986306513226, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.0897732469586785, 13.19344697996658, 5.568888888888889, 5.607445281077447, 5.568888888888889, 5.955997995524858, 7.937491765278226, 7.318961236436032, 5.568888888888889, 7.23937582994291, 6.293589616017578, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.663478806340793, 5.568888888888889, 5.568888888888889, 9.961737449038337, 5.568888888888889, 6.664635895870387, 11.027720658467741, 9.995986949157167, 5.568888888888889, 5.568888888888889, 5.743131473040184, 5.576990135632917, 5.568888888888889, 11.53290373012589, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.271478691209691, 9.585678272186028, 6.26805545689913, 5.568888888888889, 5.568888888888889, 6.377005012672071, 7.162296741447132, 5.568888888888889, 11.316269950601662, 6.415143266179427, 7.6761270690504375, 5.568888888888889, 5.5797082617500795, 7.240754977422692, 7.664599861065667, 11.789747502746929, 11.828760099023816, 5.568888888888889, 7.026107042798216, 8.664265005680864, 6.64727997644429, 5.647710960644469, 5.7173375904252435, 10.314429172762926, 10.36051245566232, 5.568888888888889, 9.396820713603205, 5.568888888888889, 7.180114597201408, 11.207663554451623, 9.09718307786885, 6.8126567029849925, 6.100832291053242, 5.568888888888889, 5.568888888888889, 10.72077534714341, 5.568888888888889, 9.054284162844747, 5.712253408760058, 6.334033904819852, 5.568888888888889, 5.568888888888889, 6.504057892960193, 5.568888888888889, 6.62306461917878, 5.784895032776153, 5.568888888888889, 5.568888888888889, 6.018162867267471, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.007746042290758, 7.117084153254219, 5.568888888888889, 5.568888888888889, 5.8614308620252595, 5.994953997728964, 5.568888888888889, 16.89047748587523, 9.88912860029649, 5.568888888888889, 6.4024247030883945, 5.972015704885419, 11.995292423981168, 6.370842850307127, 5.568888888888889, 5.568888888888889, 14.990709264005822, 5.568888888888889, 11.790550995679583, 5.934277738856919, 15.988895943262163, 10.756858271752211, 5.568888888888889, 7.378413939520617, 6.273221704216108, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.760942729168141, 6.799544462968683, 10.266270650090515, 5.568888888888889, 6.799492219200866, 6.634293784931431, 5.568888888888889, 5.719136911171497, 10.427472232284119, 5.568888888888889, 5.628646576468225, 6.059664939965342, 6.0566485089721205, 5.568888888888889, 5.568888888888889, 8.864185650744572, 12.463630151625342, 5.568888888888889, 7.560295801205553, 8.113329430655115, 5.568888888888889, 5.568888888888889, 5.568888888888889, 14.898164313750046, 9.464158400563736, 7.560594154799373, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.925955102327701, 6.133924489326897, 9.751678600580279, 6.170384562888792, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.725897490071461, 5.568888888888889, 12.97488296621564, 5.840291907964659, 5.568888888888889, 5.568888888888889, 6.325096625726471, 14.330969817946691, 6.1398378562941325, 10.230694270561193, 5.568888888888889, 8.158195613970937, 6.167529271317357, 9.243994356978527, 5.568888888888889, 9.58580544163024, 5.568888888888889, 5.568888888888889, 6.374434125771242, 5.568888888888889, 5.568888888888889, 6.470910813591933, 5.568888888888889, 7.213481548284787, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.748988046602115, 6.4859443247807365, 5.568888888888889, 7.049287789014611, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.722445855574136, 5.568888888888889, 5.582615882452714, 5.729322792266276, 8.011808889092864, 5.568888888888889, 7.101269800265816, 21.234702698792354, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.155847488786138, 5.568888888888889, 5.568888888888889, 5.568888888888889, 10.572850586546085, 9.416556255163464, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.106757662598818, 5.568888888888889, 10.88958172310309, 8.39338115714927, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.946337345298623, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.3408224879071176, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.935790704368759, 5.568888888888889, 5.568888888888889, 5.568888888888889, 10.11885012537418, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.607975974713586, 5.568888888888889, 5.568888888888889, 6.71977025851599, 5.568888888888889, 6.274139129937357, 5.568888888888889, 5.568888888888889, 7.608402309413107, 5.568888888888889, 6.61153771193372, 6.555467027402108, 7.064748251777163, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.9205753371724885, 8.318879529125038, 8.641063685587884, 5.568888888888889, 5.568888888888889, 6.025385908317524, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.012423876367949, 6.415367611520567, 11.400296688385605, 5.568888888888889, 5.568888888888889, 6.05778046552475, 5.568888888888889, 6.558169489416539, 5.568888888888889, 5.568888888888889, 6.851185934034814, 7.417289626837948, 5.568888888888889, 5.568888888888889, 5.758380881530727, 17.55758564885668, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.299555038338614, 5.568888888888889, 5.568888888888889, 11.123258839918996, 11.598186476066045, 10.567691800212387, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.269046010803188, 5.568888888888889, 5.644446953304733, 17.901780928312608, 5.9802107293765605, 6.048871388647212, 5.568888888888889, 10.253220252779057, 6.013688312934358, 5.568888888888889, 5.568888888888889, 6.284337657774878, 9.569308771177464, 12.459985126199172, 8.52608089759799, 5.568888888888889, 5.568888888888889, 6.769167589195988, 5.568888888888889, 5.568888888888889, 5.568888888888889, 11.930007892602408, 8.770843965318235, 6.987354264751397, 5.568888888888889, 5.568888888888889, 5.969387593101178, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.182255323001507, 5.568888888888889, 6.377479999930726, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.100263667894287, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.744436371039585, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.692287329772504, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.905516440103904, 10.237404339002504, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.321789387145157, 5.568888888888889, 5.568888888888889, 14.862605744943442, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 16.526793459065082, 5.568888888888889, 5.568888888888889, 7.995719247653569, 5.568888888888889, 5.568888888888889, 5.568888888888889, 10.571338589182487, 5.568888888888889, 5.568888888888889, 5.568888888888889, 13.12692462852065, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.874391647890873, 5.568888888888889, 7.91505467571225, 5.568888888888889, 6.8569933166279196, 6.687263461321506, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.973780710770408, 5.771955698314779, 5.568888888888889, 5.568888888888889, 5.7233636260725405, 5.568888888888889, 5.568888888888889, 5.568888888888889, 9.845070407762211, 5.568888888888889, 5.571284237681268, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.656332295681294, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 10.316490129126093, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.689140944974108, 6.864055259846492, 5.568888888888889, 13.387098286698288, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 12.31592381797581, 5.568888888888889, 5.568888888888889, 5.568888888888889, 9.1102698365418, 5.568888888888889, 5.873744926319701, 5.568888888888889, 14.466726262426764, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.9023025565081095, 7.970356277301506, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.647105143388678, 9.19116695717079, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.032233516713133, 5.568888888888889, 5.568888888888889, 8.858397678021177, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.403937639246995, 6.4812105618743745, 5.568888888888889, 6.6388680224561964, 10.843140633019422, 5.621620292232815, 5.568888888888889, 5.568888888888889, 5.8832375672103, 5.568888888888889, 5.568888888888889, 5.568888888888889, 13.395818289556678, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.520708193399182, 5.568888888888889, 5.568888888888889, 7.43657345922391, 7.116247162350175, 6.160169968540532, 6.058726254055178, 6.024017163203434, 5.706844736448955, 18.003322540739582, 5.568888888888889, 6.237756596923607, 9.376053623363276, 6.133269978364397], "1LEO-4HAGS-4GS": [36.11552929811383, 19.999122109613303, 38.88183086291993, 29.957710423855406, 8.73079739039693, 46.45870413743409, 25.04818315415591, 11.9156188563783, 36.481480899867364, 29.182533345623128, 33.554309112794684, 27.553956270801613, 39.2656566267176, 37.69648351393816, 16.45236117596582, 20.95205897025434, 17.3531196847284, 18.672789839153147, 10.535824561693675, 37.23662887233227, 47.16504922604686, 35.546982527091444, 39.73877075255382, 34.86396840868484, 29.17709053046684, 40.98664093264627, 48.399776526512674, 14.250813186670728, 22.924298606365316, 35.483135343853434, 24.361692194635722, 15.380832727096168, 31.636890150492658, 17.577609489126765, 24.642361625727172, 24.701599531426158, 35.161829650050706, 43.38876642417023, 36.71438333498479, 25.29554222116029, 33.70090035973766, 20.87333872079507, 31.062077851712576, 36.81728960110364, 26.644385692741153, 27.79326270188596, 25.479083239308366, 26.39253122101859, 26.51259332359005, 20.061852503952856, 18.06816075236394, 34.23622943941836, 28.460380278923896, 30.610964650225803, 26.49635122224249, 19.926097965353062, 21.102693650998788, 41.49731514195918, 34.32746172186455, 10.570891832173347, 74.75043408127512, 26.82646572082412, 17.40912905159705, 28.787997267621503, 25.773543031466236, 18.525705109532776, 17.957446968031658, 27.94158300951823, 31.481630897428246, 52.92674708940687, 39.91956795378144, 29.344403897938303, 18.20896976652993, 50.0969933210263, 31.74000378428297, 21.97699804220655, 27.448607444560892, 23.660268131907856, 17.80988675244038, 16.548010690912932, 33.46158409923422, 40.70481832786756, 13.768562482638945, 30.20587035096294, 16.454736652505282, 17.17050628550044, 20.997394200383468, 27.846999256848203, 27.48777853806811, 19.82096692158422, 33.204832081874585, 25.611458050183423, 15.389911596822197, 23.04130898867625, 27.36336767609867, 23.06095024274993, 25.017781823749296, 21.096438168947575, 18.90798003973317, 16.920970628692864, 17.914173763260823, 28.10179916194755, 14.704664671092434, 26.745502484875825, 12.904075883809709, 32.654774837130695, 24.409133677339305, 21.378466745194775, 18.868747154796417, 26.328439496657307, 12.016245160338958, 14.259209183487815, 16.303918689557275, 12.966881125612376, 8.510076150385965, 19.212532862990084, 18.270845090035444, 53.78408384874209, 28.818735065315185, 16.590807089712886, 19.700513284711757, 15.66452298690504, 17.24811317048327, 28.917775450488808, 25.28061410038361, 14.01525592466189, 16.89727539107998, 16.758707526308392, 28.43765015594267, 16.515896076873744, 8.847393066731565, 12.591762330882025, 21.703838350949038, 11.829871528102833, 26.71967206383057, 22.68452594958029, 31.552265346403168, 15.595049864542784, 35.057976978367584, 15.350850608073253, 22.61155541204703, 15.400064859215354, 14.836911570990326, 24.446702949841978, 13.015209628932865, 26.33415394464813, 24.898200293002706, 18.315480118547303, 9.68021431012869, 25.515188032440278, 19.924012134704842, 22.90712686285685, 27.098331559692, 23.62914052789077, 12.24097010615728, 14.148803058114641, 12.866693667259792, 24.73717817796006, 20.439369899262445, 16.988461546631893, 15.618472324749575, 14.15984928497057, 20.02045293505908, 25.589138412118768, 19.20320351421275, 26.15779404610118, 21.111205386039078, 18.108779487377127, 12.936177547512152, 19.46929222832198, 19.3472329996117, 21.76850654548967, 32.718044417220696, 30.883189449783362, 21.522352411205034, 22.332527972928393, 21.274213378060086, 16.894121104891905, 14.046089124292177, 16.088442149856657, 19.024470366643516, 13.44491958119939, 30.68379359826959, 6.568303611986464, 12.916056160354195, 20.541033937315362, 14.047200148731898, 9.174252539920417, 8.597918572058523, 23.364257357525528, 20.726083607428013, 21.747610592181736, 16.35140471628371, 17.622539969913845, 21.246078267484062, 14.673682880682996, 37.87389016181978, 19.777144245750012, 20.049638743547305, 23.134918011085492, 12.225734283264703, 12.27167302670283, 7.150593956576602, 7.125326173618757, 33.53025769544232, 10.224706367010958, 8.973198414939906, 18.95569495640777, 13.149489049527643, 14.30612788796116, 11.526175721911722, 18.1642706000468, 15.002572048755873, 11.329965126497324, 10.415260965585563, 16.189778591782467, 11.45398472468128, 13.08996318064677, 12.832259401014843, 12.334118634925847, 7.442313676130105, 7.1771984213287885, 12.254586235406626, 9.917098732625965, 11.933398286799756, 7.507948786179744, 30.796769127625293, 12.101982353802928, 22.86821182926219, 18.201009722440855, 13.029657244555874, 10.527222436556755, 13.67628656100156, 18.486107111185852, 18.166267272277285, 9.783662065635008, 23.429471848988356, 9.794145116811931, 13.410223245257212, 15.901173327451518, 8.313890026079642, 5.9197384198911625, 16.50786774302986, 8.143815919051596, 14.46101968893772, 10.311419117324318, 7.8421042361974145, 14.808707677952837, 13.221149581632528, 9.435011484473701, 8.113655435918913, 15.23466337063362, 15.453297555629666, 8.77195408448894, 14.678249959537792, 20.752129396120402, 18.49450904588259, 7.178474467378045, 21.5214179720113, 11.643643661285823, 12.585517079045559, 21.136469099090796, 15.474359700860663, 18.790235871237122, 16.618061308407846, 19.645898324504344, 10.515343040790304, 7.606614746694612, 24.032841316849673, 8.439099073246721, 17.221480832388156, 17.94792314237223, 17.527822576553586, 16.75736544409932, 16.613949087160496, 16.43008321904751, 12.83178684493912, 9.110795007557412, 14.756988270580825, 22.314884807390804, 17.32808170239315, 7.918329260232982, 12.424650389287219, 21.461480192104887, 14.72952659673585, 14.710555160013943, 12.231140926586493, 20.393889331583466, 12.405667926798884, 9.310337373662382, 12.179474226539728, 40.501873568780084, 13.027960294860682, 15.706922950641834, 12.079457999907623, 17.93944997288221, 6.720541987712153, 15.829757752308328, 17.514738635005116, 27.793728519319043, 5.775696559877037, 22.007129375929235, 13.265306101052564, 11.987632324433088, 8.564544434664564, 21.492367048273106, 10.84100469229603, 24.319037533721847, 12.949973257230116, 11.578095250163154, 20.451700567043407, 14.354176200493804, 14.45373816794139, 12.224462409976617, 13.833752309412157, 10.530754652209302, 12.30712280074291, 22.523562765383534, 24.76320908123735, 8.414861109594334, 13.307340084527329, 20.183556113832896, 15.427512274306668, 10.208515888155167, 9.853510507248966, 14.253591602105573, 6.683164790561233, 8.55979141912645, 6.10836292085834, 10.758413204573309, 10.71375494645546, 18.920151594530342, 16.5947991240651, 10.749884440554489, 20.527792199144812, 10.30260563168623, 6.405841120510795, 5.6292458958238525, 12.730667468051776, 21.667986207005576, 22.196987179792778, 36.81992037288047, 9.703382532309687, 22.52307376659028, 15.77749792843869, 9.623113973418835, 10.323700200023367, 26.803114188181596, 9.847480359067065, 5.435002590838333, 13.917306057925934, 11.457755028708922, 9.665435527661453, 13.57943853281804, 11.28094320110561, 22.272170526239304, 4.64553657651889, 14.994365037185204, 27.593714516834087, 6.444353278558264, 7.749073007556444, 12.576010600104945, 9.04834578517271, 8.487720448595809, 22.53597513204883, 11.397259567353222, 10.006038082491452, 13.141212517161277, 9.25343253067652, 11.131718476419655, 21.593901544799277, 27.55594717635777, 10.92757331466877, 18.42523844509634, 8.404600762285844, 8.599055466464746, 9.931613680588287, 10.212940034492915, 10.270882766909919, 25.337608809138725, 5.996380061373776, 14.956396477350815, 7.82033578024969, 7.26463232221026, 16.834522945197484, 8.241954068234284, 5.583067180830972, 10.132251602928623, 8.844220216458794, 6.5001882659447325, 18.298577295295043, 4.899034009041529, 12.28084877959911, 13.029441208659627, 7.068682656606005, 14.64418457989953, 5.713246980632264, 19.56111566496569, 6.079167703000956, 5.937956796401099, 9.623530395608434, 7.613464015635195, 5.467508357210358, 12.699560211995038, 4.955303425455595, 15.394247872330928, 11.405530954683066, 20.267953180850483, 22.615156478437147, 28.756053705255553, 6.954451493560036, 10.861821145291229, 9.197441464057139, 10.620783242359183, 4.882419438305421, 11.313660709247884, 7.861371170827402, 8.439208033274271, 22.36004364558932, 12.007666622540684, 6.09005500399576, 6.647233730027425, 10.410139853751371, 7.332125744954193, 8.493187874556746, 10.70489989780961, 5.654460694391287, 5.7776875204639415, 8.588910156051853, 12.318860249569871, 9.902111033684188, 8.171840107955397, 4.047980868778099, 5.400171632217422, 6.317352386049277, 3.4793233620655353, 11.004281141225219, 17.689061650147362, 15.401639914161034, 5.5900546536118325, 8.406452714268568, 6.532849632968567, 12.12783572393889, 16.493376013140896, 8.698519563156337, 9.57877225194456, 3.654546774776563, 8.105794043668032, 7.531404670728955, 4.7465375908985346, 8.705087471218949, 5.164996199652565, 18.76186467146034, 7.985401722715945, 3.613094471548097, 10.723335592815049, 9.747750169320744, 7.106626757528925, 6.808441508387821, 7.525212281328577, 10.408784236476695, 17.310458324171826, 16.441029550981934, 8.450838854656636, 6.77009630277959, 6.530694430071026, 11.20598105348101, 13.701624231454229, 16.47087487112397, 7.423743990156509, 10.589015051432645, 5.497674212731958, 12.829998498402698, 7.5282176426982925, 7.440817271744677, 9.232956266095025, 10.75411670207359, 6.386462848808183, 7.661478950582609, 9.967257548258106, 5.712515724367516, 4.845621980060666, 20.186388374579206, 4.841913630805684, 5.733639560020186, 9.19202444343177, 14.451173875801839, 6.716181943530655, 5.091775289978462, 16.363028862681105, 7.712221879713539, 10.062734359558217, 6.349415540282453, 8.091079525498701, 6.996613786229822, 12.094345960115424, 6.650579888220855, 3.9615740080186863, 4.057721551923229, 10.300897640405292, 7.863642578907026, 10.658046683022336, 6.956864785895608, 8.249591279294584, 10.24212156725737, 9.368773012827893, 3.3215777777777777, 5.28538754216543, 3.7055338299828193, 11.204227706527544, 4.225480436168224, 8.055947873852089, 5.950126405493431, 4.054990804025308, 7.278464351383635, 6.135046557693581, 4.424739174338907, 6.255193015927832, 4.069504531490356, 4.337512423369935, 10.211611768677049, 15.626886166380984, 3.590565114657564, 13.488518551294815, 3.3215777777777777, 6.233887103713229, 7.279841896754426, 10.082730737133247, 4.8879105980803566, 5.351913665974637, 7.479988027198364, 7.974541507396363, 3.579087184779821, 5.23030613962639, 9.205713058109156, 3.552029391453033, 5.8428777061268775, 5.700654951348603, 4.072867619254238, 5.196830020362687, 16.459526046989723, 4.769689650627264, 9.710084759763987, 3.4503655698898577, 5.062401228881943, 6.246185597888573, 4.478016316633573, 11.089017617240483, 7.208531644684955, 3.3215777777777777, 4.899277661163739, 3.776898131796017, 3.8811736407394997, 3.3215777777777777, 9.436640850365254, 11.565262031153997, 5.564022716594829, 3.429568833293327, 3.9354937682358613, 10.346367559703586, 4.993820649102604, 3.3215777777777777, 8.99699076610554, 3.977558161134913, 4.519677794744325, 7.679306886950871, 12.80004557113373, 9.12245845318638, 7.861101377755394, 6.118139663884701, 5.224568334739847, 8.125520915913691, 15.831987609785116, 7.595579150182631, 6.408683028107918, 12.1854764438218, 4.121179382333445, 17.31443973890006, 4.847788839245983, 9.737687588004109, 3.3215777777777777, 5.303677149279853, 5.084326291071014, 7.29661337635028, 4.471947690973794, 8.983764914894314, 6.297453589506816, 12.79081264953375, 4.344331666337236, 6.9475254826057675, 3.734656962925714, 13.272952384333013, 10.544793265175736, 7.876831494656399, 7.463757047428009, 4.907023290422045, 7.141297883018625, 7.030028127061451, 5.449921999204396, 11.75182563355966, 3.3215777777777777, 12.624823668061845, 11.34931576173138, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 9.34023374701656, 3.3215777777777777, 5.705160021591978, 3.3215777777777777, 8.593486300232312, 3.3215777777777777, 5.008953000565549, 3.3215777777777777, 8.28514533815091, 3.990275803650118, 3.5933007082269564, 4.068608964018079, 4.582198694686086, 13.524545161222214, 4.282749655800069, 11.399553969576289, 16.10071769087537, 4.30559990581084, 8.657705418322069, 4.543350999191939, 9.85836487745516, 3.3215777777777777, 3.9918929293909824, 7.022800434800928, 3.3215777777777777, 5.445121557833796, 4.922318949485777, 4.992180264817397, 4.174316333445025, 4.451099994307944, 5.232027007685088, 4.834376072116379, 6.071011856180567, 3.4632032554463263, 3.3215777777777777, 6.294577210033168, 3.9627469411098795, 3.5355912379135126, 3.3215777777777777, 4.9010726426756195, 6.547274642388993, 4.432057161059046, 3.6772476203174387, 8.515376649621404, 4.700335551015664, 4.554677945291579, 3.497943581665501, 3.397456349367945, 3.3215777777777777, 9.170598531892388, 3.603494918208682, 8.553838681218604, 5.119562029420859, 5.209766315801414, 3.8044214205247866, 3.614883841639103, 3.635227220809055, 11.619257869276069, 3.3215777777777777, 3.3215777777777777, 5.504913336694775, 3.3215777777777777, 7.175521426631048, 3.3215777777777777, 5.556698793389518, 3.4187875324245063, 5.33944214753198, 5.97832605614398, 6.463616643091115, 7.886469084827223, 4.38241239181783, 6.398228224233632, 4.108727387725647, 4.722649873410085, 6.264951743827959, 3.575795989312375, 3.440058480500621, 3.3215777777777777, 12.947487026934445, 3.3215777777777777, 11.64953948799756, 4.80637835983576, 3.3215777777777777, 4.201898796216727, 3.3215777777777777, 9.8397838028879, 6.708534804287815, 3.3215777777777777, 3.3215777777777777, 13.517249548199322, 8.418660379955268, 3.3215777777777777, 6.421962491673874, 3.3215777777777777, 4.938800456353347, 3.3215777777777777, 5.878504180360353, 3.6391726291462403, 3.3215777777777777, 3.3215777777777777, 6.4772979407129245, 3.3215777777777777, 3.3215777777777777, 4.7589422701156545, 4.000935484538943, 10.355892744024045, 6.165662723530766, 3.3215777777777777, 3.3215777777777777, 8.107693594613792, 7.370337607447601, 3.8138935446802953, 6.669107443640893, 3.3215777777777777, 5.583445939077343, 3.3215777777777777, 5.027121372711384, 9.365161337981029, 3.5364054760285626, 4.070545428931577, 4.571990290717939, 3.3215777777777777, 3.453129882799914, 8.615795379540806, 3.3215777777777777, 3.3215777777777777, 9.489594826031597, 3.3215777777777777, 3.892240817812681, 3.440829660654094, 6.653517693857378, 3.3215777777777777, 3.3215777777777777, 7.188342108727268, 3.786130832645122, 8.26266998526304, 3.3215777777777777, 3.7674734572626485, 4.695037479322506, 3.4446872795942576, 13.60355936810584, 3.3215777777777777, 3.3215777777777777, 3.4179769711299506, 8.205326606154971, 3.453012183193593, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.935794045551756, 3.8627265556032717, 3.3215777777777777, 3.3586177264612718, 3.3215777777777777, 10.869938936482608, 3.3215777777777777, 3.3215777777777777, 3.352618488554204, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.542729269520182, 3.3215777777777777, 4.2146097790563015, 3.3215777777777777, 3.3215777777777777, 5.835464146160303, 3.3215777777777777, 3.743047008909843, 3.3215777777777777, 3.4508792464230975, 3.3215777777777777, 3.3215777777777777, 4.1714814193699725, 3.3215777777777777, 5.6138740335170665, 7.021530227322336, 8.442839613975217, 6.723251008021384, 3.6015952427149247, 3.558289800559405, 3.3215777777777777, 6.629527506958477, 3.4756341857769706, 4.883966836131071, 3.3215777777777777, 10.348747874369948, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 9.751960136553103, 3.7281751852245106, 5.688651931164624, 3.3215777777777777, 3.8319768011905104, 4.67875855850087, 3.3215777777777777, 3.3215777777777777, 4.049088946309205, 3.4793166918262184, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 10.059418490065239, 3.3215777777777777, 3.3215777777777777, 5.831327989042523, 3.3215777777777777, 8.2307413564387, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.207267774756738, 14.641568469648766, 3.3215777777777777, 4.092101239821939, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.338367161074918, 3.3215777777777777, 3.3215777777777777, 6.163760335123479, 3.3215777777777777, 5.609684846492923, 3.3215777777777777, 4.685851302074927, 5.864193311680869, 3.3215777777777777, 3.3215777777777777, 5.4463445653816285, 3.609834694750249, 3.3215777777777777, 3.3215777777777777, 5.813280011445149, 3.3215777777777777, 3.3215777777777777, 6.1726746876795175, 12.39441312065722, 6.630015646319118, 3.444164269078932, 8.323962524772101, 6.342003003962703, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.037266759196023, 3.3215777777777777, 3.3215777777777777, 3.8987372478290707, 3.3215777777777777, 5.245826762770357, 3.707347436827187, 3.3215777777777777, 4.314398665631611, 3.5706629011630153, 3.956953100806984, 3.3215777777777777, 3.3215777777777777, 7.364736842754931, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.854049207946231, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 8.325836388939678, 5.106784287975935, 3.3215777777777777, 3.3215777777777777, 9.522437024946, 3.3215777777777777, 3.3215777777777777, 5.219269718406822, 3.3215777777777777, 4.391829537900245, 4.211368850869695, 6.13007096803488, 3.3215777777777777, 3.9639124474115657, 4.136398802921276, 3.3215777777777777, 3.3215777777777777, 9.158515298984252, 3.535441701838556, 4.4761491123960475, 9.001997392597845, 13.28295190520409, 3.3215777777777777, 3.3215777777777777, 3.6211960349525003, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.34250248542238, 4.5056514662847125, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.5403046848876256, 4.336034059382405, 3.977777208075233, 3.3215777777777777, 5.453608734443541, 3.3215777777777777, 6.904163148000227, 3.81235382885423, 6.839968612511239, 3.3215777777777777, 3.3215777777777777, 3.393046769834608, 10.21631904051423, 3.3215777777777777, 3.3215777777777777, 4.076602215955292, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.031741675505906, 6.688938978984211, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.928229737776397, 3.3215777777777777, 5.13061913975443, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.4785863789603497, 3.3215777777777777, 10.854919561480402, 3.3215777777777777, 6.364572227237764, 4.056332193180118, 4.50166990980194, 3.3215777777777777, 3.3215777777777777, 4.585497412186115, 3.3215777777777777, 3.3215777777777777, 5.474744892600753, 5.776606349118019, 3.3215777777777777, 7.345912792964758, 3.3215777777777777, 3.3215777777777777, 3.447718440023032, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.069906702683679, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3399448083375103, 6.839019239644163, 6.0770064322953985, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.634277514624551, 3.4493748119927607, 3.3215777777777777, 3.3215777777777777, 6.398992874694626, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.863894506836542, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 13.987886739011072, 3.3215777777777777, 5.326092068118982, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 10.71770121731276, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.195897544842075, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.689538227257177, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.525238311327578, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.610641954264108, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.5056999117309795, 3.3215777777777777, 4.115150542126983, 3.3215777777777777, 3.3215777777777777, 4.196127287095479, 3.956445567432182, 5.397235389445849, 3.3215777777777777, 4.057747889536048, 3.3215777777777777, 3.851208018104327, 3.3215777777777777, 3.3215777777777777, 8.066162072149972, 4.906893199972466, 3.918134734149649, 4.593537256532038, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.7651127652568386, 28.459451453050146, 3.3886373529059606, 3.3215777777777777, 3.3215777777777777, 4.04729831415241, 3.3215777777777777, 4.881311879901397, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.5425285393895827, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.30484425930551, 11.5375929456792, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.7688674361486774, 3.3215777777777777, 10.68085664232156, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 12.631272035669188, 3.3215777777777777, 3.37273735386201, 3.3215777777777777, 3.3215777777777777, 7.308421939721545, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.915828192513999, 7.320992105392222, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.465841382576084, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.638129592899722, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.312253521286677, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 11.396163513453745, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.828936350923671, 4.629793908466443, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.496922000004638, 3.3215777777777777, 3.3215777777777777, 5.722752956792661, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.765549196803426, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.501605758831517, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.146147621738188, 3.3215777777777777, 4.532593090055468, 3.3215777777777777, 14.485917391934107, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.146885153899715, 4.422816690180561, 3.3215777777777777, 3.3215777777777777, 3.8798084364268965, 3.3215777777777777, 3.3215777777777777, 28.611472363115418, 3.3215777777777777, 3.3215777777777777, 9.105186336389611, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.446201767071763, 5.677166399595522, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 12.292918754551893, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.590002240127088, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.9256542791060394, 3.3215777777777777, 7.003447201683585, 3.3215777777777777, 3.9836926262124015, 3.3215777777777777, 5.385833269665592, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.2692589417303966, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.502335458180562, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.3476252884627735, 3.3417138844061594, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.764248496287174, 3.3215777777777777, 4.490847751851709, 3.3215777777777777, 4.671588841652103, 3.3215777777777777, 5.186985525512119, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 12.055398547612462, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.126327251048813, 4.142570809828675, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.06249571715872, 3.6260711442555977, 3.776706052092322, 3.3215777777777777, 14.622298171780264, 3.3215777777777777, 4.02274189915418, 3.3215777777777777, 3.3215777777777777], "1LEO-5HAGS-5GS": [18.9450400682252, 20.06648309351673, 27.666914257435664, 25.34730031545932, 16.86786306764372, 35.67937310118687, 27.376095168898598, 15.380550454557193, 22.282731164530308, 25.785357931388287, 25.21153403141693, 23.172287656422387, 22.13681671408801, 37.20656491674298, 17.387455866023025, 14.780669918414064, 19.23685816434606, 21.015778850401155, 24.223147713264193, 34.859025639007385, 26.115067280919327, 30.88719065774485, 20.938505744304837, 22.650340754252028, 20.402982486489392, 23.655194072727983, 30.703853924593083, 22.26033115537762, 25.126818611256795, 27.67239486415989, 18.280713579671783, 13.667280687678714, 18.97870283572275, 29.715790099412327, 19.919034240718766, 17.986562138657174, 24.569596661890166, 33.16879269461753, 40.925244596468474, 17.65551167717427, 14.937418459970576, 13.70468082589085, 15.388399819768109, 33.64988573375903, 11.054720511291904, 21.039681460637446, 23.733012319937988, 30.930553277013896, 18.898186262530633, 13.439323898317408, 30.169084662995044, 15.60153647604769, 21.74255012984686, 25.626361171787035, 16.75014422883945, 26.459055360666135, 20.634227508082002, 23.540042082269085, 34.02537624779553, 19.695341267681922, 41.042652520405106, 39.11111428185216, 32.54992630610341, 21.82086832457688, 17.052789243552727, 18.35795258940988, 12.67114405096417, 18.976903657410332, 22.554392681926032, 37.88709547635618, 35.715997686983684, 25.539125137345682, 16.789537366032526, 32.575229630483854, 19.915283790793392, 22.854257463169386, 14.663547182836838, 36.79520848916547, 23.373214610962933, 16.194963909966397, 30.787365455241638, 28.937297630466666, 18.048840544386593, 19.135129083907376, 15.3766686767617, 18.17240636454692, 24.37529144995165, 24.622031015900504, 26.479881482715815, 27.344364930152675, 34.30980679806409, 16.40128407232451, 18.26410053437922, 33.59187414645166, 16.282350882235438, 20.092716308468734, 17.92701664457553, 25.55878224363609, 22.833572995516526, 33.917843460203855, 21.060663831818022, 19.609214759979363, 12.471760350750309, 18.021980899113927, 19.392816072972916, 20.957479875136503, 15.533169520288117, 11.706198382976547, 10.738098463272998, 15.36049313774007, 9.74860610709001, 17.157989557287276, 27.673433896847193, 13.023206076091515, 13.886752882383957, 28.949874695480553, 24.072087540776902, 20.34765648084974, 28.79138143951537, 11.201278101148139, 13.022324097885171, 15.947104785335778, 15.808055220357767, 25.602502613108335, 25.791365256287687, 14.153962687054229, 14.079788414728549, 30.74990313790962, 24.761159179196483, 13.44017978804453, 10.595529523075658, 18.664029692662726, 19.136604327918754, 16.79864722963095, 23.85205477051236, 18.55064790111198, 29.30731095768066, 25.31010304607408, 31.413020732068503, 16.423340291598127, 21.08747549073862, 9.257428336100801, 12.468432432046827, 14.285938639568165, 12.195850213122089, 22.83905513351005, 16.492796677207014, 24.691544833250106, 18.148425865191655, 25.23234304263706, 13.720478475539748, 22.27233394627494, 20.86291444195257, 24.260669742049757, 13.061980376450993, 17.847894527847007, 11.511335006703868, 26.627069824843808, 18.17395876662681, 33.94867052410632, 27.157258049226904, 13.619463043536937, 12.342774192662265, 12.711847961839837, 14.102273409066244, 16.257115535295387, 11.888532341885629, 13.691114294541773, 18.989917777208543, 13.261699031202461, 17.047903001469443, 17.0946297849741, 10.062015535551499, 18.63986119596348, 19.732333120342016, 25.38168435635256, 10.30278340430591, 21.219511309899936, 9.20326797418524, 28.930995620693572, 14.495820069207268, 22.174658559654127, 16.909424263454483, 12.126437310954383, 17.466749215187697, 30.146334781757524, 14.61817352427383, 12.254938834852094, 10.265172704929467, 13.465818885878223, 8.19433048085663, 24.714854663210026, 24.414649447335087, 12.731557560684328, 22.460033086440184, 19.46347452379558, 20.66964922703781, 16.464147279120706, 22.343086613174673, 22.35745611074577, 7.782782727344402, 9.177498589315089, 9.768122870595564, 9.85635557611016, 13.011244386200827, 15.491756022975009, 8.591642397510192, 23.585374743164753, 7.222304706710584, 14.589822754927232, 12.881668081297555, 6.196015903420259, 14.168023502683063, 12.349767347101082, 4.879118678714339, 11.207683871879562, 22.95150719959459, 13.0095352639578, 28.926542779648518, 7.64442670555462, 16.252345522656995, 11.596652779530316, 6.446433815351778, 23.044367943537754, 9.944782185539326, 10.47145375324972, 22.73638800878668, 14.437874918616025, 15.051610173660585, 9.977107872615118, 14.371772140030256, 7.066512229791998, 9.037673365386548, 12.942542878040392, 16.88235640698229, 8.745347929361323, 21.538103269195386, 22.029199604292568, 12.44525558677801, 14.184043784664492, 7.5319051888137905, 8.195253413772724, 12.771403645308286, 14.70633893595781, 11.49310911053402, 16.369719044660226, 8.525449818318059, 10.431126217581754, 10.797572049555116, 6.4266035988572945, 14.245551407175178, 15.482989391954636, 12.707749665048851, 6.5950895774131375, 15.718370914454775, 24.054547691895458, 8.814617166821833, 5.756518413917984, 14.669044407264757, 11.122993406300964, 10.111506567752304, 25.234907292025824, 11.071246694728947, 8.800885964807913, 19.557727472114728, 17.70087066149734, 10.240340183697693, 7.8414124077069935, 27.73400414929644, 10.464643969885632, 18.913503790751307, 18.40512421685082, 16.81118000540875, 8.714770301199817, 6.037003818883436, 13.028412754235768, 9.768066488836881, 8.902053921613103, 9.437765987374531, 10.514109507389925, 13.078956717903944, 10.532704503559424, 18.638795798520434, 9.619166257304938, 9.79617181623372, 10.672046329319702, 19.971477748014593, 17.02010674554069, 13.519435640519685, 13.507520821534182, 11.276755191922247, 20.034283321781515, 17.333682241916872, 11.035200865332396, 14.656289193265833, 8.246100085896279, 7.0880417841337096, 13.598641082899082, 13.039296767060659, 14.190780518904646, 9.81828544577522, 17.18343495116322, 12.48360583484477, 16.036668063180283, 19.743197810904753, 8.178453207295608, 9.459969319514817, 25.388255921520056, 14.963330384124232, 21.48384240407024, 21.402633731766567, 9.755982993621842, 6.372889907171769, 10.610711245600111, 7.685642550675261, 10.71114691668532, 15.272368008939681, 15.753887940798343, 17.3997314759816, 6.9895793443320136, 7.3417634612005696, 18.747752510980224, 14.566011488926542, 4.410458503125087, 6.006045648904243, 6.534789562215088, 5.178946108555328, 8.229299616089115, 5.440148529130916, 16.089847875878082, 11.95116989321724, 17.209310935152256, 14.932731428818848, 16.869244545597983, 4.927241936594164, 14.946828849009187, 6.2744631445592, 6.166101977203056, 6.558882750886395, 12.434050016646607, 17.682383468994246, 12.990867817921766, 3.8419062939597857, 12.510968649618084, 6.249924144025835, 7.2537116360185765, 9.26996922727983, 19.1521208627468, 14.910593570333882, 6.058202795267392, 11.834731112153174, 6.700606851261206, 7.3076194080716155, 13.045408410666262, 6.848414346947587, 25.939621439418232, 10.95147882347063, 12.565757594833851, 9.865613629544198, 7.2467915384953665, 12.524364130740397, 10.571867645412121, 7.800428905118079, 13.588778109937556, 15.241735722270056, 4.407235379520083, 12.596255893709445, 13.290567647802598, 5.759182078757263, 8.723736925396487, 10.943122044137606, 6.385961976130405, 21.332680237994246, 12.88083402169945, 11.119177258549131, 12.511412910718782, 7.457476957351088, 10.48939468718785, 6.908496515987005, 14.973900662659418, 4.430214132219354, 13.584231866537328, 6.258591776986364, 5.972806405795564, 9.236260664072445, 8.932749078111687, 5.7788667247346215, 12.535141183885669, 8.627332531091847, 10.10155433492554, 12.846953605870793, 12.214509558726483, 6.1932406562790945, 13.876245839566968, 9.152845611445457, 8.39107922160512, 15.963963159210017, 27.31873224457034, 7.788407349048386, 23.65687815572213, 4.376986712042721, 12.545636946047933, 4.247651700079872, 7.313471382037954, 4.97222041659166, 5.843633625022125, 9.35512366228704, 6.055600814109985, 9.932811425951911, 10.015563395646396, 4.206261636844894, 7.499853034526935, 5.526121267171338, 11.176282413446247, 8.105299651374589, 4.910125387628136, 3.978694530644496, 6.267695302084751, 27.793983697585304, 3.0340831497439282, 7.9019199122788875, 6.86870255515662, 16.390811480022887, 5.51431988300043, 5.561261382697514, 7.64910255895857, 11.187231807927947, 10.030935130317644, 13.199768444159682, 10.313130067858122, 8.671735404716722, 7.54938931431667, 8.634016329524583, 8.123639900984191, 9.278574384195368, 3.4223256181895603, 9.999849907382389, 8.824673370676692, 7.549581895972245, 11.699479203041408, 10.387278891393432, 5.190262155807253, 9.44204519100919, 10.606567353172942, 9.461571487173801, 10.526240681755123, 3.4377619628148315, 8.152009857978829, 7.516450196644168, 4.954131208018399, 12.231524827526533, 5.932052660600895, 7.788981759253119, 6.3288144034104965, 15.121309341255232, 17.44985863471643, 7.742521342720732, 6.167893732264512, 3.234181188671734, 9.10792814537497, 12.447817145415758, 18.185990424480135, 8.419967831083829, 6.455988595288961, 6.036075860656588, 7.975085793182181, 15.373078317000287, 3.6449517683654156, 12.50876519333316, 12.414362117500154, 7.774086979391554, 6.277952822259271, 5.29671532401444, 8.557524234707415, 6.877091963494869, 6.401469735471945, 10.021294834429797, 7.684708386088509, 6.867236464392105, 7.617966675504183, 6.6305619072762605, 4.281635645997895, 5.286457907977949, 8.369305425595638, 6.192985311289744, 6.4619707803685476, 4.837513963769623, 5.536988951319522, 11.59227968393376, 12.317412070263094, 3.3804451637512245, 12.010644896493622, 11.20746362624498, 6.7502792877074285, 6.240742380073917, 9.183822271855691, 4.027009887494515, 9.632606405826142, 6.191797158737485, 9.184743323596237, 8.58294272731956, 3.850186654030931, 4.121053135480691, 4.808426026417594, 10.79067143900796, 4.223432979258712, 2.782197223284892, 12.688125517416509, 16.231096945500127, 3.4664425314533482, 2.8846067781603812, 7.025970829286706, 2.641803823925605, 3.2346470553046642, 6.338603307422284, 3.201113468402108, 4.555369678062678, 3.8087810434192093, 6.825047289655311, 4.8643042291973435, 4.948671645032435, 2.759451638172964, 7.429824202583625, 4.4373098785309155, 2.715198736268434, 5.050101789756674, 2.87666847605063, 7.563615203706915, 2.953750109649568, 4.690322045718815, 5.826615918355922, 7.745988748492321, 4.579836204983755, 6.955821132825818, 13.161220593328665, 2.6907502177357046, 5.194238158786161, 8.70755253814727, 4.8128648465131505, 2.7215681668438805, 10.043347832635684, 2.6160777777777775, 6.286483634825942, 2.842880247218706, 3.1715412442282296, 8.871255784833748, 4.125010023690986, 3.343377823043831, 6.869651279009678, 3.25099842608493, 5.375331363207518, 2.9063443321336266, 3.927644735504455, 4.697924606180672, 15.610118412840782, 5.408648959806295, 4.09677564122923, 4.873247765889822, 2.6160777777777775, 3.4226205353574413, 5.647106566002805, 5.229093584810275, 5.545548459532258, 4.214965250756351, 5.675453876439701, 3.3024526148906546, 6.481238047182703, 5.839272736428581, 9.421365764849517, 3.7428877917202916, 6.023276984323626, 14.129687980015488, 4.862493024414666, 4.297643540671382, 3.40896274775492, 8.714524442944546, 6.7630747412070065, 10.957700967900305, 3.548514985038277, 5.353701617969175, 2.970044748079619, 3.928009577653249, 4.671788482225191, 4.036190341006258, 3.904822919402551, 4.558153247293984, 6.392152102495719, 6.137930239985909, 8.953604787615328, 2.672359532358772, 4.075114207135718, 5.072838084321565, 4.159885558610693, 3.6428189923012506, 4.508244480916824, 6.826063005578685, 4.252379600744702, 6.127343564329105, 20.51834223544979, 5.6735341692627195, 7.28191409039149, 6.223930789564147, 3.9031288984788666, 2.6160777777777775, 3.369278103293706, 2.6160777777777775, 5.450557714789986, 2.6160777777777775, 3.546275710861194, 2.6160777777777775, 3.117337197949771, 3.10769651916216, 4.22825147216376, 2.6160777777777775, 7.579645338150911, 2.6160777777777775, 3.552020541932565, 6.817349949150908, 4.060239826593739, 6.1366685859989465, 3.0803269492088274, 4.264172805366471, 2.7951108448570046, 4.23789850843121, 2.6160777777777775, 2.8258428607059245, 5.712362492380855, 2.6160777777777775, 5.249240723121956, 13.917754420601563, 2.6160777777777775, 3.57335350546774, 3.3243211980777834, 3.91542995251147, 3.4688163334450257, 7.867819503958356, 8.460692706093939, 4.528620274884311, 5.432785411967124, 2.6160777777777775, 2.6779059626955553, 6.279609310745537, 5.07515863718062, 6.757305580939103, 2.6160777777777775, 4.576520675533439, 3.527702253219859, 3.417235509286256, 2.838880830557475, 7.495597116317419, 3.600193654747315, 2.9727553554083386, 2.9484699331127455, 2.6160777777777775, 2.6160777777777775, 13.100108684315199, 7.539422369285846, 8.52952447930039, 4.119668286652076, 3.6189965196233542, 4.348482775207505, 2.9093838416391034, 6.77350748651252, 4.625670566324209, 2.6160777777777775, 2.6160777777777775, 3.825334884776571, 2.965534815790207, 5.684617209454583, 2.6160777777777775, 5.80355982012675, 2.6160777777777775, 6.1307916378371266, 5.158968077643088, 9.773389788258536, 3.115917462214813, 2.791090556908649, 6.34743164705301, 9.931466506001724, 4.04040070103056, 2.744559635491699, 3.671020810532971, 2.6446220420522097, 2.6160777777777775, 4.806228654828932, 3.9131505999616643, 7.747443379577201, 2.734838467304898, 2.6160777777777775, 5.5216386014766465, 2.825319915472642, 7.319097791179939, 3.349530672188389, 2.6160777777777775, 2.948221386548746, 3.240209792229591, 10.368002035508654, 2.6160777777777775, 11.162924307883333, 2.6160777777777775, 2.8717827863193635, 2.6206729769411097, 7.5580219829917255, 4.577042488903952, 2.6160777777777775, 2.6160777777777775, 4.433530449125045, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.013166082526194, 5.214824933454038, 2.9698745661599606, 2.746837831020893, 3.7293801740867947, 5.892942442469967, 4.320879136361341, 2.9219692558963346, 3.1223544353780652, 2.6160777777777775, 3.4233684209451316, 2.6160777777777775, 2.6160777777777775, 3.087162383798533, 5.250096168835369, 3.214091213241088, 2.688789727689823, 2.6160777777777775, 2.6160777777777775, 8.636715408715617, 2.8892496202952462, 2.8242207058307933, 2.6160777777777775, 2.6160777777777775, 3.807491748704358, 3.3683396532670304, 12.767603714359167, 2.6160777777777775, 2.6160777777777775, 7.183477225925514, 8.94731401975035, 6.558357364226779, 2.6160777777777775, 4.325620381949365, 4.471544487869865, 2.739187279594258, 8.832092393024276, 3.4494148425225615, 2.7844465018616393, 3.184174343022025, 5.121253527487301, 2.6160777777777775, 2.6503114537555197, 7.84599456942128, 5.592708808977059, 2.6160777777777775, 4.123237548756701, 2.6160777777777775, 3.7182782119267466, 6.271576061825156, 2.6160777777777775, 12.100975072420198, 4.171600869220337, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.8852677498475194, 2.6160777777777775, 3.749043782399579, 2.6160777777777775, 2.813030395079956, 2.6160777777777775, 2.6160777777777775, 3.6380916458937884, 3.375867718286058, 3.928043658721664, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.711375510269674, 2.6607135516887617, 2.6160777777777775, 4.8762671963284205, 8.722622313041187, 3.3496214661289776, 3.133952294308613, 2.6160777777777775, 3.4783636648432217, 2.6160777777777775, 4.8940721264804745, 3.5075933125704126, 2.6160777777777775, 2.6160777777777775, 7.628465740873487, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.9924474797906506, 4.349217982066706, 2.6160777777777775, 2.6802803409015765, 2.6160777777777775, 6.065172506365088, 5.080961428199741, 2.6160777777777775, 2.6160777777777775, 2.7515767312161152, 4.798310267941007, 3.173972031451033, 2.8361706356471124, 2.6160777777777775, 2.6160777777777775, 2.8105486083306426, 2.6160777777777775, 2.6160777777777775, 7.4690164106015, 2.6160777777777775, 7.9204942276801695, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.103362446871129, 4.72580181719285, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.767500955719136, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.632867161074917, 3.8749309713411133, 2.6160777777777775, 5.659373998971027, 2.6160777777777775, 3.125115301584864, 2.6160777777777775, 3.055270182820873, 3.427855915881703, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.491068774403454, 9.955351318373177, 3.8506791299504655, 2.7386642690789307, 10.031668241213286, 6.143350539369391, 2.6160777777777775, 4.418757722087934, 2.6160777777777775, 2.6160777777777775, 3.3525286970140744, 3.3962517434381208, 2.6160777777777775, 2.835948599878451, 2.6160777777777775, 3.088439729058377, 4.686823045517744, 2.6160777777777775, 5.888922242232425, 3.144774598459632, 2.751485677362754, 2.6160777777777775, 2.6160777777777775, 5.478103532875741, 3.002346102634308, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.9120408214469147, 3.3240391442428443, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.1735186132105095, 2.6160777777777775, 3.686329537900245, 2.8099653015879724, 8.500556606737447, 2.6160777777777775, 2.6160777777777775, 5.639022829456624, 2.6160777777777775, 2.6160777777777775, 7.135357357655436, 4.457071101216423, 6.005703325856367, 6.440735775003934, 4.2888538931057045, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.02464366852883, 10.88910918540167, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.937126304438233, 3.367795157186304, 3.0378630194351057, 2.6160777777777775, 4.816267044441415, 2.6160777777777775, 6.459998130088503, 6.371547352860748, 2.7455322866329337, 3.6916662248967884, 2.6160777777777775, 3.793931938911357, 9.510819040514232, 2.6160777777777775, 2.6160777777777775, 2.969383507744695, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.8067813952540335, 3.066202019510591, 3.9475900727547937, 2.6160777777777775, 2.6160777777777775, 4.233546528119655, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.7586153983475326, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.773901472776459, 2.6160777777777775, 6.436818903633122, 2.6160777777777775, 7.365628235846713, 6.711358204874374, 6.755166439411003, 2.6160777777777775, 2.6160777777777775, 3.1748716772631935, 5.221139044289955, 3.7311245701794853, 6.316910890388199, 3.735573411534814, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.4076801993870776, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.9888979840528584, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.8319422912702947, 3.342725277041233, 5.263331398057186, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.7496627992532603, 2.6160777777777775, 2.6160777777777775, 2.9775194640163423, 2.9809286886147093, 2.65551157262294, 2.6160777777777775, 6.872838490108487, 3.240560920125598, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.238410458103608, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.494602524259149, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.170146241239559, 2.6160777777777775, 3.9665358555552546, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 10.012201217312759, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.442366130212044, 2.6160777777777775, 2.98809546932521, 2.936279227883369, 5.984038227257178, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.62114858863267, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.394507184617233, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.3551790706294846, 2.6160777777777775, 2.837169228880283, 2.7783783776368827, 2.6160777777777775, 3.2509821842117224, 5.618525510500374, 2.6160777777777775, 2.6160777777777775, 3.084430071667512, 2.6160777777777775, 2.869335375872876, 2.6160777777777775, 2.6160777777777775, 3.1687967970352156, 6.204441909123961, 2.6160777777777775, 8.452329250578975, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.686672421837541, 3.363825556521291, 6.1895670987095635, 5.351200348327311, 2.6160777777777775, 2.6160777777777775, 3.8734682353385583, 2.6160777777777775, 3.6646946420736923, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.926228347448023, 2.860211243946695, 2.6160777777777775, 3.5296070100214187, 3.5750050037425676, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.7623745176062595, 2.8302387549443377, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.6266200163630664, 2.6160777777777775, 2.6160777777777775, 3.5606217694455267, 2.6160777777777775, 3.9149552881917478, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 7.797658173561249, 3.8537999785472086, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.808789589637964, 3.7588449574762635, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.084881024896761, 6.615492105392221, 2.6160777777777775, 2.6160777777777775, 3.42089950461755, 4.117125743134614, 2.6160777777777775, 2.6160777777777775, 3.7981064868808385, 3.16536616658866, 2.6160777777777775, 2.6160777777777775, 5.5626862549302505, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.659627534863042, 2.6160777777777775, 2.765314564767818, 2.8115849270847946, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.714498999874914, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.497190733845582, 2.6512234147215805, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.951485142766127, 2.8953967390695197, 2.6160777777777775, 5.01725295679266, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.008659754985041, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 8.430074180919055, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.4072264262522194, 2.6160777777777775, 2.6160777777777775, 7.7876023688003055, 2.6160777777777775, 3.0196940856851877, 2.6160777777777775, 9.79576402392638, 2.6160777777777775, 2.6160777777777775, 2.6704640368322456, 2.6160777777777775, 2.6160777777777775, 2.631247753333677, 2.8317559635231464, 2.6160777777777775, 2.6160777777777775, 3.763974191058907, 2.6160777777777775, 2.6160777777777775, 4.464956249703345, 3.0413734218474016, 2.6160777777777775, 6.02906591452806, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.092815482880604, 4.957467259173836, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 11.587418754551893, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.7684167015236776, 3.094732968189668, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 9.016566687352233, 2.6160777777777775, 2.6160777777777775, 6.669484925141087, 2.6930406412282664, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.3402300766648874, 2.6160777777777775, 5.708118934633727, 2.6160777777777775, 7.988433930062698, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.276257461915562, 2.6160777777777775, 4.027880349136224, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.4537202154833215, 3.0957209255291627, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.3745058687591496, 3.7210570236633314, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.78808405044227, 2.6160777777777775, 5.334926287294038, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.7996982904908, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.549617258116385, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.1176599116541235, 2.988827614845257, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.400762254734411, 10.311405643155515, 3.0712060520923217, 2.6160777777777775, 9.323000695942962, 2.6160777777777775, 3.115228996267494, 2.6160777777777775, 2.6160777777777775]}}

==> results/results_TTR=15.json <==
{"ttf_values": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40], "delivery_ratio": {"1LEO-1GS": [4.0, 0.0, 0.0, 0.0, 6.0, 0.0, 6.0, 0.0, 0.0, 4.0, 0.0, 4.0, 0.0, 6.0, 0.0, 2.0, 0.0, 2.0, 0.0, 0.0, 4.0, 0.0, 0.0, 0.0, 0.0, 6.0, 0.0, 6.0, 0.0, 12.0, 0.0, 0.0, 0.0, 8.0, 8.0, 0.0, 0.0, 16.0, 6.0, 0.0, 0.0, 28.000000000000004, 2.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 4.0, 12.0, 4.0, 8.0, 4.0, 0.0, 0.0, 0.0, 0.0, 4.0, 0.0, 0.0, 0.0, 0.0, 6.0, 0.0, 2.0, 0.0, 0.0, 0.0, 0.0, 8.0, 0.0, 0.0, 0.0, 0.0, 12.0, 0.0, 0.0, 0.0, 0.0, 10.0, 0.0, 2.0, 0.0, 8.0, 0.0, 0.0, 12.0, 8.0, 2.0, 0.0, 0.0, 0.0, 2.0, 2.0, 6.0, 0.0, 6.0, 0.0, 0.0, 8.0, 0.0, 12.0, 16.0, 0.0, 6.0, 0.0, 12.0, 18.0, 0.0, 0.0, 6.0, 6.0, 0.0, 0.0, 0.0, 0.0, 0.0, 6.0, 2.0, 14.000000000000002, 6.0, 0.0, 0.0, 2.0, 0.0, 8.0, 16.0, 0.0, 0.0, 2.0, 10.0, 4.0, 6.0, 10.0, 2.0, 10.0, 8.0, 0.0, 0.0, 0.0, 2.0, 0.0, 0.0, 2.0, 0.0, 0.0, 8.0, 0.0, 14.000000000000002, 2.0, 14.000000000000002, 0.0, 4.0, 8.0, 2.0, 0.0, 0.0, 0.0, 22.0, 0.0, 0.0, 2.0, 0.0, 18.0, 4.0, 6.0, 0.0, 8.0, 2.0, 8.0, 10.0, 0.0, 0.0, 0.0, 2.0, 0.0, 0.0, 8.0, 0.0, 2.0, 8.0, 0.0, 0.0, 0.0, 0.0, 14.000000000000002, 0.0, 0.0, 14.000000000000002, 0.0, 8.0, 2.0, 0.0, 0.0, 0.0, 4.0, 20.0, 0.0, 0.0, 12.0, 14.000000000000002, 0.0, 16.0, 10.0, 4.0, 30.0, 12.0, 0.0, 14.000000000000002, 0.0, 2.0, 14.000000000000002, 18.0, 0.0, 42.0, 34.0, 0.0, 0.0, 2.0, 12.0, 22.0, 10.0, 12.0, 26.0, 14.000000000000002, 0.0, 16.0, 0.0, 18.0, 8.0, 24.0, 28.000000000000004, 8.0, 14.000000000000002, 0.0, 28.000000000000004, 0.0, 0.0, 0.0, 6.0, 0.0, 0.0, 34.0, 14.000000000000002, 30.0, 28.000000000000004, 14.000000000000002, 20.0, 6.0, 8.0, 6.0, 6.0, 0.0, 0.0, 26.0, 6.0, 0.0, 0.0, 18.0, 12.0, 0.0, 16.0, 14.000000000000002, 0.0, 14.000000000000002, 4.0, 12.0, 8.0, 14.000000000000002, 0.0, 32.0, 22.0, 10.0, 0.0, 30.0, 46.0, 0.0, 0.0, 0.0, 0.0, 0.0, 10.0, 12.0, 32.0, 0.0, 0.0, 0.0, 2.0, 0.0, 0.0, 0.0, 0.0, 0.0, 4.0, 0.0, 8.0, 14.000000000000002, 20.0, 18.0, 26.0, 24.0, 28.000000000000004, 18.0, 0.0, 0.0, 10.0, 0.0, 14.000000000000002, 52.0, 14.000000000000002, 50.0, 42.0, 38.0, 16.0, 10.0, 38.0, 14.000000000000002, 14.000000000000002, 18.0, 36.0, 10.0, 0.0, 14.000000000000002, 14.000000000000002, 20.0, 0.0, 18.0, 10.0, 0.0, 14.000000000000002, 26.0, 14.000000000000002, 4.0, 0.0, 4.0, 0.0, 38.0, 32.0, 44.0, 30.0, 10.0, 12.0, 57.99999999999999, 30.0, 18.0, 32.0, 66.0, 8.0, 94.0, 50.0, 30.0, 28.000000000000004, 0.0, 12.0, 26.0, 26.0, 36.0, 18.0, 30.0, 24.0, 10.0, 24.0, 14.000000000000002, 20.0, 32.0, 20.0, 26.0, 14.000000000000002, 20.0, 20.0, 0.0, 14.000000000000002, 48.0, 14.000000000000002, 38.0, 8.0, 22.0, 36.0, 12.0, 34.0, 40.0, 6.0, 0.0, 28.000000000000004, 28.000000000000004, 57.99999999999999, 20.0, 10.0, 34.0, 14.000000000000002, 22.0, 12.0, 4.0, 24.0, 12.0, 28.000000000000004, 0.0, 34.0, 10.0, 84.0, 48.0, 16.0, 0.0, 42.0, 42.0, 48.0, 32.0, 22.0, 26.0, 12.0, 38.0, 44.0, 42.0, 30.0, 24.0, 36.0, 36.0, 14.000000000000002, 42.0, 32.0, 42.0, 38.0, 74.0, 0.0, 26.0, 48.0, 54.0, 12.0, 26.0, 42.0, 24.0, 10.0, 28.000000000000004, 18.0, 57.99999999999999, 14.000000000000002, 62.0, 57.99999999999999, 48.0, 0.0, 54.0, 42.0, 32.0, 46.0, 26.0, 76.0, 28.000000000000004, 20.0, 50.0, 10.0, 68.0, 30.0, 70.0, 62.0, 62.0, 30.0, 38.0, 74.0, 4.0, 54.0, 66.0, 46.0, 34.0, 14.000000000000002, 38.0, 32.0, 34.0, 20.0, 48.0, 24.0, 44.0, 20.0, 57.99999999999999, 62.0, 8.0, 52.0, 82.0, 8.0, 8.0, 42.0, 2.0, 62.0, 74.0, 72.0, 24.0, 14.000000000000002, 20.0, 54.0, 26.0, 36.0, 34.0, 26.0, 0.0, 28.000000000000004, 34.0, 48.0, 12.0, 24.0, 44.0, 0.0, 100.0, 86.0, 34.0, 100.0, 100.0, 54.0, 100.0, 100.0, 86.0, 18.0, 100.0, 100.0, 92.0, 40.0, 57.99999999999999, 78.0, 100.0, 100.0, 48.0, 72.0, 88.0, 12.0, 64.0, 98.0, 100.0, 100.0, 32.0, 60.0, 92.0, 80.0, 48.0, 100.0, 46.0, 44.0, 100.0, 100.0, 54.0, 94.0, 74.0, 100.0, 36.0, 88.0, 64.0, 62.0, 50.0, 100.0, 28.000000000000004, 54.0, 76.0, 98.0, 100.0, 38.0, 57.99999999999999, 100.0, 100.0, 100.0, 70.0, 38.0, 100.0, 24.0, 100.0, 100.0, 98.0, 54.0, 98.0, 76.0, 28.000000000000004, 90.0, 100.0, 100.0, 100.0, 72.0, 98.0, 40.0, 80.0, 84.0, 100.0, 92.0, 30.0, 86.0, 86.0, 62.0, 22.0, 40.0, 42.0, 66.0, 66.0, 40.0, 74.0, 16.0, 100.0, 66.0, 62.0, 100.0, 100.0, 92.0, 48.0, 80.0, 84.0, 100.0, 92.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 72.0, 70.0, 100.0, 100.0, 66.0, 100.0, 48.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 78.0, 68.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 100.0, 94.0, 80.0, 100.0, 100.0, 100.0, 100.0, 36.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 42.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 94.0, 66.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 64.0, 100.0, 100.0, 64.0, 100.0, 100.0, 100.0, 100.0, 48.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 60.0, 66.0, 100.0, 52.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 52.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 68.0, 66.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 40.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 26.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-2GS": [8.0, 0.0, 4.0, 0.0, 6.0, 0.0, 6.0, 0.0, 0.0, 6.0, 0.0, 4.0, 8.0, 6.0, 0.0, 2.0, 0.0, 2.0, 2.0, 6.0, 4.0, 12.0, 8.0, 0.0, 24.0, 20.0, 0.0, 6.0, 0.0, 12.0, 0.0, 0.0, 0.0, 8.0, 8.0, 0.0, 0.0, 16.0, 4.0, 0.0, 0.0, 28.000000000000004, 2.0, 0.0, 2.0, 0.0, 10.0, 16.0, 0.0, 2.0, 20.0, 4.0, 8.0, 12.0, 14.000000000000002, 0.0, 0.0, 2.0, 4.0, 0.0, 0.0, 0.0, 0.0, 8.0, 0.0, 2.0, 0.0, 0.0, 0.0, 0.0, 8.0, 0.0, 2.0, 10.0, 0.0, 4.0, 0.0, 8.0, 2.0, 0.0, 16.0, 12.0, 2.0, 0.0, 8.0, 0.0, 0.0, 12.0, 14.000000000000002, 8.0, 0.0, 0.0, 12.0, 10.0, 10.0, 24.0, 0.0, 8.0, 0.0, 6.0, 22.0, 2.0, 14.000000000000002, 16.0, 2.0, 16.0, 16.0, 12.0, 18.0, 8.0, 0.0, 14.000000000000002, 10.0, 6.0, 4.0, 2.0, 0.0, 0.0, 16.0, 4.0, 14.000000000000002, 8.0, 14.000000000000002, 0.0, 2.0, 0.0, 14.000000000000002, 16.0, 0.0, 6.0, 10.0, 14.000000000000002, 4.0, 6.0, 10.0, 2.0, 10.0, 14.000000000000002, 0.0, 2.0, 0.0, 16.0, 0.0, 16.0, 16.0, 6.0, 0.0, 8.0, 0.0, 28.000000000000004, 10.0, 12.0, 0.0, 8.0, 8.0, 6.0, 0.0, 0.0, 0.0, 22.0, 26.0, 0.0, 2.0, 14.000000000000002, 18.0, 24.0, 14.000000000000002, 0.0, 14.000000000000002, 2.0, 26.0, 10.0, 0.0, 0.0, 0.0, 2.0, 0.0, 18.0, 8.0, 0.0, 28.000000000000004, 8.0, 0.0, 0.0, 0.0, 0.0, 16.0, 6.0, 0.0, 14.000000000000002, 14.000000000000002, 6.0, 2.0, 6.0, 10.0, 0.0, 6.0, 32.0, 0.0, 0.0, 12.0, 20.0, 22.0, 20.0, 16.0, 44.0, 40.0, 14.000000000000002, 24.0, 28.000000000000004, 2.0, 2.0, 14.000000000000002, 18.0, 0.0, 14.000000000000002, 57.99999999999999, 12.0, 0.0, 28.000000000000004, 22.0, 34.0, 34.0, 46.0, 26.0, 18.0, 38.0, 12.0, 26.0, 12.0, 6.0, 40.0, 28.000000000000004, 16.0, 36.0, 28.000000000000004, 28.000000000000004, 48.0, 14.000000000000002, 0.0, 14.000000000000002, 0.0, 24.0, 36.0, 14.000000000000002, 14.000000000000002, 12.0, 14.000000000000002, 32.0, 14.000000000000002, 26.0, 18.0, 30.0, 30.0, 2.0, 64.0, 6.0, 46.0, 32.0, 44.0, 10.0, 18.0, 38.0, 14.000000000000002, 34.0, 34.0, 34.0, 12.0, 22.0, 34.0, 24.0, 32.0, 24.0, 50.0, 60.0, 30.0, 24.0, 0.0, 16.0, 4.0, 8.0, 42.0, 10.0, 12.0, 68.0, 36.0, 18.0, 16.0, 16.0, 14.000000000000002, 54.0, 24.0, 26.0, 0.0, 4.0, 0.0, 8.0, 28.000000000000004, 20.0, 18.0, 26.0, 22.0, 44.0, 64.0, 50.0, 56.00000000000001, 10.0, 64.0, 28.000000000000004, 76.0, 50.0, 14.000000000000002, 64.0, 100.0, 28.000000000000004, 64.0, 50.0, 14.000000000000002, 28.000000000000004, 38.0, 34.0, 10.0, 28.000000000000004, 64.0, 22.0, 32.0, 54.0, 26.0, 10.0, 30.0, 14.000000000000002, 30.0, 66.0, 57.99999999999999, 36.0, 16.0, 16.0, 14.000000000000002, 80.0, 42.0, 30.0, 24.0, 57.99999999999999, 26.0, 82.0, 48.0, 56.00000000000001, 54.0, 34.0, 94.0, 54.0, 52.0, 46.0, 16.0, 34.0, 24.0, 34.0, 66.0, 72.0, 22.0, 56.00000000000001, 52.0, 70.0, 14.000000000000002, 72.0, 30.0, 44.0, 26.0, 28.000000000000004, 20.0, 72.0, 42.0, 54.0, 60.0, 24.0, 44.0, 28.000000000000004, 38.0, 54.0, 12.0, 34.0, 54.0, 2.0, 66.0, 52.0, 38.0, 57.99999999999999, 26.0, 62.0, 20.0, 22.0, 32.0, 28.000000000000004, 28.000000000000004, 22.0, 60.0, 38.0, 0.0, 28.000000000000004, 56.00000000000001, 92.0, 100.0, 50.0, 26.0, 100.0, 100.0, 100.0, 66.0, 100.0, 57.99999999999999, 84.0, 82.0, 62.0, 34.0, 100.0, 48.0, 84.0, 44.0, 92.0, 42.0, 98.0, 72.0, 20.0, 80.0, 100.0, 70.0, 66.0, 96.0, 88.0, 60.0, 72.0, 44.0, 62.0, 100.0, 100.0, 56.00000000000001, 100.0, 62.0, 38.0, 100.0, 66.0, 96.0, 92.0, 100.0, 86.0, 48.0, 26.0, 100.0, 28.000000000000004, 100.0, 40.0, 74.0, 64.0, 100.0, 100.0, 88.0, 38.0, 100.0, 100.0, 57.99999999999999, 74.0, 38.0, 46.0, 100.0, 76.0, 100.0, 34.0, 100.0, 100.0, 100.0, 76.0, 94.0, 52.0, 76.0, 54.0, 78.0, 44.0, 82.0, 26.0, 100.0, 68.0, 57.99999999999999, 100.0, 100.0, 28.000000000000004, 57.99999999999999, 46.0, 84.0, 62.0, 100.0, 92.0, 34.0, 90.0, 0.0, 52.0, 28.000000000000004, 62.0, 100.0, 94.0, 52.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 74.0, 100.0, 100.0, 100.0, 52.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 24.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-5GS": [28.000000000000004, 18.0, 24.0, 24.0, 36.0, 4.0, 6.0, 6.0, 16.0, 8.0, 18.0, 14.000000000000002, 10.0, 6.0, 24.0, 2.0, 10.0, 4.0, 24.0, 20.0, 4.0, 18.0, 8.0, 10.0, 18.0, 40.0, 10.0, 8.0, 14.000000000000002, 30.0, 0.0, 30.0, 12.0, 20.0, 20.0, 26.0, 22.0, 22.0, 8.0, 18.0, 4.0, 28.000000000000004, 8.0, 8.0, 16.0, 8.0, 14.000000000000002, 10.0, 0.0, 2.0, 30.0, 4.0, 10.0, 14.000000000000002, 14.000000000000002, 4.0, 10.0, 2.0, 8.0, 16.0, 6.0, 8.0, 14.000000000000002, 16.0, 0.0, 18.0, 6.0, 2.0, 6.0, 18.0, 16.0, 0.0, 10.0, 14.000000000000002, 18.0, 14.000000000000002, 16.0, 22.0, 20.0, 6.0, 24.0, 28.000000000000004, 14.000000000000002, 14.000000000000002, 14.000000000000002, 16.0, 10.0, 26.0, 46.0, 30.0, 54.0, 28.000000000000004, 16.0, 30.0, 10.0, 24.0, 16.0, 10.0, 16.0, 10.0, 40.0, 8.0, 57.99999999999999, 26.0, 40.0, 18.0, 16.0, 48.0, 18.0, 56.00000000000001, 18.0, 42.0, 30.0, 12.0, 14.000000000000002, 36.0, 8.0, 20.0, 30.0, 18.0, 52.0, 50.0, 54.0, 40.0, 30.0, 14.000000000000002, 12.0, 46.0, 32.0, 8.0, 22.0, 18.0, 32.0, 14.000000000000002, 12.0, 54.0, 22.0, 26.0, 30.0, 28.000000000000004, 0.0, 26.0, 18.0, 76.0, 28.000000000000004, 36.0, 18.0, 22.0, 20.0, 22.0, 8.0, 14.000000000000002, 48.0, 26.0, 20.0, 20.0, 22.0, 24.0, 42.0, 20.0, 4.0, 24.0, 66.0, 50.0, 46.0, 68.0, 26.0, 36.0, 60.0, 22.0, 10.0, 20.0, 16.0, 12.0, 46.0, 28.000000000000004, 0.0, 18.0, 14.000000000000002, 52.0, 50.0, 12.0, 22.0, 22.0, 24.0, 32.0, 32.0, 10.0, 18.0, 16.0, 20.0, 38.0, 40.0, 28.000000000000004, 26.0, 14.000000000000002, 26.0, 38.0, 36.0, 22.0, 100.0, 44.0, 46.0, 90.0, 64.0, 57.99999999999999, 72.0, 78.0, 82.0, 100.0, 54.0, 100.0, 100.0, 88.0, 72.0, 100.0, 94.0, 70.0, 46.0, 48.0, 98.0, 90.0, 100.0, 82.0, 26.0, 80.0, 32.0, 32.0, 100.0, 100.0, 72.0, 44.0, 84.0, 96.0, 100.0, 64.0, 100.0, 70.0, 32.0, 100.0, 82.0, 46.0, 84.0, 60.0, 62.0, 52.0, 100.0, 48.0, 100.0, 38.0, 92.0, 82.0, 72.0, 90.0, 100.0, 100.0, 100.0, 57.99999999999999, 50.0, 50.0, 100.0, 44.0, 32.0, 100.0, 80.0, 72.0, 86.0, 52.0, 57.99999999999999, 50.0, 78.0, 100.0, 48.0, 100.0, 88.0, 38.0, 74.0, 54.0, 100.0, 86.0, 57.99999999999999, 60.0, 44.0, 92.0, 98.0, 82.0, 56.00000000000001, 68.0, 64.0, 100.0, 52.0, 84.0, 100.0, 48.0, 88.0, 74.0, 70.0, 64.0, 54.0, 68.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 86.0, 92.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 66.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 68.0, 94.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 90.0, 100.0, 100.0, 68.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-10GS": [34.0, 54.0, 32.0, 60.0, 32.0, 36.0, 50.0, 26.0, 38.0, 46.0, 26.0, 34.0, 52.0, 18.0, 16.0, 54.0, 62.0, 30.0, 52.0, 12.0, 24.0, 44.0, 22.0, 54.0, 72.0, 52.0, 20.0, 56.00000000000001, 60.0, 62.0, 22.0, 16.0, 26.0, 18.0, 70.0, 12.0, 28.000000000000004, 52.0, 44.0, 18.0, 4.0, 74.0, 20.0, 66.0, 30.0, 34.0, 20.0, 60.0, 32.0, 20.0, 48.0, 50.0, 82.0, 28.000000000000004, 40.0, 42.0, 24.0, 76.0, 24.0, 36.0, 18.0, 8.0, 52.0, 40.0, 68.0, 16.0, 42.0, 6.0, 14.000000000000002, 16.0, 36.0, 4.0, 16.0, 34.0, 74.0, 80.0, 52.0, 22.0, 44.0, 14.000000000000002, 28.000000000000004, 28.000000000000004, 100.0, 40.0, 20.0, 22.0, 44.0, 22.0, 36.0, 26.0, 54.0, 36.0, 24.0, 68.0, 36.0, 20.0, 26.0, 26.0, 18.0, 46.0, 94.0, 48.0, 74.0, 42.0, 88.0, 60.0, 84.0, 34.0, 50.0, 94.0, 54.0, 54.0, 64.0, 52.0, 68.0, 88.0, 34.0, 60.0, 66.0, 86.0, 98.0, 86.0, 90.0, 80.0, 50.0, 36.0, 70.0, 57.99999999999999, 82.0, 94.0, 78.0, 34.0, 74.0, 100.0, 68.0, 80.0, 82.0, 74.0, 88.0, 34.0, 50.0, 76.0, 100.0, 82.0, 62.0, 64.0, 56.00000000000001, 88.0, 90.0, 64.0, 68.0, 92.0, 96.0, 34.0, 78.0, 100.0, 54.0, 100.0, 66.0, 38.0, 100.0, 54.0, 78.0, 70.0, 40.0, 70.0, 100.0, 44.0, 94.0, 22.0, 80.0, 57.99999999999999, 68.0, 57.99999999999999, 66.0, 96.0, 78.0, 62.0, 60.0, 60.0, 57.99999999999999, 60.0, 56.00000000000001, 96.0, 56.00000000000001, 68.0, 72.0, 100.0, 98.0, 12.0, 100.0, 78.0, 60.0, 54.0, 82.0, 40.0, 66.0, 54.0, 56.00000000000001, 34.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 62.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-1HAGS-1GS": [100.0, 48.0, 90.0, 100.0, 100.0, 96.0, 88.0, 50.0, 28.000000000000004, 68.0, 64.0, 100.0, 100.0, 100.0, 36.0, 52.0, 57.99999999999999, 88.0, 100.0, 84.0, 57.99999999999999, 74.0, 100.0, 98.0, 54.0, 40.0, 76.0, 70.0, 62.0, 74.0, 100.0, 52.0, 18.0, 100.0, 100.0, 100.0, 80.0, 98.0, 56.00000000000001, 80.0, 82.0, 60.0, 90.0, 84.0, 100.0, 100.0, 94.0, 78.0, 76.0, 76.0, 60.0, 44.0, 42.0, 48.0, 74.0, 56.00000000000001, 82.0, 52.0, 82.0, 100.0, 70.0, 82.0, 70.0, 80.0, 30.0, 100.0, 76.0, 72.0, 72.0, 100.0, 62.0, 54.0, 68.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 98.0, 100.0, 66.0, 64.0, 78.0, 78.0, 100.0, 100.0, 86.0, 64.0, 98.0, 60.0, 100.0, 86.0, 80.0, 88.0, 100.0, 66.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 56.00000000000001, 100.0, 100.0, 100.0, 100.0, 32.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 78.0, 100.0, 100.0, 48.0, 100.0, 100.0, 86.0, 100.0, 72.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 48.0, 57.99999999999999, 100.0, 100.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 70.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 80.0, 100.0, 100.0, 56.00000000000001, 100.0, 100.0, 100.0, 22.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 88.0, 100.0, 86.0, 64.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 68.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 57.99999999999999, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-2HAGS-2GS": [100.0, 42.0, 100.0, 100.0, 54.0, 100.0, 100.0, 100.0, 100.0, 100.0, 70.0, 100.0, 80.0, 100.0, 90.0, 90.0, 76.0, 80.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 98.0, 100.0, 76.0, 98.0, 86.0, 100.0, 100.0, 100.0, 100.0, 57.99999999999999, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 96.0, 90.0, 74.0, 100.0, 64.0, 100.0, 94.0, 100.0, 80.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 98.0, 86.0, 100.0, 100.0, 56.00000000000001, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 88.0, 100.0, 94.0, 100.0, 100.0, 100.0, 74.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 84.0, 64.0, 100.0, 100.0, 100.0, 66.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-3HAGS-3GS": [100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 94.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 96.0, 100.0, 100.0, 100.0, 74.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 62.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-4HAGS-4GS": [100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-5HAGS-5GS": [100.0, 100.0, 96.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0]}, "delivery_delay": {"1LEO-1GS": [105.18444444444444, 0, 0, 0, 20.93638888888889, 0, 137.06374625867738, 0, 0, 112.51653792816857, 0, 8.142218891557807, 0, 141.61757347610137, 0, 33.24158796310394, 0, 46.141635488989444, 0, 0, 9.883914412923712, 0, 0, 0, 0, 80.13553104975183, 0, 33.29538480267209, 0, 105.25509082788432, 0, 0, 0, 22.629444444444445, 44.43284626568187, 0, 0, 70.15673611111112, 152.13933853490312, 0, 0, 104.29085296747692, 141.4976788054076, 0, 0, 0, 0, 0, 0, 166.6363888888889, 105.58175674012317, 106.92507682785305, 130.38728819307178, 33.32203336292104, 0, 0, 0, 0, 44.39083333333333, 0, 0, 0, 0, 128.64388888888888, 0, 58.32067616946487, 0, 0, 0, 0, 8.115833333333333, 0, 0, 0, 0, 128.68555555555557, 0, 0, 0, 0, 105.22611111111111, 0, 80.07, 0, 107.77531292443345, 0, 0, 153.81, 117.31399441462426, 67.88416666666667, 0, 0, 0, 69.45805555555556, 141.64323495359463, 88.48403915109962, 0, 58.32611111111111, 0, 0, 80.14880823382228, 0, 129.76994221669025, 134.86696243499, 0, 80.90315802032084, 0, 94.67305555555555, 60.95961705691239, 0, 0, 80.10055117499077, 139.88055555555556, 0, 0, 0, 0, 0, 34.90777777777778, 80.1804156938011, 43.97198412698413, 92.93638888888889, 0, 0, 92.9172805850697, 0, 46.05916666666667, 61.5354765681032, 0, 0, 128.7732729206302, 22.643333333333334, 130.32611111111112, 128.74981145622175, 80.12555555555555, 56.613055555555555, 81.82741334635628, 33.28565963713674, 0, 0, 0, 22.719539293164846, 0, 0, 22.646966298938654, 0, 0, 165.0233500197576, 0, 100.57789556847099, 71.20083333333334, 134.84366456175283, 0, 56.62694444444445, 9.842517906691215, 139.91456586969156, 0, 0, 0, 103.18382788240152, 0, 0, 94.63765782630544, 0, 75.67437047342406, 128.63, 9.852783827228313, 0, 67.44696745599994, 22.72728550797703, 122.26194444444444, 128.67166666666665, 0, 0, 0, 20.920305950582886, 0, 0, 116.45826441404624, 0, 67.88416666666667, 128.7314108783633, 0, 0, 0, 0, 92.99194444444444, 0, 0, 141.5475, 0, 118.11241542778845, 81.73083333333334, 0, 0, 0, 105.18444444444444, 51.67425143663788, 0, 0, 94.67305555555555, 69.54138888888889, 0, 80.07291666666667, 166.67805555555555, 106.92416666666666, 29.524944444444444, 160.35425561392114, 0, 81.81416666666667, 0, 9.7225, 33.24805555555555, 101.36953703703703, 0, 145.08027777777778, 59.643284313725495, 0, 0, 33.164722222222224, 140.73943407758756, 91.09505050505051, 166.67805555555555, 20.978055555555557, 29.09094017094017, 135.23488095238096, 0, 99.07081278229293, 0, 92.54380378228853, 166.69808040985146, 45.40569444444444, 127.74176587301588, 8.130324792336369, 69.54138888888889, 0, 39.673611111111114, 0, 0, 0, 9.750277777777777, 0, 0, 64.55093137254902, 46.100833333333334, 115.37212962962964, 110.84569444444445, 81.81416666666667, 54.62766666666667, 83.87393093058043, 58.34, 32.28527777777778, 34.90777777777778, 0, 0, 56.69630341880342, 28.02009259259259, 0, 0, 81.8940105662903, 150.76518518518517, 0, 98.42770833333333, 46.100833333333334, 0, 69.54138888888889, 128.75751202655005, 118.09722222222223, 118.06944444444444, 33.25044944898891, 0, 99.39088541666666, 51.860025252525254, 44.4325, 0, 81.5122962962963, 63.39995806128847, 0, 0, 0, 0, 0, 22.868679381873545, 58.367777777777775, 61.05566685946165, 0, 0, 0, 33.164722222222224, 0, 0, 0, 0, 0, 22.717432557818437, 0, 58.371718270284966, 9.805833333333334, 78.6385, 70.44308641975309, 67.25847965398896, 88.84388888888888, 63.12, 115.14195668694497, 0, 0, 153.82541688766378, 0, 128.69944444444445, 66.47589245682211, 37.960158730158724, 105.11458209352014, 98.11344019221016, 65.92864035087719, 89.85347222222222, 101.71877827350687, 58.95546783625731, 46.100833333333334, 107.91419548069035, 61.5312037037037, 111.0975462962963, 62.370333333333335, 0, 81.81416666666667, 123.66960317460317, 88.95869444444445, 0, 113.10577810285041, 130.36777777777777, 0, 141.5475, 103.62764957264956, 99.47344607362882, 106.92416666666666, 0, 106.92416666666666, 0, 112.01495614035088, 108.69397569444445, 136.90863315646112, 140.7195, 130.36777777777777, 33.23416666666667, 42.76987008637821, 85.18987037037037, 50.80377443311296, 51.967777777777776, 114.81011784511784, 118.13379859853494, 89.22178474502944, 78.46563333333334, 41.55431481481481, 65.65196428571429, 0, 41.051944444444445, 72.67608974358974, 81.14061965811965, 75.88522701362157, 37.72824074074074, 86.27414814814816, 129.63208333333333, 88.25344438484575, 138.34733796296297, 118.11111111111111, 65.18394444444445, 90.08734353876056, 89.52694471841552, 116.55365384615385, 164.99388888888888, 141.04741666666666, 101.02849164949251, 0, 81.81416666666667, 98.49096420831906, 80.54605564599981, 122.23586257309942, 8.115833333333333, 113.43222222222222, 71.73882833617705, 152.13861111111112, 82.05150326797386, 80.17452777777777, 139.88055555555556, 0, 123.40527777777778, 117.26763888888888, 94.0383270848682, 45.60635727163969, 80.12555555555555, 135.96330065359479, 92.60498208064516, 99.93343434343434, 56.6825, 106.92416666666666, 115.95502314814814, 129.0236329428706, 108.49353174603173, 0, 84.66839869281046, 80.12555555555555, 101.34344346869794, 102.44905092592592, 116.71433618032508, 0, 96.84119650030743, 60.97150251719873, 90.33265046296297, 119.40586345185204, 69.85088383838384, 117.33982905982906, 94.67305555555555, 88.93374269005848, 42.160833333333336, 110.76189995383855, 139.53805555555556, 103.96599537037036, 120.56218818276334, 49.16462962962963, 128.69944444444445, 106.80825396825396, 113.09954861111112, 71.20064814814815, 115.98308479532164, 101.85012012012012, 0, 93.76784188034188, 149.4072661362299, 105.76076131687242, 152.13861111111112, 86.66826923076924, 139.95109788359787, 76.52041666666666, 130.36777777777777, 36.632460317460314, 50.547777777777775, 43.11086206896552, 164.99388888888888, 48.96213261648746, 58.67823782183594, 101.13344907407408, 0, 72.12177983539095, 69.39019841269841, 31.358246527777776, 116.60159420289854, 120.290405982906, 114.18368084412538, 128.16177794408398, 93.15011111111112, 84.74687777777778, 166.67805555555555, 83.18235408361222, 75.64370108193953, 86.84173809523809, 93.8003067928297, 69.25367383512544, 109.50303703703705, 138.7277485380117, 76.15180003557785, 22.72083909622113, 149.5453703703704, 92.24218855218855, 94.32369565217392, 76.39014062217203, 33.24805555555555, 76.69865497076023, 69.12338541666666, 80.87829182288637, 132.05377777777778, 51.16166666666667, 98.3749237545454, 147.0348611111111, 71.87281825829365, 58.833591954022985, 81.59864588301322, 8.115833333333333, 82.01534411029404, 67.73228319783198, 119.06368055555555, 166.68326679542608, 85.70206349206349, 81.73083333333334, 38.220958781362, 65.42030211058602, 87.80235339506173, 108.46032407407408, 118.11111111111111, 84.15005555555555, 98.10481481481482, 81.14061965811965, 102.69909181440502, 102.49392156862744, 83.61414529914529, 0, 99.96263888888889, 126.04336601307189, 91.73546341184287, 75.68996049949878, 102.2837962962963, 115.28032828282828, 0, 67.14185, 107.10934754521965, 130.91426470588235, 69.33656111111111, 94.72425555555556, 114.91901234567901, 77.1688862345765, 79.98078333333333, 83.65925064599483, 133.10675925925926, 75.96205555555557, 75.6918, 88.01407608695652, 105.37044444444444, 60.19165121516463, 93.77420227920227, 64.09935555555555, 62.77782777777777, 90.45882850778419, 101.56940586419753, 79.94162247474746, 58.367777777777775, 75.15059895833333, 56.51458308238054, 93.00803888888889, 74.80111666666667, 73.06171875, 46.30631481481482, 77.42933140336886, 82.46065972222222, 66.14043981481481, 86.21942222222222, 109.40036343598227, 48.656262626262624, 94.48291111111111, 48.04078888888889, 78.38562757201646, 103.11338652482269, 67.6665915915916, 42.29437845097434, 96.13628086419753, 87.29047922153958, 107.37274814216346, 100.17094965930502, 77.45809999999999, 63.51552777777778, 147.01682277835212, 68.50517489711935, 71.30603070175438, 77.6480045351474, 47.1186, 160.7852485380117, 108.34787356321839, 66.61183333333334, 80.05366666666667, 70.76783888888889, 74.56454761904762, 99.73893274853802, 84.05298292404056, 135.36020833333333, 54.97383333333333, 107.05777217558918, 94.4449002325202, 85.5995987654321, 79.0669591991804, 93.54578947368421, 110.84569444444445, 91.54804938271604, 56.307094444444445, 96.17154301156822, 70.20389444444444, 101.39550925925926, 63.33871938534656, 52.586486111111114, 111.8140138888889, 76.94597222222222, 53.856966666666665, 105.03378056391152, 43.306111111111115, 130.45042656532212, 80.35374031007753, 79.67774193548387, 43.39204545454546, 116.06720833333334, 86.70601851851852, 101.00862794612794, 88.8216919191919, 44.397000000000006, 123.84630630630632, 69.33423611111111, 105.60703662269894, 80.32460437710438, 55.71307347670251, 81.94597222222222, 55.485194444444446, 58.12089975845411, 93.17841435185186, 102.1326875, 56.721944444444446, 97.01511666666666, 95.21588164251207, 117.52162433994995, 32.256794444444445, 103.46176111111112, 42.92326666666667, 51.02162777777777, 54.46339444444445, 62.188044444444444, 41.72516304347826, 79.77960704607047, 50.13576111111111, 58.528622222222225, 47.586211111111105, 74.21117961326816, 32.256794444444445, 70.62524960987545, 74.20164444444444, 37.5352237654321, 95.01838767337881, 65.14011841258873, 58.09787222222222, 83.27697811447811, 88.96355555555556, 98.0753125, 58.49901666666666, 97.76433673469388, 83.46931111111111, 55.48114416468222, 60.54472777777777, 65.52139444444444, 45.46507777777778, 75.40812222222222, 59.17936111111111, 75.34008888888889, 87.72361666666667, 72.20277777777778, 84.29332222222223, 121.75970555555556, 73.03686728395063, 66.61183333333334, 61.70782222222223, 40.77225, 69.44091666666667, 54.71028068826383, 64.94336666666666, 94.54498333333333, 83.85401466319274, 117.64888176638178, 81.54900326797386, 74.07347777777778, 48.634477777777775, 39.52805, 60.05701666666667, 55.60358333333333, 57.142316666666666, 62.2552, 76.74958333333333, 71.12915861733961, 85.8518, 39.30955026455026, 86.60688333333334, 58.355155555555555, 75.4755, 55.16585555555555, 76.76011666666666, 121.26834444444444, 54.08065, 55.31062777777778, 32.256794444444445, 85.50062222222222, 42.98063333333333, 52.1001151739362, 130.16971560846562, 59.71707777777778, 57.131033333333335, 94.22783333333334, 36.76758333333333, 32.895494444444445, 66.17253333333333, 78.24324079959973, 34.20129444444444, 46.288044444444445, 72.92562222222222, 62.55670555555556, 115.24220278596924, 94.20165, 97.99011666666667, 89.4798463356974, 60.97106181765855, 55.977133333333335, 91.10984444444445, 62.8060690847829, 60.25743888888889, 68.1330401234568, 55.860499999999995, 103.33422222222222, 75.28055078580216, 44.08381111111111, 61.84353888888889, 51.613122222222216, 65.11331666666666, 30.571738888888888, 88.25759444444445, 63.849444444444444, 40.53207222222222, 59.181438888888884, 104.72267777777778, 41.85602222222222, 50.197227777777776, 53.78165, 105.27031111111111, 65.48771317829457, 74.47899444444444, 75.64682777777779, 91.16480926454165, 106.58216802168022, 71.71654210228408, 62.21910555555556, 82.56973888888889, 58.56162777777777, 49.5287, 100.08193333333334, 91.06887777777779, 42.21566111111111, 48.523355555555554, 48.11352777777778, 93.38128306878308, 43.9791, 63.32992222222222, 69.90165555555555, 121.60306666666666, 49.101305555555555, 43.92851666666667, 67.48143333333333, 30.571738888888888, 36.09827777777778, 30.571738888888888, 31.930727777777776, 30.571738888888888, 40.177749999999996, 89.45178333333332, 62.99254444444445, 50.88301111111111, 54.533183333333334, 31.930727777777776, 42.84047777777778, 87.23885933288126, 69.34891111111111, 49.07045555555556, 105.33198920404237, 56.80029444444445, 63.27238333333333, 82.49970555555555, 34.55932249322493, 92.88213356973995, 21.223501683501684, 76.89286666666666, 62.92351111111112, 41.76034444444444, 90.30764227642277, 59.83221111111111, 34.05618333333333, 121.25231481481481, 43.54132777777778, 40.73263658989438, 48.38145, 80.87307777777778, 107.87412777777777, 42.852377777777775, 81.230859375, 48.50161111111111, 33.08351666666667, 120.98286458333334, 36.09827777777778, 55.89025, 57.5738, 46.52133333333333, 105.55065972222222, 88.81696111111111, 44.35037777777777, 38.945616666666666, 91.06887777777779, 39.95833888888889, 44.650997087029495, 48.929855555555555, 85.32379444444443, 90.19852341950654, 33.896447811447814, 42.26838333333333, 92.99659188034188, 41.22371666666667, 30.571738888888888, 40.0146, 31.930727777777776, 70.00482777777778, 88.74095, 87.60245, 30.571738888888888, 46.8446, 31.930727777777776, 56.11620555555555, 36.09827777777778, 34.37079444444444, 43.86756666666666, 27.775345622528484, 63.60072658660205, 38.217049316198036, 49.52807222222222, 42.21566111111111, 30.571738888888888, 37.21874444444445, 34.731205555555555, 31.82253888888889, 47.15069444444445, 30.571738888888888, 60.610205631630656, 30.571738888888888, 36.09827777777778, 44.683011111111114, 74.71546717171718, 56.90255655262821, 36.35811622597315, 109.06561666666666, 34.20129444444444, 53.36126111111111, 40.392338888888894, 40.392338888888894, 33.53087777777778, 31.930727777777776, 60.967400000000005, 52.03317222222223, 31.82253888888889, 36.733644444444444, 57.85482777777778, 67.48143333333333, 30.571738888888888, 84.91651666666667, 47.59167777777778, 81.73497222222223, 30.571738888888888, 30.571738888888888, 31.82253888888889, 60.967400000000005, 42.84047777777778, 30.571738888888888, 58.31411666666667, 30.571738888888888, 40.392338888888894, 30.571738888888888, 42.97499329085263, 36.09827777777778, 49.52807222222222, 34.8233, 42.92827222222222, 97.89272598739699, 30.571738888888888, 72.4215611111111, 61.41958888888889, 36.09827777777778, 34.731205555555555, 74.30151666666667, 66.97086111111112, 39.02187777777778, 42.248805555555556, 58.31411666666667, 46.376288888888894, 64.89228888888888, 43.78138888888889, 37.55320555555556, 32.917433333333335, 30.571738888888888, 36.09827777777778, 81.06552777777779, 71.15582222222223, 35.0248, 35.290616666666665, 86.73301111111113, 41.837738888888886, 46.9714, 81.73497222222223, 47.664638888888895, 30.571738888888888, 55.72377777777778, 56.58537954105603, 34.731205555555555, 40.392338888888894, 51.79488888888889, 84.47622340425532, 84.4316339869281, 62.31656565656565, 31.912595473903988, 69.27644444444445, 35.0248, 61.631600000000006, 66.08537222222222, 57.8964, 72.30978333333333, 48.4316, 31.930727777777776, 30.571738888888888, 49.940410268461065, 100.58442222222222, 48.3264, 71.9592611111111, 68.8796611111111, 46.737094444444445, 54.832344444444445, 60.12197777777778, 50.11269444444445, 43.44017222222222, 37.33809444444445, 62.55670555555556, 64.05971293362138, 48.50161111111111, 32.917433333333335, 45.36321111111111, 60.33508333333333, 51.25024444444445, 34.731205555555555, 58.09787222222222, 31.82253888888889, 32.38195, 44.683011111111114, 36.09827777777778, 53.31705, 52.88731666666666, 42.21566111111111, 30.571738888888888, 48.11352777777778, 30.571738888888888, 35.359344444444446, 51.70582222222222, 69.59053888888889, 40.392338888888894, 46.04531666666667, 87.06006944444445, 43.28476666666667, 30.571738888888888, 43.09776111111111, 43.09776111111111, 30.571738888888888, 31.82253888888889, 30.571738888888888, 81.98452294685991, 50.393005555555554, 35.0248, 60.46962222222223, 56.08238333333333, 44.08381111111111, 34.731205555555555, 30.571738888888888, 54.832344444444445, 56.11620555555555, 31.82253888888889, 53.50841111111111, 57.44347222222222, 30.571738888888888, 35.0248, 30.571738888888888, 36.81255555555556, 95.13305, 43.51437222222222, 31.82253888888889, 91.73087222222223, 42.78065, 58.355155555555555, 31.47587777777778, 34.731205555555555, 30.571738888888888, 36.176605555555554, 68.87746666666666, 68.80961111111111, 34.79035555555556, 42.21566111111111, 42.21566111111111, 50.330327777777775, 42.84047777777778, 54.832344444444445, 93.13471666666666, 39.02187777777778, 43.914338888888885, 65.84342777777778, 83.06342777777779, 38.20343333333333, 40.392338888888894, 30.571738888888888, 42.21566111111111, 30.571738888888888, 46.86542222222222, 30.571738888888888, 40.392338888888894, 31.82253888888889, 60.03291458494809, 86.24892777777778, 30.571738888888888, 32.256794444444445, 34.731205555555555, 31.9448, 34.47202045404611, 31.85623888888889, 54.80848888888889, 43.03006400988123, 74.25330555555556, 80.87895555555555, 44.86499444444445, 32.917433333333335, 30.571738888888888, 47.70012777777777, 36.52639252484414, 36.09827777777778, 44.897349999999996, 30.571738888888888, 34.37079444444444, 102.69797777777777, 58.60058333333333, 36.589398482168754, 37.77204444444444, 40.68739444444444, 30.571738888888888, 36.09827777777778, 30.571738888888888, 68.26300555555555, 30.571738888888888, 49.07045555555556, 75.52133888888889, 40.392338888888894, 37.55320555555556, 62.05316111111111, 54.832344444444445, 62.931666666666665, 57.84647777777778, 56.11620555555555, 32.917433333333335, 36.09827777777778, 42.97349444444444, 42.84047777777778, 30.571738888888888, 33.53087777777778, 42.21566111111111, 40.392338888888894, 60.91617222222222, 40.820172100495725, 30.572527502440373, 71.37940555555555, 56.11620555555555, 49.39106666666667, 52.337872222222224, 48.50161111111111, 99.93945555555555, 35.0248, 31.930727777777776, 42.770466666666664, 53.997411111111106, 34.05618333333333, 77.16197222222222, 36.16574444444444, 55.31286111111111, 40.593022222222224, 81.10782222222221, 53.15313515885904, 89.29037222222223, 31.082205555555557, 62.07821111111111, 46.31470203104131, 41.76034444444444, 30.571738888888888, 30.571738888888888, 30.571738888888888, 49.07045555555556, 35.91744444444444, 61.337094444444446, 51.13711906011759, 119.13537777777778, 48.4316, 30.571738888888888, 76.3936383110088, 46.19320555555556, 57.824866666666665, 56.96436111111112, 72.69021111111111, 30.571738888888888, 48.50161111111111, 37.109961111111105, 30.571738888888888, 34.731205555555555, 56.11620555555555, 37.33809444444445, 66.49537718749828, 33.76393888888889, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 39.93181111111111, 42.84047777777778, 31.82253888888889, 49.171211111111106, 42.21566111111111, 34.20129444444444, 36.81255555555556, 35.419355555555555, 30.571738888888888, 30.571738888888888, 30.571738888888888, 40.392338888888894, 50.91199001647755, 46.72416666666667, 45.601905555555554, 82.96919444444444, 68.22771666666667, 47.63250482949392, 30.571738888888888, 30.571738888888888, 30.571738888888888, 42.84047777777778, 30.571738888888888, 37.55320555555556, 31.930727777777776, 30.571738888888888, 30.571738888888888, 30.571738888888888, 57.142316666666666, 65.15961111111112, 60.46962222222223, 42.21566111111111, 30.571738888888888, 41.487233333333336, 30.571738888888888, 42.84047777777778, 30.571738888888888, 40.95175, 30.571738888888888, 89.35235, 42.21566111111111, 34.8233, 54.72378333333333, 30.571738888888888, 78.19102402241833, 36.09827777777778, 42.21566111111111, 34.731205555555555, 30.571738888888888, 30.740266666666667, 74.09547777777777, 44.78148888888889, 42.21566111111111, 40.392338888888894, 60.389500000000005, 56.381388888888885, 75.08280555555555, 75.30748333333334, 30.740266666666667, 30.571738888888888, 35.419355555555555, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 49.295, 30.571738888888888, 36.10707222222222, 49.171211111111106, 30.571738888888888, 31.82253888888889, 40.392338888888894, 30.571738888888888, 42.77650555555556, 49.171211111111106, 30.571738888888888, 42.771094444444444, 30.571738888888888, 47.42927777777778, 102.31103888888889, 30.571738888888888, 30.571738888888888, 36.37883888888889, 46.67788888888889, 30.571738888888888, 34.55707777777778, 31.930727777777776, 30.571738888888888, 32.917433333333335, 30.571738888888888, 30.571738888888888, 30.571738888888888, 78.43000555555557, 37.476321124172884, 38.27361666666666, 37.47507777777778, 39.784611523016935, 42.21566111111111, 36.86723333333334, 40.392338888888894, 36.09827777777778, 30.571738888888888, 35.57553888888889, 30.571738888888888, 31.930727777777776, 93.76784188034188, 30.571738888888888, 40.392338888888894, 30.571738888888888, 30.571738888888888, 51.13538888888889, 30.571738888888888, 34.940994685573244, 30.740266666666667, 45.117288888888886, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 55.16585555555555, 49.07045555555556, 30.571738888888888, 30.571738888888888, 42.84047777777778, 56.79652222222222, 48.50161111111111, 48.50161111111111, 31.82253888888889, 51.279738888888886, 30.571738888888888, 81.17419605324505, 42.21566111111111, 32.256794444444445, 30.740266666666667, 48.83697453310536, 30.571738888888888, 30.571738888888888, 31.930727777777776, 30.571738888888888, 50.362655555555556, 30.571738888888888, 30.571738888888888, 42.771094444444444, 55.18920555555556, 31.82253888888889, 40.392338888888894, 58.54845, 40.392338888888894, 32.917433333333335, 48.50161111111111, 34.05618333333333, 30.571738888888888, 31.508994444444447, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 52.083083333333335, 30.571738888888888, 30.571738888888888, 69.82302777777778, 36.81255555555556, 43.09776111111111, 41.761155555555554, 30.571738888888888, 42.77650555555556, 65.15699444444444, 30.571738888888888, 30.571738888888888, 45.17220555555556, 48.50161111111111, 41.24129444444444, 31.82253888888889, 30.571738888888888, 30.571738888888888, 40.392338888888894, 30.571738888888888, 30.571738888888888, 30.740266666666667, 30.571738888888888, 45.75613888888889, 30.571738888888888, 54.832344444444445, 32.67733333333333, 30.571738888888888, 74.3125111111111, 55.247061111111115, 36.09827777777778, 46.42862777777778, 46.10707222222222, 46.262544444444444, 36.09827777777778, 35.0248, 31.82253888888889, 53.50841111111111, 42.21566111111111, 31.82253888888889, 30.571738888888888, 48.4316, 45.507511111111114], "1LEO-2GS": [98.81972222222223, 0, 37.39055555555556, 0, 20.93638888888889, 0, 137.06374625867738, 0, 0, 92.62095265032106, 0, 8.142218891557807, 98.83440498046843, 141.61757347610137, 0, 33.24158796310394, 0, 46.141635488989444, 84.28027777777778, 84.36357967122285, 9.883914412923712, 146.29736090961998, 60.86555555555555, 0, 74.40027777777777, 78.90937724795567, 0, 33.29538480267209, 0, 105.25509082788432, 0, 0, 0, 22.629444444444445, 44.43284626568187, 0, 0, 70.15673611111112, 30.035743031956255, 0, 0, 104.29085296747692, 141.4976788054076, 0, 72.02916666666667, 0, 119.08905555555555, 96.11816729194852, 0, 73.69260111994815, 125.87760959962947, 106.92507682785305, 130.38728819307178, 76.98715926912183, 162.26955910656625, 0, 0, 50.181111111111115, 44.39083333333333, 0, 0, 0, 0, 39.92298573342808, 0, 58.32067616946487, 0, 0, 0, 0, 8.115833333333333, 0, 72.02916666666667, 100.405, 0, 17.576956291092426, 0, 145.70328490682257, 120.5623323232571, 0, 115.63335559440274, 26.04990740740741, 80.07, 0, 107.77531292443345, 0, 0, 153.81, 31.381986190298708, 134.23454698925065, 0, 0, 158.02722222222224, 101.50225010421784, 76.11449455642004, 105.42342556775701, 0, 82.82139736786546, 0, 98.80583333333334, 87.00503653832739, 156.42670610353207, 73.70111111111112, 134.86696243499, 144.00333333333333, 101.08104224445366, 34.99173168698407, 94.67305555555555, 60.95961705691239, 102.35280144831805, 0, 36.73540002082162, 78.56341209162449, 134.59410011132098, 25.078055555555554, 13.936666666666667, 0, 0, 66.8528542686061, 50.316377513178224, 43.97198412698413, 90.80738606797543, 128.50452380952382, 0, 92.9172805850697, 0, 93.3327744956907, 61.5354765681032, 0, 157.98555555555555, 150.84621873157428, 54.82357987560084, 130.32611111111112, 128.74981145622175, 80.12555555555555, 56.613055555555555, 81.82741334635628, 67.2649404275702, 0, 107.75611111111111, 0, 127.6939037205385, 0, 123.33790098950192, 114.6136336399014, 60.96869421268903, 0, 165.0233500197576, 0, 124.02930873047572, 110.83605472905543, 105.41435602683873, 0, 91.69600683366602, 9.842517906691215, 43.835092592592595, 0, 0, 0, 103.18382788240152, 149.4477136752137, 0, 94.63765782630544, 60.79182573337335, 75.67437047342406, 51.261051981372226, 59.71704221848099, 0, 90.24077783649348, 22.72728550797703, 89.59076923076924, 128.67166666666665, 0, 0, 0, 20.920305950582886, 0, 107.61656033231316, 116.45826441404624, 0, 76.87804180224026, 128.7314108783633, 0, 0, 0, 0, 101.13045354704019, 158.07576414928565, 0, 141.5475, 47.265929235373214, 115.1842028777849, 81.73083333333334, 158.06929879827715, 156.35957051584535, 0, 122.2653394899957, 53.50306103175237, 0, 0, 94.67305555555555, 78.55561111111112, 105.32138888888889, 35.879775121559184, 75.4971058942924, 57.81079072775855, 34.29002777777778, 14.02, 108.64252314814814, 84.2760119047619, 39.126666666666665, 9.7225, 33.24805555555555, 101.36953703703703, 0, 91.9811740522812, 64.27745681364956, 122.26305555555555, 0, 111.30234126984128, 118.60856645137594, 26.881249269081046, 80.16365899093549, 53.589889322568226, 29.09094017094017, 125.9126851851852, 63.31749807077934, 84.34972222222223, 91.16, 38.11923484642477, 107.79786664163777, 83.18033333333334, 127.74176587301588, 53.475023507279296, 97.7575130172267, 112.95055555555555, 39.673611111111114, 108.33137731481482, 50.26444444444444, 0, 55.961309523809526, 0, 96.16891203703703, 64.79827160493828, 46.100833333333334, 50.26444444444444, 25.13361111111111, 81.81416666666667, 92.77322916666667, 112.84882754167732, 115.75961538461539, 38.05, 105.43400826351379, 19.55370443280671, 144.06150116713997, 110.82283854166667, 28.02009259259259, 67.21270923345637, 116.4784201388889, 128.64083260540158, 78.5379461282395, 86.80515432098765, 50.65045239056933, 46.100833333333334, 73.81754901960785, 59.27192810457517, 59.43302561026091, 69.67472222222223, 134.94103535353537, 42.730866013071896, 157.18819444444443, 99.39088541666666, 57.721157407407404, 127.07545555555556, 82.93426548421058, 81.5122962962963, 66.29341313927608, 0, 20.759527043180498, 134.5522222222222, 156.72006944444445, 123.9316402116402, 22.868679381873545, 58.367777777777775, 90.29005718954248, 66.55518882907951, 121.52111111111111, 85.02343108828535, 21.245281129051868, 1.6955555555555555, 85.65649228088158, 97.66150462962963, 143.72852564102564, 0, 22.717432557818437, 0, 58.371718270284966, 80.57382281063359, 78.6385, 70.44308641975309, 8.414348907742548, 62.46656680000546, 91.24983014395573, 71.62759267688796, 92.37665555555556, 112.83554212357953, 153.82541688766378, 92.94237731741906, 94.63733202930713, 72.88022262358832, 61.832737566861844, 78.22790556201875, 108.74670557671186, 40.08586666666667, 86.32218105480995, 92.13933159722222, 82.32995555555556, 46.100833333333334, 42.91491429962161, 69.34020092759874, 94.17623646323162, 62.370333333333335, 11.899305555555555, 96.71436631944445, 131.70084997290135, 114.8593923611111, 52.19699588477366, 47.63519680624686, 130.36777777777777, 18.915462962962966, 141.5475, 97.44132913140207, 128.86561454487446, 60.009061302681985, 81.21712962962964, 101.10079861111112, 7.75625, 93.98127371785067, 98.01939098039202, 54.245053438904094, 140.7195, 54.72099207748213, 102.87879310344827, 35.016233992181945, 74.96172086720867, 69.52717592592593, 27.94673611111111, 104.55147119341564, 72.44316993464052, 89.22178474502944, 92.22174897119342, 61.290962522362825, 88.38947968359038, 125.59614583333334, 38.930620915032684, 55.11909722222222, 99.25328215118077, 81.40832902233397, 103.13801697530864, 97.46924242424242, 25.662757936507933, 116.87714742443616, 58.87208310089661, 118.11111111111111, 86.48930032722478, 53.9542962962963, 82.55992436695655, 27.851965811965812, 57.37986111111111, 64.00363888888889, 95.44235343203786, 101.25351851851852, 116.18764893303737, 123.83782568682152, 95.64983796296296, 111.38878787878788, 71.22714285714285, 44.550116959064326, 59.06909274569776, 152.13861111111112, 76.38738562091503, 97.16484567901234, 134.53833333333333, 81.3423539269268, 118.79022435897436, 104.80555555555556, 94.0383270848682, 64.64281604460483, 104.4411472030871, 56.26691693378353, 116.40833882005812, 51.06105902777778, 78.44051587301588, 58.88566217291848, 66.17207070707072, 90.74525000000001, 62.681986635585346, 0, 34.506224042743064, 83.18405753968254, 110.10360507246376, 54.45527302631388, 58.37076666666667, 57.34209401709402, 83.78486666666667, 79.3345310282502, 39.859216519167255, 101.63664652977525, 75.06892222222223, 48.4513122605364, 125.0220397565185, 82.53403116531166, 70.6445847648024, 88.52732530072089, 86.50838357989792, 116.16854166666667, 85.27698616496987, 66.01659090909091, 98.93806020030472, 75.65404761904762, 57.297607709750565, 92.76711602710716, 29.596408707152456, 81.22780555555555, 66.53038333333333, 74.71826060731449, 91.27147566408364, 86.52756365740741, 59.99841686727745, 89.58014750971958, 58.63808641975309, 66.28541666666666, 55.06340501792114, 91.43411111111111, 32.79740555555556, 102.54943452380952, 78.33460555555556, 48.96213261648746, 67.0923976608187, 55.95396111111111, 75.56327441077441, 102.6333275462963, 108.2538466183575, 35.838033333333335, 56.99766795865633, 89.51790509259258, 11.37017094017094, 92.04851704270762, 72.94519730162126, 61.240750000000006, 106.58234722222223, 73.4812201887187, 91.85975129838414, 97.24304482784268, 98.10565132266552, 91.48643308080808, 74.02913742690058, 62.80247222222222, 78.81239547595919, 99.62769326161714, 117.04705500836691, 58.81373871836644, 99.38386473429952, 70.29623888888888, 92.58633162681524, 77.02858888888889, 72.00468167983941, 66.68151874498136, 39.52247222222222, 36.51432777777777, 75.71110051383717, 92.063463356974, 90.15931760671059, 60.58979532163743, 108.91944943012746, 97.2313603988604, 21.694204545454546, 67.73228319783198, 82.98510683760684, 69.03553735890313, 70.19672866779136, 66.52183678845954, 80.70056666666666, 44.29340555555556, 43.86263888888889, 73.05067049808429, 60.72732687201648, 98.28559131064112, 78.6287563874452, 61.94953234728964, 92.00701730173036, 46.860735294117646, 53.28617283950617, 0, 126.37443376068377, 19.57777777777778, 59.448563548282934, 65.9546111111111, 107.92296646698814, 83.53134615384614, 107.01500771604938, 66.92785555555555, 24.843994444444444, 29.009405222353415, 36.84872777777778, 26.486116666666668, 35.556850000000004, 22.63891111111111, 48.866600000000005, 39.18004444444445, 38.375616666666666, 50.444722222222225, 18.1347, 21.953461111111114, 51.01747222222222, 22.556844444444444, 77.67528455284554, 20.712977777777777, 77.22518719806763, 55.21876666666667, 75.28441111111111, 43.84676666666666, 48.369093714168486, 52.68457222222222, 66.16605619649347, 28.668044444444448, 54.65725235696789, 31.375122222222224, 70.32530555555556, 78.84193888888889, 51.75780555555556, 86.44996922240524, 41.53826111111111, 29.743327777777775, 30.794311111111114, 47.810323999806265, 61.91447444135956, 50.40318473248217, 50.640165908142215, 41.52043333333333, 46.83802222222222, 70.89155, 34.06357080788588, 47.088877807059724, 30.234505555555558, 54.19732212588228, 39.97222222222222, 47.405322222222225, 88.93335585585585, 52.757461111111105, 47.65268888888889, 18.770661111111114, 133.12582264957265, 82.20945555555555, 32.90267222222222, 30.89067777777778, 64.78331111111112, 55.57429444444444, 103.26958888888889, 66.22644444444445, 135.36020833333333, 51.3301882530492, 46.19596111111111, 44.92849778106839, 61.326811111111105, 30.879199999999997, 77.00937222222223, 49.282138888888895, 26.328233333333333, 30.274705555555556, 59.58126909547763, 34.350766666666665, 36.112272222222224, 61.784844997639624, 54.55720284237726, 128.3302025462963, 62.98141666666667, 60.32317373867438, 43.83118888888889, 43.848111111111116, 37.603255555555556, 20.48902222222222, 44.864894444444445, 46.8508, 52.23815, 108.78198888888888, 52.367494444444446, 40.25718333333333, 93.78234375, 70.1250879051833, 68.89019444444445, 74.3185, 58.05987777777778, 67.2936, 34.6394, 17.230316666666667, 42.09911111111111, 38.60837222222223, 55.980216666666664, 40.93039515572526, 23.370649999999998, 66.88474444444444, 32.876327777777774, 13.843533333333333, 21.15527222222222, 36.48173333333333, 20.989616666666667, 16.533033333333332, 15.94336111111111, 23.514366666666668, 46.55052777777777, 35.84781416214345, 39.96848333333334, 29.20104444444444, 61.87025555555556, 21.268776568633072, 13.843533333333333, 23.8443, 32.84323888888889, 42.50563645246591, 25.20237222222222, 34.326544444444444, 45.915771538212645, 37.821038888888886, 31.941327777777776, 18.708144444444446, 46.71015555555555, 33.81978333333333, 37.58263888888889, 23.27423888888889, 29.74794510816828, 27.68997222222222, 21.346527777777776, 39.20948888888889, 24.148266666666665, 29.368516666666668, 70.87566131700237, 39.376783333333336, 24.390244444444445, 29.044472222222225, 44.09303888888889, 25.20166111111111, 38.2548, 48.25512222222222, 40.97581402159717, 33.2906, 36.04602222222222, 35.02417222222223, 78.29902222222222, 35.32196666666667, 15.321033333333334, 28.352066666666666, 27.95395, 25.48869987587753, 55.257933333333334, 34.97697222222222, 75.01097777777778, 24.85307222222222, 75.4136888888889, 27.603027777777775, 13.843533333333333, 15.398805555555555, 21.83911666666667, 29.043433333333333, 24.092533333333332, 36.48451666666667, 29.133083333333335, 53.25731666666667, 48.521255555555555, 23.817622222222223, 54.58696111111111, 30.966938888888887, 20.23023333333333, 31.13712222222222, 46.25387222222222, 21.31348333333333, 35.41175, 20.406911111111114, 35.48418888888889, 16.768449999999998, 24.50313888888889, 30.230616666666666, 18.99631666666667, 40.69303888888889, 30.28492752630618, 33.962294444444446, 29.17941111111111, 48.34742222222222, 33.69396666666667, 46.85937777777778, 33.51081111111111, 15.94336111111111, 50.18958997378194, 27.964, 34.87851111111111, 17.982877777777777, 29.938233333333333, 18.62482441442866, 20.97672777777778, 27.850144444444446, 34.668105555555556, 27.471116666666667, 21.70681111111111, 20.218500000000002, 52.38881111111111, 13.843533333333333, 21.72426111111111, 24.28871666666667, 33.10862222222222, 14.256366666666667, 19.86638333333333, 20.17561111111111, 53.0542, 27.8747, 50.53950432326604, 51.77653333333333, 27.168405555555555, 58.61629444444444, 17.614633333333334, 13.843533333333333, 18.490883333333333, 15.94336111111111, 18.471644444444443, 18.868161111111114, 25.722738888888887, 33.915616666666665, 28.089805555555557, 36.40004444444445, 13.843533333333333, 18.57255, 31.223127777777776, 27.368938888888888, 24.81416111111111, 19.243544444444442, 17.982877777777777, 13.843533333333333, 19.145866666666667, 22.047455555555555, 21.83911666666667, 29.763405555555554, 13.843533333333333, 25.213594444444446, 13.843533333333333, 36.74217646592088, 23.751694444444446, 34.102516666666666, 13.843533333333333, 20.011577777777777, 22.42093888888889, 25.46605, 23.96865, 23.522477777777777, 38.14513888888889, 41.01043333333333, 29.486744444444444, 43.32899444444445, 14.815600000000002, 43.817344444444444, 25.418177777777778, 15.94336111111111, 77.06686111111111, 22.04267777777778, 35.71577777777778, 22.04267777777778, 22.04267777777778, 21.983966666666667, 59.42771666666667, 13.843533333333333, 32.750211111111106, 18.490883333333333, 40.3415095502008, 24.79767777777778, 20.406911111111114, 35.30895, 23.180583333333335, 20.406911111111114, 15.94336111111111, 37.95180555555555, 27.250811111111112, 24.344038888888885, 14.815600000000002, 16.483005555555554, 79.05157777777778, 13.843533333333333, 19.70588888888889, 17.13212777777778, 31.318744444444444, 30.14003888888889, 43.802344444444444, 24.42425, 53.531428370777, 13.843533333333333, 16.533033333333332, 24.09432826309062, 13.843533333333333, 32.02896111111111, 22.341744444444444, 20.867202714849935, 14.815600000000002, 25.863605555555555, 13.843533333333333, 26.946205555555554, 13.843533333333333, 16.533033333333332, 20.7823, 16.533033333333332, 27.602238888888888, 16.533033333333332, 13.843533333333333, 36.27413333333333, 28.16242777777778, 13.843533333333333, 17.13212777777778, 13.879397044842026, 16.35345, 15.200161111111111, 22.343227777777777, 13.843533333333333, 34.483311111111114, 14.670794444444445, 31.046311111111113, 31.079138888888888, 14.256366666666667, 33.58976666666667, 14.815600000000002, 23.129277777777776, 14.815600000000002, 34.17392777777778, 13.843533333333333, 13.843533333333333, 33.671394444444445, 18.490883333333333, 13.843533333333333, 21.530066666666666, 27.36628888888889, 15.94336111111111, 28.16242777777778, 13.843533333333333, 25.09031682137426, 14.815600000000002, 13.843533333333333, 17.46988888888889, 19.171644444444443, 22.48827777777778, 14.815600000000002, 17.85816111111111, 26.068044444444446, 13.843533333333333, 30.902350000000002, 25.06847777777778, 13.843533333333333, 16.053283333333333, 63.10766666666667, 14.195561760581985, 18.448144444444445, 24.082194444444443, 13.843533333333333, 27.215194444444442, 38.80536666666667, 14.815600000000002, 13.843533333333333, 15.94336111111111, 24.28871666666667, 14.815600000000002, 24.082194444444443, 22.48827777777778, 44.792827777777774, 14.815600000000002, 18.80891111111111, 22.8932, 13.843533333333333, 14.492444825667903, 18.57255, 20.011000000000003, 27.86958888888889, 21.585944444444443, 14.815600000000002, 22.742616666666667, 19.546427777777776, 22.70827222222222, 15.321033333333334, 17.067833333333333, 23.295444444444446, 16.857566666666667, 48.21738888888889, 13.843533333333333, 16.533033333333332, 52.411144444444446, 16.533033333333332, 23.221711111111112, 27.7406, 22.04267777777778, 24.794016666666668, 28.352066666666666, 22.02456111111111, 31.223127777777776, 19.012344444444444, 29.430212019761132, 15.94336111111111, 13.843533333333333, 14.815600000000002, 13.843533333333333, 25.17567777777778, 13.843533333333333, 18.460116666666668, 30.619422222222223, 14.815600000000002, 18.278177777777778, 13.843533333333333, 19.22878888888889, 13.843533333333333, 23.860905555555554, 16.560183333333335, 26.318994444444446, 19.814811111111112, 17.982877777777777, 27.502477777777777, 13.843533333333333, 14.469294444444444, 16.533033333333332, 14.815600000000002, 17.982877777777777, 13.843533333333333, 15.94336111111111, 16.533033333333332, 14.77931111111111, 39.586216666666665, 15.338222222222221, 18.490883333333333, 21.585944444444443, 14.469294444444444, 13.843533333333333, 14.670794444444445, 16.533033333333332, 14.755033333333333, 20.588866666666664, 19.65847777777778, 20.30222777777778, 14.350822222222222, 13.843533333333333, 18.99631666666667, 13.843533333333333, 14.815600000000002, 13.843533333333333, 17.093794444444445, 27.905144444444446, 35.40699444444444, 18.490883333333333, 25.17567777777778, 13.843533333333333, 15.94336111111111, 19.060968095616705, 23.886805555555554, 22.04267777777778, 13.843533333333333, 18.99631666666667, 23.683222222222224, 13.843533333333333, 18.17206111111111, 19.243544444444442, 27.378766957969216, 21.755583333333334, 23.159440865580354, 18.80891111111111, 18.490883333333333, 20.908188888888887, 21.304683333333333, 13.843533333333333, 17.831633333333333, 13.843533333333333, 14.815600000000002, 25.17567777777778, 36.780788888888885, 13.843533333333333, 22.612494444444444, 17.982877777777777, 20.406911111111114, 13.843533333333333, 31.91491111111111, 22.362773929170164, 33.65060555555555, 16.533033333333332, 18.99631666666667, 43.11279999999999, 13.843533333333333, 16.533033333333332, 14.815600000000002, 13.843533333333333, 18.333377898347123, 14.77931111111111, 14.172127777777778, 14.815600000000002, 13.843533333333333, 19.03326650350215, 24.390244444444445, 13.843533333333333, 13.843533333333333, 17.982877777777777, 19.624160240522688, 22.474327777777777, 19.243544444444442, 14.815600000000002, 13.843533333333333, 13.843533333333333, 28.30116111111111, 13.843533333333333, 21.500394444444446, 15.290949999999999, 14.815600000000002, 13.843533333333333, 13.843533333333333, 13.843533333333333, 30.571738888888888, 14.77931111111111, 21.696244444444442, 15.94336111111111, 16.68965, 20.406911111111114, 13.843533333333333, 23.683222222222224, 18.490883333333333, 19.305577777777778, 28.35851111111111, 13.843533333333333, 19.92171111111111, 29.369833333333332, 19.068494444444443, 24.916411111111113, 13.843533333333333, 18.490883333333333, 20.799011111111113, 25.656833333333335, 22.147683333333333, 37.1778, 15.321033333333334, 21.474850000000004, 16.533033333333332, 17.982877777777777, 25.17567777777778, 13.843533333333333, 19.583583333333333, 15.94336111111111, 14.469294444444444, 16.1911, 18.187722222222224, 28.082072222222223, 19.804244444444443, 15.208922222222222, 15.94336111111111, 34.20152777777778, 15.94336111111111, 13.843533333333333, 13.843533333333333, 16.376566666666665, 13.843533333333333, 27.60803058314461, 15.889211111111113, 20.21152222222222, 17.446144444444446, 54.82212777777778, 13.843533333333333, 29.704383333333332, 19.243544444444442, 13.843533333333333, 16.68965, 14.553533333333334, 13.843533333333333, 13.843533333333333, 15.290949999999999, 41.14513888888889, 23.514366666666668, 14.77931111111111, 14.670794444444445, 35.34996666666667, 20.219677777777775, 14.815600000000002, 21.27161666666667, 16.533033333333332, 15.287139018641996, 20.556931538583452, 22.03668888888889, 14.815600000000002, 19.804244444444443, 13.843533333333333, 13.843533333333333, 18.84195, 22.04267777777778, 17.987011111111112, 16.533033333333332, 14.815600000000002, 13.843533333333333, 18.52563888888889, 17.982877777777777, 24.344038888888885, 13.843533333333333, 13.843533333333333, 22.70827222222222, 13.843533333333333, 18.490883333333333, 14.469294444444444, 16.927427777777776, 14.172127777777778, 14.815600000000002, 13.843533333333333, 21.447016666666666, 14.815600000000002, 23.919611111111113, 19.971200000000003, 13.843533333333333, 18.490883333333333, 24.344038888888885, 20.805568796452842, 31.786133333333336, 13.843533333333333, 22.1186, 15.889211111111113, 25.90759444444444, 15.290949999999999, 14.553533333333334, 13.843533333333333, 13.843533333333333, 13.843533333333333, 16.533033333333332, 39.20647777777778, 54.33836111111111, 20.459127777777777, 13.843533333333333, 18.278177777777778, 15.94336111111111, 19.546427777777776, 14.815600000000002, 14.815600000000002, 13.843533333333333, 13.843533333333333, 45.057227777777776, 19.86638333333333, 28.659500923473292, 13.843533333333333, 22.04267777777778, 16.834961111111113, 13.843533333333333, 18.490883333333333, 20.406911111111114, 13.843533333333333, 17.982877777777777, 42.71798888888889, 13.843533333333333, 28.082072222222223, 20.707816666666666, 14.815600000000002, 14.815600000000002, 13.843533333333333, 15.94336111111111, 20.406911111111114, 14.815600000000002, 13.843533333333333, 14.815600000000002, 13.843533333333333, 13.843533333333333, 13.843533333333333, 14.553533333333334, 13.843533333333333, 16.533033333333332, 24.794016666666668, 14.815600000000002, 13.843533333333333, 15.94336111111111, 13.843533333333333, 14.469294444444444, 18.490883333333333, 15.94336111111111, 15.94336111111111, 13.843533333333333, 13.843533333333333, 19.86638333333333, 13.843533333333333, 21.585944444444443, 13.843533333333333, 13.843533333333333, 16.93658888888889, 18.490883333333333, 14.815600000000002, 13.843533333333333, 13.843533333333333, 13.843533333333333, 18.81663618826795, 14.815600000000002, 22.04267777777778, 21.667133333333332, 13.843533333333333, 24.39736924562947, 18.99631666666667, 14.77931111111111, 14.553533333333334, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 25.17567777777778, 17.982877777777777, 29.546133333333334, 14.815600000000002, 13.843533333333333, 19.243544444444442, 17.982877777777777, 13.843533333333333, 13.843533333333333, 14.670794444444445, 13.843533333333333, 13.843533333333333, 21.585944444444443, 13.843533333333333, 14.815600000000002, 13.843533333333333, 21.49655, 16.479194444444445, 13.843533333333333, 13.843533333333333, 13.843533333333333, 15.94336111111111, 14.815600000000002, 24.149066666666666, 21.585944444444443, 18.187722222222224, 13.843533333333333, 28.562116666666665, 18.490883333333333, 14.172127777777778, 13.843533333333333, 17.982877777777777, 14.77931111111111, 13.843533333333333, 26.138716666666667, 13.843533333333333, 23.507427777777778, 17.982877777777777, 21.585944444444443, 20.985766666666667, 13.843533333333333, 13.843533333333333, 18.490883333333333, 20.965155555555555, 13.843533333333333, 13.843533333333333, 15.94336111111111, 13.843533333333333, 14.350822222222222, 18.482694444444444, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 21.585944444444443, 17.982877777777777, 13.843533333333333, 45.49391666666667, 13.843533333333333, 14.815600000000002, 16.479194444444445, 13.843533333333333, 18.490883333333333, 13.843533333333333, 14.172127777777778, 14.469294444444444, 14.469294444444444, 13.843533333333333, 13.843533333333333, 13.843533333333333, 18.367394444444443, 15.94336111111111, 15.290949999999999, 15.94336111111111, 15.290949999999999, 16.533033333333332, 13.843533333333333, 13.843533333333333, 16.533033333333332, 13.843533333333333, 24.524883333333335, 27.136716666666665, 52.51192777777778, 14.088733333333334, 13.843533333333333, 25.17567777777778, 13.843533333333333, 17.6294, 23.408022222222222, 37.49901111111111, 18.490883333333333, 13.843533333333333, 17.573138888888888, 22.02883888888889, 18.490883333333333, 28.67436111111111, 14.815600000000002, 22.047455555555555, 15.518889824830213, 21.755583333333334], "1LEO-5GS": [83.0297854514286, 100.76659518676267, 53.35876906372469, 70.87737925723017, 51.20583516609904, 70.67888888888889, 137.06374625867738, 95.86730136073065, 59.207404119257916, 67.59097222222222, 95.03798393174071, 92.9546229409216, 40.17460627826841, 58.43388888888889, 112.6578087364228, 3.2009572140282323, 32.70778121626058, 44.087623300050275, 37.559865624736744, 89.2768415373275, 9.883914412923712, 122.67235259529869, 60.86555555555555, 111.4102933131941, 8.010154320987654, 67.67041475039275, 57.53162561462888, 54.3567469353374, 100.94844264281824, 40.47089292826966, 0, 86.96478089365934, 102.30263500475627, 86.60194019800383, 104.38417393560454, 103.93551282051281, 85.07209991073402, 43.11424503803868, 82.92077790241922, 120.60319287396472, 147.95141042831278, 71.09306721492854, 111.34740699023878, 113.50368397805539, 122.72085221464857, 105.80275936415028, 122.25027745269121, 69.31676329179939, 0, 73.69260111994815, 107.62283705054375, 106.92507682785305, 135.51898059815923, 83.65256866339332, 58.919586707224425, 81.57083951480277, 58.29738386409644, 50.181111111111115, 31.102571460437698, 101.59314346217222, 135.89736221144022, 151.80095739366385, 134.72232136507046, 64.08408828507578, 0, 129.25266476432546, 88.80025383180559, 167.91381219005518, 47.306314990978635, 108.79025885310396, 45.927431042946395, 0, 104.3053888888889, 118.69285714285715, 52.25874558356951, 40.75089037943243, 77.97994912469217, 112.23040062207983, 43.470194862947245, 74.29861111111111, 124.66020002589812, 87.16615087773278, 52.4362692560072, 76.845, 111.26961718589861, 75.77959677543035, 55.0497244085749, 133.204512366514, 123.74258886422346, 87.48623235925177, 90.53846034140214, 112.67159068482475, 119.55248156950076, 67.09055555555555, 76.11449455642004, 105.42342556775701, 34.19665054608784, 73.32910881638291, 79.86194419007799, 91.62777861934772, 70.69627143455095, 86.28565068579681, 84.62095507492506, 105.63831196581197, 77.03750493745937, 34.037962962962965, 34.99173168698407, 73.11805529340877, 57.82835979604528, 73.3877402870089, 46.50252675590853, 85.98433001898582, 72.97797754056427, 90.97194444444445, 70.02082587437442, 30.523136352447587, 126.3194322400662, 88.42741666666667, 89.81857783214548, 55.673330805397626, 86.28110868009118, 57.74067218123415, 59.635335829138185, 88.62918940716459, 77.36891657890875, 85.15354159875744, 58.693333333333335, 95.76748000422032, 44.771319444444444, 132.86277068887233, 40.34427656005157, 53.697398214329105, 90.84867502034612, 134.75706205266647, 94.99793707216656, 45.77706790123457, 102.38456280854587, 67.00815349335691, 40.082675133951405, 104.56288394463611, 0, 87.62419571946171, 38.4237735042493, 115.99492368967233, 53.48396742320386, 92.49606617883691, 11.914272154821012, 96.64958413901822, 65.41821604446154, 67.05415370303636, 98.72421233599252, 107.98308655364477, 108.90313058433021, 102.55940281921265, 55.30567382934316, 107.29699943473744, 79.51364220037411, 46.09652214582544, 118.94780935705555, 54.49060443418649, 40.45900412427716, 132.55569444444444, 72.39406565656566, 73.05600908884298, 98.78469499340466, 60.30267541924509, 85.13590974371688, 72.17530115377136, 74.20466509727588, 75.43280054967306, 99.49513455812539, 89.69155743781405, 144.90512869990002, 114.99550968630389, 88.29053639013307, 97.54990265174544, 0, 107.61656033231316, 80.71939956224183, 75.7027097250702, 108.04807760008794, 125.56936651150144, 89.74303030303031, 111.33616161616162, 9.579533113370214, 98.26265649471502, 94.49196498066866, 31.589012017270186, 64.0091530584499, 151.7379861111111, 53.32427979781614, 32.91635964912281, 94.95847379727124, 103.74460281817291, 88.13769120801487, 138.58348793961932, 83.79315958521248, 59.91814788638796, 45.625345976067464, 60.140934343434346, 40.697467827944514, 61.12455734200206, 79.3829151734081, 73.41437595293907, 90.82761449820548, 68.33147777186193, 57.111118827160496, 69.79160452143135, 71.12769112929875, 43.11029941428269, 36.61653617686315, 63.192308867819285, 62.92951111111111, 74.79063356325251, 87.23224637392158, 38.12080818547282, 68.00169385189368, 83.8155873015873, 57.75517905823296, 96.41903269616883, 36.73914560284939, 48.92857394557158, 77.04051434469149, 72.53413784805656, 29.09094017094017, 51.77607596936649, 77.62565674199914, 81.25873263888889, 68.40006247849959, 67.0585572165519, 45.83770712376151, 83.5674446048189, 68.31919847312743, 84.44462709112724, 86.8042308928012, 29.23990385832526, 69.68983704857662, 105.72569047619047, 66.2190436083254, 76.75178473300147, 62.05100068360707, 88.1228502415459, 80.5880934987766, 30.916957175089305, 93.24422043010753, 75.54813034188035, 62.917501258530926, 70.00317639064578, 43.79292929347879, 77.64103801169591, 90.32858356320617, 38.196450039034374, 47.35080719345282, 74.22802959179182, 57.78703274041698, 71.19333540859085, 99.91436333953276, 81.07249042145594, 75.79192600001058, 66.56914398865626, 35.99601072251695, 104.73910127560431, 43.184330825764434, 52.049943259818924, 67.10905380383586, 65.71407405107568, 84.42867654896236, 115.61936965811965, 101.29973161587047, 56.50544906800274, 66.79086894586895, 100.73083854725634, 80.8897337962963, 64.33615713811596, 62.908433788017184, 26.869884881473777, 68.06227370592056, 50.883413034498865, 66.71662224187772, 44.11966369906512, 44.76863321838228, 112.54039783407036, 80.1836392534561, 42.92590341742501, 74.45112970464471, 94.50562354000581, 84.59714497697867, 109.17171133573498, 56.80655882806076, 72.21071521113468, 59.95339540617886, 70.62791430642537, 104.51220812204016, 46.827889211362205, 51.55029851740032, 102.0758033033033, 46.80527513631497, 102.42426211640989, 88.13111275629876, 81.32969642440285, 45.87877777777778, 76.86822562358277, 30.60938573475106, 19.675116666666668, 51.355577777777775, 67.15908888888889, 25.13455481464697, 86.55582071751013, 72.78821356080634, 60.53186781143453, 52.4716133353973, 47.40771111111111, 41.59541755984936, 14.418722222222222, 63.01742222222222, 31.30281463858374, 93.6866216942021, 79.91115555555555, 29.19170542635659, 90.27505434782609, 39.382894444444446, 50.86301135626012, 40.492629820435475, 32.36291111111111, 116.06328715845127, 55.65646078749341, 64.32409444444444, 38.953605555555555, 28.947814535210128, 50.421255555555554, 95.13759853959688, 56.379451083890444, 56.21034929273939, 50.8648861071106, 97.53633361558967, 25.529409088623172, 33.241772222222224, 36.22680518871799, 38.821666666666665, 69.23963916371432, 42.596064888835166, 21.605773469053364, 31.10090037869008, 50.65798725426965, 79.14773923281878, 32.08257759216945, 42.185593178208265, 67.27219444444444, 60.421249799458906, 34.51305183075396, 89.0363054964227, 85.99062056737588, 54.82286906734755, 36.86431666666667, 50.501449155487954, 25.36193484083402, 69.13328538266887, 40.25808172490377, 47.75924444444444, 49.6965510478133, 47.42711666666666, 68.68886111111111, 36.703330280719975, 95.08080020724748, 55.585367647058824, 87.50177887808388, 39.30680932585649, 28.233409326372648, 77.18738179669032, 62.7233, 51.92042222222222, 41.94146925412078, 56.144642021948805, 72.77730431701093, 61.237994444444446, 65.92036943712044, 43.447781576578336, 57.02834510361967, 46.027733021797424, 42.152454843563994, 20.42122222222222, 38.45007295980206, 35.18449480747141, 32.61065302502673, 100.49094913437504, 69.21965, 76.53339278935876, 33.3808221907679, 78.76687923273936, 40.98481666666667, 39.44273177314448, 47.07408496732027, 47.09727222222222, 40.341526096201534, 40.24861440599484, 45.92532857080843, 38.61946637964579, 103.29803333333332, 81.33480796339063, 76.87740563823745, 12.058927777777777, 16.783516666666667, 32.12770555555556, 4.964655555555555, 21.107533333333333, 12.452166666666667, 25.97768888888889, 20.495822222222223, 27.783766666666665, 23.86969444444444, 8.585183333333333, 7.141877777777777, 48.40867083277095, 32.24348888888889, 12.191844444444444, 24.12895, 22.356372222222223, 22.08995, 5.185183333333334, 21.92331666666667, 15.279538888888888, 37.74523333333333, 22.39567222222222, 45.73086111111111, 20.43747522857037, 31.855782567231493, 13.250366666666666, 13.32927222222222, 8.281200317254678, 18.224966666666667, 14.192714096881412, 38.288488888888885, 25.265778237703984, 15.27653888888889, 26.96550344226529, 18.540121285149674, 16.715038888888888, 22.26251111111111, 27.604483333333334, 25.767961387606327, 37.29162222222222, 37.30618333333334, 50.5042, 34.544631951410885, 10.988377777777778, 14.580453904709273, 34.23878160488868, 32.73856111111111, 27.519554760761224, 11.604788888888889, 19.44248897641031, 62.00233599895724, 9.05245003977109, 28.39907436097915, 14.157021136770831, 20.0375, 33.64738888888889, 9.24863888888889, 51.68755018896314, 51.488860906350986, 25.69023543499554, 6.457922222222223, 83.09592222222223, 31.431114769762807, 29.262475704806306, 9.080455555555556, 24.874144444444443, 8.246649587552547, 30.1477236449056, 30.50855200656464, 13.767166666666668, 14.827088888888888, 51.2329, 31.43943932956086, 30.485393955995875, 32.31685733277752, 21.82783333333333, 57.95093888888889, 17.71653333333333, 4.518077777777778, 16.858502257931413, 10.516506440640597, 45.08406079432209, 7.196773771346266, 8.791383333333334, 19.75007777777778, 16.929205555555555, 30.463416666666667, 67.8057028279738, 17.200327777777776, 45.64312777777778, 6.162661111111111, 19.548844444444445, 13.220361111111112, 44.42241666666667, 16.132783333333332, 7.311283333333333, 15.987422222222223, 15.077238888888889, 24.280494916712897, 9.083633333333333, 3.2368833333333336, 10.292616666666666, 17.863816666666665, 4.365522222222222, 3.814594444444445, 10.33428888888889, 4.1097841840483795, 10.258038888888889, 9.435155555555555, 4.672736136529207, 5.0824, 11.139694444444444, 4.414283333333334, 3.8078388888888886, 20.83728888888889, 18.79675, 13.124233333333333, 32.792944444444444, 6.3969555555555555, 4.3088444444444445, 5.989455555555556, 14.016327777777777, 10.873894444444444, 8.0994, 5.320522222222222, 15.993266666666667, 6.601961111111112, 4.009533333333334, 7.4709459053890095, 45.04758333333333, 6.47901111111111, 7.4848, 6.179651410303774, 11.861044444444445, 7.6616333333333335, 6.231687292141371, 22.002433333333332, 11.184988888888888, 5.539416666666667, 6.725499999999999, 7.577894444444444, 4.860694444444444, 5.34045, 14.903488888888889, 4.04955, 4.215233333333333, 5.4882222222222214, 4.98965, 4.198227777777778, 2.840077777777778, 3.5568944444444446, 13.849427777777779, 6.650183333333334, 5.836427777777778, 4.683288888888889, 5.984694444444445, 4.991933333333333, 9.271811111111111, 6.836322222222222, 5.62905, 10.213299999999998, 5.11105, 3.857661111111111, 7.276022222222222, 9.627561111111111, 8.1418204189777, 3.95815, 3.676555555555556, 7.662544444444444, 3.8426722222222223, 2.840077777777778, 4.211838888888889, 10.395755555555557, 3.857661111111111, 14.967244444444445, 7.868138888888889, 7.531327777777777, 6.1294, 24.274194444444447, 3.4666, 6.892138888888889, 4.270511111111111, 5.979450591890852, 2.9234888888888886, 6.301144444444444, 3.2377888888888893, 9.780600000000002, 8.871327777777777, 16.267122222222223, 6.0741499999999995, 25.209294444444446, 17.92941111111111, 6.816677777777778, 5.955462294100823, 12.72019543987724, 2.840077777777778, 15.812661111111112, 18.00075, 4.234211111111111, 3.7205055555555555, 13.274661111111111, 3.6776444444444447, 5.054577777777777, 5.38105, 7.3727, 2.840077777777778, 3.259561111111111, 2.840077777777778, 3.1798333333333333, 2.840077777777778, 6.6803388888888895, 6.2956350142856135, 5.7273499999999995, 2.880977777777778, 3.5881833333333333, 2.840077777777778, 5.644561111111111, 3.193088888888889, 4.824144444444444, 2.880977777777778, 5.327216666666667, 4.476927777777778, 3.955566666666667, 3.955566666666667, 5.437411111111111, 3.834916666666667, 4.582925207479712, 6.4367, 7.145755555555556, 4.165166666666667, 2.840077777777778, 8.934772222222222, 4.672816666666667, 4.261577777777778, 2.840077777777778, 6.740577777777778, 3.9913944444444445, 2.840077777777778, 3.6929166666666666, 7.7106111111111115, 9.144183333333332, 2.840077777777778, 13.551102687890062, 4.770572222222222, 6.908783333333333, 2.840077777777778, 2.9234888888888886, 4.3088444444444445, 4.541955555555556, 3.259561111111111, 7.1565666666666665, 5.128372222222222, 2.840077777777778, 2.840077777777778, 4.234211111111111, 2.9922468429085938, 9.4371070221185, 5.423927777777777, 3.108677777777778, 5.054577777777777, 5.460911111111111, 2.880977777777778, 3.9913944444444445, 5.039194444444444, 4.364024354663521, 5.02985, 5.319244444444444, 4.036555555555555, 3.7205055555555555, 3.9913944444444445, 4.528038888888889, 3.676555555555556, 3.5963166666666666, 6.690250000000001, 2.840077777777778, 10.14933888888889, 2.947322222222222, 3.069411111111111, 6.582066666666666, 5.939733333333334, 13.587555555555555, 5.548783333333333, 2.840077777777778, 5.039194444444444, 3.259561111111111, 2.840077777777778, 4.605727777777777, 11.755955555555555, 5.153911111111111, 5.221461111111111, 2.840077777777778, 4.2821444444444445, 6.5963166666666675, 6.682516666666667, 6.8628888888888895, 5.852522222222222, 2.880977777777778, 9.569937847556991, 9.865005555555555, 6.7569333333333335, 2.880977777777778, 2.840077777777778, 2.840077777777778, 3.834916666666667, 3.5569944444444443, 2.932758014989683, 2.840077777777778, 3.5569944444444443, 3.8121666666666663, 2.840077777777778, 3.224755555555556, 3.259561111111111, 5.461844444444444, 2.840077777777778, 7.519488888888889, 2.840077777777778, 9.902099999999999, 3.5805499999999997, 2.840077777777778, 5.16045, 3.259561111111111, 2.840077777777778, 6.567438888888889, 3.1379777777777775, 8.075533333333333, 13.998927777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 3.7205055555555555, 2.880977777777778, 5.317116666666666, 2.9234888888888886, 3.7205055555555555, 6.936277777777778, 3.834916666666667, 2.9234888888888886, 2.840077777777778, 7.427794444444444, 2.840077777777778, 5.242249999999999, 2.966555555555556, 2.840077777777778, 2.840077777777778, 3.0761222222222226, 2.840077777777778, 6.136094444444444, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 3.955566666666667, 2.840077777777778, 5.652127777777777, 3.834916666666667, 3.5569944444444443, 6.658977777777777, 5.728638888888889, 2.840077777777778, 4.273416666666667, 2.840077777777778, 3.259561111111111, 2.840077777777778, 4.808255555555556, 2.880977777777778, 2.840077777777778, 3.6767767328393757, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 5.1468, 2.880977777777778, 3.259561111111111, 2.947322222222222, 5.054577777777777, 5.770038888888889, 2.840077777777778, 2.840077777777778, 3.259561111111111, 4.964655555555555, 10.609722222222222, 2.840077777777778, 7.430177777777778, 2.947322222222222, 6.336983333333333, 4.186294444444444, 2.840077777777778, 3.676555555555556, 4.117533333333333, 3.3792222222222223, 2.840077777777778, 4.68755, 2.840077777777778, 4.234211111111111, 3.676555555555556, 4.445616666666666, 3.224883333333333, 3.5569944444444443, 3.9954944444444447, 3.7892333333333332, 3.5569944444444443, 2.880977777777778, 2.840077777777778, 5.054577777777777, 2.840077777777778, 2.880977777777778, 5.039194444444444, 3.9913944444444445, 3.834916666666667, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 4.030922222222222, 2.880977777777778, 4.571461111111111, 2.840077777777778, 2.840077777777778, 4.594672222222222, 3.676555555555556, 4.068838888888889, 2.840077777777778, 3.407722222222222, 3.7205055555555555, 3.9712277777777776, 3.676555555555556, 3.259561111111111, 3.834916666666667, 4.186294444444444, 3.5568944444444446, 8.704761111111111, 3.259561111111111, 3.676555555555556, 3.834916666666667, 2.840077777777778, 8.226244444444445, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.039194444444444, 2.840077777777778, 3.1643433285213747, 2.840077777777778, 3.8121666666666663, 10.182538888888889, 3.834916666666667, 2.840077777777778, 3.280087667204957, 3.9342555555555556, 2.840077777777778, 3.652416666666667, 4.117533333333333, 2.840077777777778, 4.117533333333333, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 3.511442375900441, 5.054577777777777, 2.840077777777778, 3.5569944444444443, 2.9234888888888886, 2.840077777777778, 5.68125, 4.445616666666666, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.494866666666667, 2.840077777777778, 6.340944444444445, 2.840077777777778, 3.676555555555556, 2.840077777777778, 3.798588888888889, 3.259561111111111, 4.3954555555555554, 2.840077777777778, 2.966555555555556, 5.665283333333334, 2.840077777777778, 2.840077777777778, 5.593933333333333, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 10.90131184157665, 2.840077777777778, 2.880977777777778, 2.880977777777778, 2.880977777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.790768852407605, 3.5569944444444443, 2.840077777777778, 5.045888888888889, 2.840077777777778, 2.840077777777778, 3.95815, 2.840077777777778, 4.051977777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.2368833333333336, 2.9234888888888886, 5.548005555555555, 2.840077777777778, 3.108677777777778, 3.676655555555555, 2.840077777777778, 2.840077777777778, 3.259561111111111, 3.676555555555556, 2.840077777777778, 2.840077777777778, 3.8226444444444447, 2.840077777777778, 2.840077777777778, 3.259561111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.8226444444444447, 2.880977777777778, 2.840077777777778, 2.8962666666666665, 2.880977777777778, 2.947322222222222, 2.880977777777778, 3.523072222222222, 4.747879352950343, 2.840077777777778, 2.840077777777778, 3.1157, 3.629511111111111, 2.947322222222222, 2.840077777777778, 3.9342555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.834916666666667, 2.840077777777778, 2.840077777777778, 6.136094444444444, 3.7205055555555555, 2.9099, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.9091722222222223, 2.840077777777778, 4.445616666666666, 13.1725, 3.857661111111111, 2.840077777777778, 2.880977777777778, 3.259561111111111, 3.5805499999999997, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.073505555555556, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 6.0237, 6.0237, 2.840077777777778, 4.430816666666667, 2.840077777777778, 4.03425, 2.880977777777778, 2.9234888888888886, 2.840077777777778, 3.259561111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.947322222222222, 2.840077777777778, 3.5700333333333334, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.834916666666667, 2.9234888888888886, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 4.3998, 2.840077777777778, 6.772394444444444, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.760188888888889, 3.834916666666667, 2.840077777777778, 2.840077777777778, 3.259561111111111, 2.840077777777778, 4.234211111111111, 4.1249004695705045, 2.840077777777778, 2.840077777777778, 4.269316666666667, 2.840077777777778, 3.259561111111111, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 6.459011111111111, 2.840077777777778, 7.375066666666667, 7.0389944444444446, 2.840077777777778, 3.9342555555555556, 4.030922222222222, 2.840077777777778, 6.735776576988319, 2.840077777777778, 2.840077777777778, 2.880977777777778, 3.8396339551580914, 2.840077777777778, 3.9342555555555556, 2.947322222222222, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 8.29128888888889, 3.6925055555555555, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.880977777777778, 2.947322222222222, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.186294444444444, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 5.039194444444444, 5.261661111111111, 3.0132555555555554, 2.840077777777778, 2.840077777777778, 2.840077777777778, 7.0389944444444446, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.067038888888889, 2.840077777777778, 2.840077777777778, 3.9913944444444445, 3.3792222222222223, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.455511111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.259561111111111, 2.840077777777778, 3.1339055555555553, 2.840077777777778, 2.840077777777778, 2.880977777777778, 3.834916666666667, 2.840077777777778, 3.1157, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 3.815088888888889, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.947322222222222, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.947322222222222, 2.840077777777778, 2.966555555555556, 2.840077777777778, 2.840077777777778, 5.129661111111111, 2.840077777777778, 2.840077777777778, 5.054577777777777, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 8.172561111111111, 3.676555555555556, 2.9234888888888886, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.834916666666667, 8.889011111111111, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.045888888888889, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.857661111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.546255555555556, 3.676555555555556, 2.840077777777778, 2.840077777777778, 3.955566666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.9234888888888886, 3.676555555555556, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.9303388888888886, 7.038616666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 8.66258888888889, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.808811111111112, 3.676555555555556, 2.840077777777778, 3.8226444444444447, 2.840077777777778, 2.840077777777778, 3.259561111111111, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.054577777777777, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 3.5569944444444443, 3.834916666666667, 4.5940055555555555, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 3.676555555555556, 2.966555555555556, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.8135833333333333, 2.840077777777778, 2.840077777777778], "1LEO-10GS": [100.04054971471174, 130.2509503197018, 44.627521819269454, 76.85684162719672, 27.02368279177212, 77.12719946914382, 70.12380607531786, 112.3172642779661, 88.6186395890155, 99.26886902780171, 104.0449447461246, 109.79795022005875, 97.03720957296125, 84.78935875138788, 105.89059187823891, 67.64607083630004, 88.67634985692435, 87.37071660347986, 60.98440061934129, 74.6922333211351, 88.67142102680157, 93.09192936189717, 111.96066556046799, 67.14558367215727, 61.63896191849993, 82.89745607173582, 75.45108915401921, 60.786795725877774, 81.68345871205379, 66.20728128508826, 84.62576871424275, 38.95428536085203, 82.62249841469513, 63.53082861506598, 65.77699238708422, 43.531499728589445, 46.965157661953505, 90.51121879664727, 132.70845162185364, 49.97022975900925, 147.95141042831278, 70.54390004258559, 115.88624194742124, 63.02525165899318, 112.24696672059524, 38.850622007848386, 100.40529501486914, 84.13732409149398, 84.57169825771538, 81.8284567035779, 81.01295787265988, 94.96079345887156, 103.55209609727608, 85.35390182819164, 31.504548759956066, 49.12211897014848, 110.83802841508356, 114.44326172990255, 103.75512655025686, 81.66135214464634, 139.69790248986249, 151.80095739366385, 100.11752573669226, 69.06254728178382, 61.399313592041175, 79.61208071375819, 45.2614408002881, 143.81129218507368, 75.17415542805307, 70.37965172837282, 76.68518480629066, 134.13611111111112, 132.37119312287544, 95.86354658544775, 80.89136447291365, 86.2621435868872, 86.60328859557173, 125.77934186109226, 68.23102761816399, 98.24303231665628, 86.11995371160474, 87.16615087773278, 67.1451507045856, 82.97530493283902, 99.08249688043786, 126.7598303220595, 65.86236672774226, 63.300670648283074, 37.88708121864499, 80.18708330700103, 93.25967546660588, 114.9523728125631, 49.315268032507745, 53.80705140956157, 106.35719847754308, 74.93280758962685, 58.0717206277629, 67.55326710638138, 70.59164359025799, 112.96300562726378, 81.24069656851542, 126.32782835504021, 78.13512284787564, 94.62538289466745, 94.98644038239969, 74.69987596246315, 81.62198078153017, 63.84492726150609, 63.992325550022876, 68.62209165981456, 51.80256712259912, 59.69684156378601, 78.10395647633362, 89.36406349541501, 115.73880864781572, 45.28663351748522, 90.25383238545508, 81.6064668704177, 91.67417727327606, 67.11681471637522, 98.40353193478308, 73.49088775242024, 50.49739838625515, 71.91631627020935, 105.91120649713815, 115.60393231661762, 123.02567094007608, 63.67058222303412, 49.212170671930345, 103.96850556135543, 48.863497871718856, 110.89397581208408, 81.68697448029884, 92.75779593264745, 88.33520074317445, 48.88977996326202, 66.45287410504656, 101.46632203990406, 51.03719800851317, 77.5595424911172, 110.6963994949588, 69.23494978543292, 64.18160616453395, 89.8308664214238, 73.60541422772191, 100.90121149559941, 38.831840645058115, 66.24648578228994, 67.58120981789492, 94.9969914336899, 98.04413076688195, 72.06549863141565, 83.35366265103531, 100.39841355820965, 82.9284420075239, 55.80573878489546, 94.58305350201293, 82.44548816874332, 59.84720214808346, 91.97230057093626, 91.93713893057328, 88.46015190145582, 67.14150172530441, 83.39264470637647, 87.05867994434487, 54.6953487658932, 57.765082786990995, 47.785037878787875, 74.0891308276745, 75.43280054967306, 93.24413945222169, 94.08454999816038, 109.47937195527106, 62.8651722250209, 62.742473038633314, 87.74138155355469, 57.93498276916246, 132.8017461342381, 77.65550009000464, 71.34016917468854, 85.82829772014975, 60.69770782735295, 70.81757564011335, 73.56162363280748, 58.0282396154442, 102.1330906457632, 92.79006312916619, 57.99279144829776, 72.39331744784361, 62.160587371830935, 51.12239727123423, 43.256481575350286, 73.955146735035, 100.61202412794964, 86.08476982703989, 85.79919556727504, 77.07936255729274, 98.27396081199421, 52.484824488519486, 76.46096721950495, 29.026899999999998, 34.61817511135618, 48.82973666477354, 43.08536125521315, 89.00683533871253, 55.95212591152814, 12.378973228192955, 37.75207769965363, 15.70857989454494, 12.30395694074104, 26.136750879022962, 31.26092686020817, 39.11180665200147, 45.39910628019324, 24.608964738966197, 46.9784540100754, 17.965999409509248, 27.62286690109963, 28.773885055450194, 49.95259620992426, 20.033736619547525, 20.36885247448385, 23.209502914014916, 56.823509496735134, 40.43110073774468, 47.88999636845424, 68.01368748780453, 54.237643121401746, 29.03724535454709, 56.59056475215484, 29.514771285350104, 94.89016325744362, 24.383309927189455, 33.86816963408933, 51.62187333919016, 43.74387682907715, 55.860508215599715, 41.012524121176995, 29.989519798388496, 39.4479731785189, 35.68469370892311, 55.47816711563391, 40.69299561720016, 51.57471458683569, 27.841189315019523, 75.95764365123135, 20.264509646782624, 21.780908204681776, 30.830476138370173, 80.78747982708872, 36.726228228021334, 41.54131111111111, 39.85817994162426, 21.83576666371078, 22.48826787390841, 63.74778631465437, 86.99946255862503, 26.804931021506473, 34.59433055473444, 88.95164296128276, 55.056240606593114, 41.6758209819026, 70.5762188005502, 49.668499741715756, 21.949533333333335, 36.836273887521884, 73.06227295600068, 59.83280875618352, 57.783377270800386, 41.425571565409555, 32.1192, 58.062029480985636, 28.707205555555557, 14.302488814744954, 40.13495621339739, 58.05729512032473, 10.115180264537374, 32.29848968379899, 10.179159363340375, 46.48325086594855, 43.34802684510608, 38.60664367293731, 34.82270419895137, 63.09860206530957, 43.99936710340509, 37.02439078078568, 34.073152179994004, 53.95302777777778, 42.2154244415093, 36.15382468573071, 61.702112255530785, 20.891788721038143, 50.59266233844039, 42.21045754856877, 43.07085516345971, 64.90809036482189, 43.18026666666666, 20.420444444444446, 15.655877971463665, 50.099975896809234, 11.319772588287982, 4.0276658442043605, 7.5474, 8.798383333333334, 13.56235, 20.838, 7.825232216386029, 10.712851377120861, 39.893172222222226, 25.71281489577703, 13.100230175903604, 25.01922777777778, 10.955272222222224, 1.587377777777778, 19.31324681359644, 26.50673399934678, 18.919150000000002, 26.490133333333333, 13.543825369853652, 12.249588888888889, 14.716193572383537, 13.242685577629372, 15.374629306486423, 12.911084716265396, 22.445591147521938, 9.86178888888889, 9.230261111111112, 9.399130870557395, 7.720488509732646, 7.710011306166126, 13.51450813351884, 22.42005, 6.279572222222222, 15.719977777777776, 13.288622222222223, 4.800619661473158, 14.076316666666665, 9.656584200098047, 6.262782061664088, 26.21074673874417, 46.58274927304304, 7.3571888888888894, 11.49173449726127, 15.157943127938125, 16.30603888888889, 8.773728774961947, 17.58927222222222, 23.694354643744507, 10.32410859161436, 33.2290979809972, 16.351401169569073, 9.17837777777778, 32.352405555555556, 11.325557153641121, 14.128635476370109, 8.423382583119283, 22.829794444444442, 19.176618680038487, 14.687884857523704, 10.709261292536862, 27.266945081868894, 5.297005555555556, 19.222824602935336, 6.731875598768512, 11.936810672929589, 10.03986597381842, 7.3068, 12.348136104432099, 11.898745817989452, 22.606278364218145, 10.0466, 10.025438888888889, 40.52196293756665, 5.548666666666667, 16.39612234233432, 13.041488888888889, 19.676566666666666, 12.098061111111111, 17.331332336225568, 13.11397025136736, 7.435264983033351, 10.963022222222222, 32.66659219035648, 12.367283333333333, 28.241466666666668, 15.182811111111112, 33.01524317095662, 13.595655555555556, 14.037650000000001, 14.256005555555557, 11.82108888888889, 15.65990599131772, 16.067321862024496, 8.804744055272115, 4.9201500000000005, 8.407011111111112, 23.755619106636093, 18.081966666666666, 29.676154282817887, 16.61554437335258, 6.283911111111111, 1.4000222222222223, 2.6353222222222223, 1.9486777777777777, 2.09655, 3.384044444444444, 2.240761111111111, 4.158791142524345, 4.246016666666667, 5.596594444444445, 1.4230222222222222, 1.353427777777778, 7.928058982990933, 5.5770333333333335, 2.2071722222222223, 2.9630496660063006, 1.6541444444444444, 5.5462388888888885, 1.512622222222222, 12.24926884160452, 3.1958611111111113, 4.25475727657769, 1.3439333333333332, 14.010211111111111, 2.9374441945357135, 6.528227723490489, 3.3015, 3.071472222222222, 1.3094777777777777, 3.518422222222222, 2.8622722222222223, 9.115612930630377, 8.518005555555556, 8.466861111111111, 8.543911278547187, 7.244204041900863, 5.224611111111111, 3.2321611111111115, 22.3273, 2.3770727201377113, 5.777020364700132, 2.717827777777778, 13.947613981163611, 13.601805555555556, 4.024162569135172, 1.770438888888889, 5.20790593058589, 7.510933333333334, 4.428572222222223, 9.889994444444445, 15.234022222222222, 17.42994507013539, 1.4526166666666667, 4.318994444444444, 6.732150000000001, 5.8187444444444445, 5.65627218550676, 7.447673845355153, 9.930116666666667, 6.004394239684319, 2.6932275909552184, 3.8024300712475525, 17.153660404516984, 2.0881666666666665, 9.53670359592754, 2.4268833333333335, 5.7722444444444445, 2.8529460580038952, 7.3646294614297405, 2.847255555555556, 1.6695944444444444, 1.3256666666666665, 2.4298222222222225, 10.552805555555555, 4.835427777777778, 5.532062315364316, 1.869888888888889, 1.6143666666666667, 14.476666666666667, 1.5996555555555556, 4.351422222222222, 1.9157666666666666, 11.963811111111111, 1.8036833333333333, 8.707072222222221, 1.8331111111111111, 1.4360000000000002, 12.352743275532712, 2.2358200421307806, 7.4329, 1.4230628801137235, 1.5992111111111111, 2.173188888888889, 5.948235543102141, 9.08223467649339, 2.052811111111111, 1.5236277777777778, 2.144111111111111, 4.612156564268406, 2.5064333333333333, 1.4486999999999999, 1.3672555555555554, 1.9866944444444445, 6.2304611111111114, 2.4865222222222223, 1.3672555555555554, 2.135938888888889, 1.353427777777778, 1.5411666666666666, 2.76325, 1.3797777777777778, 1.398311111111111, 1.398311111111111, 1.3094777777777777, 1.8807833333333333, 1.3780666666666666, 3.6000944444444443, 1.6089111111111112, 3.5514666666666668, 1.6422611111111112, 1.3094777777777777, 2.289727777777778, 3.5803, 3.2608445733991926, 2.528411111111111, 1.521361111111111, 2.0157777777777777, 2.0805833333333332, 2.654611111111111, 1.63725, 4.6446000000000005, 1.3094777777777777, 1.3094777777777777, 1.7530222222222223, 2.0767166666666665, 1.6615222222222221, 1.5443111111111112, 1.8539777777777777, 1.6163888888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 2.054561111111111, 1.3094777777777777, 2.0261222222222224, 1.6664666666666665, 1.3094777777777777, 1.7419388888888887, 1.6478722222222222, 1.465138888888889, 1.3094777777777777, 1.5236277777777778, 1.7666000000000002, 1.5020166666666668, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 2.370345985859342, 3.0588777777777776, 1.3655444444444444, 1.63725, 1.6239777777777777, 1.828761111111111, 1.5020166666666668, 1.4486999999999999, 2.5388722222222224, 1.4486999999999999, 1.3094777777777777, 1.3094777777777777, 6.758566666666667, 1.3094777777777777, 1.3094777777777777, 2.2970055555555553, 1.6139277777777778, 1.3094777777777777, 1.5925500000000001, 1.3672555555555554, 1.820188888888889, 1.3564555555555555, 3.215727777777778, 1.8170722222222222, 1.3797777777777778, 1.3094777777777777, 1.6395055555555555, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.4486999999999999, 1.6806233652885683, 1.3525666666666667, 1.6509944444444444, 4.633622222222223, 2.4148555555555555, 1.4465444444444446, 1.6996166666666666, 1.4526166666666667, 2.957472222222222, 8.990155555555557, 1.3094777777777777, 1.3094777777777777, 1.8348222222222221, 1.3094777777777777, 2.22565, 1.3672555555555554, 1.398311111111111, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.670777777777778, 1.3439333333333332, 1.455788888888889, 1.5071444444444446, 1.457238888888889, 1.3207000000000002, 1.3094777777777777, 1.3439333333333332, 1.5236277777777778, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.5147166666666665, 1.4230222222222222, 1.4230222222222222, 1.465138888888889, 1.4230222222222222, 1.4000222222222223, 1.6758222222222223, 1.3780666666666666, 2.2848166666666665, 1.3094777777777777, 1.5066555555555556, 1.4853833333333333, 1.372961111111111, 1.4000222222222223, 1.797688888888889, 1.3094777777777777, 1.3094777777777777, 1.398311111111111, 1.622838888888889, 2.7399, 2.2092722222222223, 1.9756055555555556, 1.465138888888889, 1.3094777777777777, 1.4526166666666667, 1.670777777777778, 1.4230222222222222, 1.4230222222222222, 1.3094777777777777, 1.398311111111111, 1.3696111111111111, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.398311111111111, 1.3937055555555555, 1.3094777777777777, 1.3655444444444444, 1.5204833333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.5917410213301872, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6107, 1.3439333333333332, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3797777777777778, 1.3672555555555554, 1.3094777777777777, 1.3687333333333331, 1.3094777777777777, 2.082394444444444, 1.3094777777777777, 1.4526166666666667, 1.9596333333333333, 1.3094777777777777, 1.3094777777777777, 2.0988, 1.57985, 1.3094777777777777, 1.455788888888889, 1.7609277777777779, 1.3094777777777777, 1.3760944444444443, 1.3094777777777777, 1.6996166666666666, 1.4230222222222222, 2.492788888888889, 2.415077777777778, 2.297472222222222, 1.7082111111111111, 1.895061111111111, 1.3094777777777777, 1.3094777777777777, 1.8869722222222223, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.4853833333333333, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3439333333333332, 1.3292111111111111, 1.45895, 1.6996166666666666, 1.4230222222222222, 1.3094777777777777, 1.316111111111111, 2.0786444444444445, 1.3094777777777777, 1.398311111111111, 1.3672555555555554, 1.5925500000000001, 1.9370491339783862, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.6652111111111112, 1.6796222222222223, 1.6221444444444446, 1.7609277777777779, 1.5071444444444446, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3655444444444444, 1.7609277777777779, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.6796222222222223, 1.3094777777777777, 1.3094777777777777, 1.5147166666666665, 1.3094777777777777, 1.6089888888888888, 1.3655444444444444, 1.3094777777777777, 1.4230222222222222, 1.7609277777777779, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.4235576071824383, 1.3655444444444444, 1.5858777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4486999999999999, 1.3094777777777777, 1.455788888888889, 1.7609277777777779, 1.3655444444444444, 1.3094777777777777, 1.3261500000000002, 1.3094777777777777, 1.3094777777777777, 1.7419388888888887, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.465138888888889, 1.3797777777777778, 1.3094777777777777, 1.6107, 1.8601388888888888, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.7609277777777779, 1.3655444444444444, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.5925500000000001, 1.3439333333333332, 1.3094777777777777, 1.63725, 1.3094777777777777, 1.6996166666666666, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.7099111111111112, 1.4526166666666667, 1.3094777777777777, 1.3780666666666666, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4000222222222223, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.7609277777777779, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.7117166666666668, 1.7609277777777779, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.5263944444444446, 1.3094777777777777, 1.3094777777777777, 1.670777777777778, 1.3094777777777777, 1.3094777777777777, 1.7680388888888887, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 2.039083333333333, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.6089888888888888, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3564555555555555, 1.587377777777778, 1.3439333333333332, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3244444444444445, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.4194833333333334, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 2.0215277777777776, 1.3672555555555554, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.7354555555555558, 1.4281888888888887, 1.6107, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3413930646747563, 1.3094777777777777, 1.63725, 1.3439333333333332, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.5129333333333335, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.670777777777778, 1.3094777777777777, 1.7492611111111112, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3230166666666665, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 2.2454222222222224, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.457238888888889, 1.5236277777777778, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.616381413329599, 1.4230222222222222, 1.3094777777777777, 1.6028818231012008, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.4194833333333334, 1.3780666666666666, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6107, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.670777777777778, 1.9067444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.5443111111111112, 1.3094777777777777, 1.3094777777777777, 1.783311111111111, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3564555555555555, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.6213710388638924, 1.3780666666666666, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.5284, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.6395055555555555, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.7609277777777779, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.398311111111111, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.5790833333333332, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3780666666666666, 1.3094777777777777, 1.3094777777777777, 1.4000222222222223, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.45895, 1.3094777777777777, 1.3672555555555554, 1.670777777777778, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 2.0893611111111112, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 2.026022222222222, 1.3256666666666665, 1.3108222222222223, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.4526166666666667, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.465138888888889, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3261500000000002, 1.3094777777777777, 1.3094777777777777, 2.4161777777777775, 1.3564555555555555, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6028444444444443, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.7801333333333331, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4728222222222223, 1.3094777777777777, 1.3439333333333332, 1.8947500000000002, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.6996166666666666, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.7492611111111112, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6163888888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.670777777777778, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3108222222222223, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.9728611111111112, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667], "1LEO-1HAGS-1GS": [68.72884631605291, 69.78616294277307, 110.18727856434363, 73.36181251244173, 55.48192509912229, 86.30907479357141, 85.19045489980023, 84.47743151113643, 54.366963429791724, 56.54434403603468, 86.66806068382063, 38.027903453671186, 79.46037191934893, 119.71081585063784, 98.03912264389827, 93.37460614165406, 73.98545804363636, 80.73956343888014, 65.97216954988804, 65.5739987957471, 90.04251375159194, 79.45192902775365, 51.12326104179434, 96.17278507151697, 122.60246311352027, 84.89005724366926, 99.7391649302332, 122.10688285471774, 123.39936344287217, 63.901870937289424, 108.0393514196342, 70.28238017774325, 99.5748710307603, 94.91243826683254, 56.11127990838921, 85.19138739425095, 92.56175268649517, 66.74505757527204, 110.25770232676433, 116.83738254410994, 77.51674926630297, 81.22150105651085, 128.02882398826935, 107.90076917331024, 65.69855245813159, 68.07079761532039, 95.17057637541095, 73.91986964136517, 80.4488638859957, 74.6697612144075, 77.66215164436348, 85.17136796265623, 102.73930100593336, 58.99379974129378, 91.59706175306839, 60.0176899647762, 97.59547418376722, 109.69059564798086, 134.21852514344195, 57.6382421260555, 108.05370058650983, 115.90527733194781, 91.07491553541557, 76.5940530949523, 106.84267400641185, 92.36548300397018, 136.53599618551783, 108.8835531910315, 86.17790725456793, 68.72986466033987, 83.59672417091886, 103.94586891341133, 49.01370037326554, 82.58830887284108, 50.219924977026096, 84.44312938908153, 94.36200589573308, 55.87149708127862, 116.4021429822197, 90.91775219693747, 95.75314800994218, 105.56568296326984, 85.84077849052619, 106.6630950359962, 94.05732133431009, 57.91958933248363, 82.26347706762351, 89.1781301032559, 115.89377895359833, 93.19189470900706, 93.53350762801992, 100.52932246065113, 79.67325499916734, 113.23013244273119, 91.27537187203974, 82.17680048759684, 97.81076068227152, 89.28627089651768, 118.97945482762258, 62.144654928987514, 84.03010985106812, 67.55934819438616, 72.395456666276, 70.0146174458861, 88.8606863291055, 49.85656109120579, 49.45738071858494, 105.37451046334475, 67.21452357265832, 130.075328023111, 45.85964209534619, 87.57067285929475, 52.82062175337751, 82.40798502008774, 52.414561019555805, 44.977990461020326, 97.84446196447865, 108.92422587090383, 37.69630985042968, 75.02277900890867, 106.64789462282658, 74.5371148287432, 43.74207469710843, 73.69298415341588, 61.655436323653575, 98.8124908426102, 57.13773621938923, 113.87675351520805, 68.38084775896478, 57.94619883623137, 31.04420854205718, 49.41038139145953, 73.88074503853217, 79.87026032963529, 94.2664556211324, 92.711113375562, 73.03022382450945, 52.15075744816919, 39.87526249932449, 119.50909801864691, 115.51850417956751, 90.08329806011095, 68.58260468744795, 123.45105304402729, 40.61977123631983, 78.94317150965401, 30.00313953422544, 61.73559295118987, 66.73983629233184, 65.54609762865687, 77.90870283145034, 45.49209234525719, 59.49001844790099, 99.49920030885465, 40.70161424482237, 75.18016775752383, 71.75425128406927, 78.2717874951549, 52.96904586148237, 66.9090516333358, 77.25508637807084, 36.39378825680086, 41.677786438008056, 90.73012964366299, 44.14349773838115, 49.22612912041556, 24.062639836908154, 44.866725639941976, 57.676585925012525, 42.911634407685085, 66.96672494745295, 45.067229083828295, 61.19411781638787, 101.89627908937011, 58.57823335254479, 78.51625740019868, 90.17212716474376, 72.50158331788606, 90.33183130179985, 37.81428278168059, 110.12588462859453, 77.72408324079578, 115.87503885427628, 42.31593786832113, 95.3120078289889, 70.02281811114796, 125.42490337437722, 126.0365472404548, 76.8977736204389, 37.2492619442731, 60.3114280964049, 66.52956829309278, 85.16059130038356, 78.76428349526934, 35.92442757413347, 95.61259133906258, 69.7029853877406, 71.03478772140834, 119.54185483760693, 75.83734570502729, 42.06390252879494, 51.781446415108135, 37.312421914346906, 41.23158973569844, 46.24588428132413, 58.05016127321724, 55.135555410211026, 67.08304730950798, 61.693167045555256, 34.77106162460519, 27.811440763536456, 26.643435147834687, 74.97821151282261, 48.04407960838098, 46.04308596236008, 36.947300981286695, 52.1786777843093, 47.6201619760012, 54.76779458016698, 31.37924902722629, 42.342696680395385, 45.68055025893769, 33.905549032250626, 56.592800553987345, 50.432764031663126, 38.4878447881803, 73.82190095166912, 71.3058395142539, 34.89297382914318, 29.225488629252965, 26.812819498897394, 36.66192470383663, 33.279861813875335, 25.626512100000582, 41.17964909173944, 69.73326840375772, 33.817724203901726, 42.096751934871016, 51.91246113648248, 27.12858446578081, 25.04296598427899, 99.84847858541465, 76.09160747913498, 28.774263932318167, 43.6180165773683, 49.26744697120219, 52.77572941597214, 31.96957704823873, 42.391450700032905, 53.9689062723947, 36.65209376051767, 51.704279570595666, 37.67201353737266, 32.23857687241712, 42.35710660491486, 46.72309107921788, 44.73675120787944, 104.83816050891667, 81.01856654245046, 52.87803132513153, 50.97315982384266, 35.00088839343201, 36.21276978723059, 69.5923557480293, 32.27223157056016, 54.080910316567255, 33.36736712889443, 29.6944195566497, 74.51574551928246, 30.5315746865487, 31.772997703880577, 40.60148988241667, 31.437415657221557, 62.586356758877066, 44.56575517999555, 32.90174891451749, 30.84091046836863, 29.507045387680353, 64.89174602866977, 40.318834305160564, 41.38530840691998, 36.04974978869497, 65.25969064455353, 95.94304589002613, 68.14701967106285, 29.951464394238865, 44.496104459011015, 118.66240486129492, 83.55702924411575, 107.49663894831423, 55.173899741488, 78.66830308044273, 28.49247013313169, 33.62188341487532, 28.335981509708102, 43.50399782112044, 74.28076931347607, 97.50197265115465, 114.15401900596805, 45.819418164461304, 26.62650620029992, 39.15596672068974, 30.23407902264744, 51.95632814001089, 26.75464084292526, 77.55717859879485, 32.88088841486005, 78.16557791481439, 46.22006217103563, 47.94747549346899, 73.61714332394105, 40.393901076696125, 50.33278928282722, 30.452390295441997, 34.79071866508103, 40.313712604037256, 45.732868499956496, 34.62498694343584, 32.42504647709432, 25.12476902488431, 28.273448376512995, 29.323384500419376, 54.22817046295959, 151.17280691686653, 30.371960028276796, 40.64076632984923, 25.389233053201334, 44.25104286187098, 107.55894500756776, 40.16164663034128, 55.806469568903736, 46.490989168861276, 30.32515277985025, 70.95644724042296, 93.02766245843115, 35.56098123520007, 24.929774585850947, 32.76149810874212, 31.994905024873496, 29.49844582202687, 64.4628651337543, 31.024780134256087, 43.3382796701002, 26.745018925666184, 33.05291704581933, 45.88531871091596, 28.798313904084157, 53.47365336271501, 47.555006264788666, 33.089892157040325, 70.35273608392053, 40.854104291267845, 30.528376999363818, 78.9422025579661, 32.08582155683076, 43.85118259862598, 58.23831747647911, 34.42574976798837, 103.89137581219643, 51.29168813601569, 35.88730154367631, 50.33682845658983, 75.83054260875403, 45.532638741042035, 47.12159257059784, 60.16629279801262, 65.47738716547384, 27.77731484394169, 38.28292503131777, 39.17245758486755, 24.24846184409317, 44.75716233647003, 63.184947975088555, 36.14351673409496, 40.67906000025222, 27.440801815596924, 30.010702243792245, 44.29679323572297, 29.135813449385044, 66.67047961607605, 35.56119982104142, 40.316406696712264, 42.577045529534374, 61.81378453560161, 39.2245541431565, 30.638315442186958, 38.566081966875885, 40.01146705736232, 31.08663123937507, 28.195328190270327, 60.367506160591496, 29.728014796184976, 34.57418394803665, 53.63505298338172, 54.12460623359563, 57.57973614057035, 28.385218820200972, 44.55750392655183, 27.094928906120742, 49.31399889900223, 52.47288990202622, 26.54135559253524, 38.497049829161526, 29.663584485981495, 33.661817118999956, 26.609963149146424, 26.148537521909116, 26.575145918840263, 33.18915343289559, 50.38787555546884, 35.22004378420346, 42.076974368838925, 28.678630321474767, 38.92200656413817, 34.561871486483064, 28.921775041811106, 32.15483656685502, 28.083229970165863, 33.457348277538564, 55.80555217260121, 45.04659896062274, 33.61972078810385, 50.35287074299242, 27.4696385380296, 80.1933762581577, 30.455613555788975, 26.85493007471363, 23.182912857057616, 37.448388532781905, 25.74084222542941, 51.37760822121332, 28.493809013951715, 35.844253009648924, 46.588080055664506, 38.3456842215819, 26.042532871373194, 64.09987569720641, 26.23597301863302, 46.445634576116575, 36.80586489884158, 77.06080712131244, 34.494796203434056, 42.738102951505134, 37.69596977168616, 30.59506777216049, 32.20047399713385, 35.216171149763866, 32.05468061746247, 39.97632836050124, 55.13161161209715, 34.7516803993368, 29.654778460256505, 33.46894279782389, 36.69360616849604, 31.62471129306962, 36.057498101217504, 48.55523267735572, 41.26879379445876, 33.00890488920223, 31.038102607650462, 49.18457798170928, 29.281880436875596, 44.635460067816595, 33.3937880063976, 36.42047894659714, 25.04593174102611, 32.67156126436064, 27.47688064292578, 44.27938826522091, 25.802517634646687, 32.208621129183676, 58.20156662263394, 29.36362341446484, 43.218588405603334, 48.29712423937871, 31.224376038871377, 30.333163720778163, 29.2050128476553, 26.29419212895436, 39.829932676559345, 49.205533947197, 39.84232532028243, 39.14746107469338, 45.07259034528239, 40.50058746547928, 40.60114312420295, 27.869570333759597, 56.6886614148517, 76.8066729582003, 40.41247509326387, 70.68694573070927, 35.13210889901965, 30.769458785904863, 36.50302194978806, 41.28652082619361, 26.849037273182752, 27.72341745428844, 29.782025114644632, 110.68883053912626, 36.790078420954586, 127.41610161580634, 31.450708465584786, 32.403175014552495, 25.03391081769897, 24.681854442050216, 24.155484963777983, 48.583389522314086, 26.465983906472655, 26.06216533260058, 45.27381209644531, 35.563996515704034, 54.9647272658512, 34.111359726662414, 46.59550336237421, 36.57937069661166, 29.91335411511439, 33.920788549220994, 31.88010810760171, 51.668046745827866, 26.925570612414212, 37.918266619324385, 29.366020849562005, 28.77792004868857, 31.50336508703444, 22.626696341378892, 25.679425207160467, 30.92700438864477, 26.357657721640106, 22.98415840563854, 25.312867725690943, 32.645683532879225, 36.93730285465182, 36.55764868604911, 28.5451234228581, 34.569469588961255, 22.086702217183852, 30.821719167005156, 31.838910583670913, 36.930560114712485, 32.90637493436787, 30.087061193116124, 30.480364630737483, 29.120688156842117, 27.450694690399825, 36.08271434291717, 26.39315335448288, 30.21359299800631, 35.6106761151315, 38.99879099914201, 36.13025123329111, 40.57534108720054, 23.69922118437816, 48.30692800545676, 45.58774679275042, 47.661531285162845, 32.82092351114553, 26.430835429287495, 38.11476245497309, 34.03438679329792, 33.34812350435419, 25.55522981816655, 24.291648407993097, 32.46525437849509, 35.408775381019254, 27.690231077026557, 32.68311603828306, 41.915379680103115, 39.74641139330841, 32.97890985693807, 25.298475373817052, 33.83450593338614, 28.450626226711638, 33.17320607706214, 25.804287015215948, 34.04397781869586, 24.610431423604695, 41.82607840678978, 23.381961312667404, 26.26249347635465, 25.403278798289943, 28.291082920016468, 27.75053902861407, 22.05887165666776, 34.23086774613684, 27.216677512074927, 26.85054679364623, 26.3240568851591, 34.85849645689446, 28.340694102751048, 49.93772742023689, 37.95717259086835, 60.01502524168445, 26.637877258796543, 38.1496165204927, 23.830107919954944, 26.661687056346494, 23.27699553158641, 54.08917922305116, 55.85628183626566, 37.42231617916582, 35.87350002978477, 38.34680702963922, 27.397174837144412, 31.168605822000433, 29.566027498163034, 22.669922788257725, 26.562369140960893, 29.639765491793025, 22.667107074780635, 22.016855555555555, 28.233443598181168, 22.016855555555555, 22.016855555555555, 22.02919178222138, 22.668022031326455, 22.016855555555555, 32.564798807188545, 30.071495385094902, 28.42229657189268, 27.547341192149233, 46.5592235294419, 36.37541618556803, 30.84987403093068, 30.80993129290145, 38.96033227321077, 44.112013029578, 29.357863303207115, 24.758622819845826, 25.847387908321835, 30.865916647902235, 35.12807234636354, 30.845915862871543, 42.82370234759729, 25.61344629506769, 29.748333497069453, 69.66423179965547, 25.929346997372917, 22.901482233849602, 24.543179489345135, 26.479851634275885, 35.72263972442053, 22.329193699430718, 24.893391012339688, 28.427498937293773, 31.679004897701642, 25.231486939579163, 39.730087935310145, 35.34221183514117, 33.91663673292492, 22.89822298583155, 33.59945053147809, 23.78399655935194, 22.62707675740831, 24.97245661886488, 39.70378407665952, 24.842807500517896, 50.92141400763798, 28.260629351792723, 33.917797221725685, 23.406985450992764, 22.016855555555555, 30.35840715066638, 29.777380667363087, 55.451670177380905, 34.341312153449806, 25.480354947406934, 28.95911398232092, 32.962540882261074, 32.83092277824435, 22.016855555555555, 43.36710298583317, 26.591779715594512, 43.28256731535582, 24.623605337691423, 31.652302769951365, 23.920635464641048, 27.52788954304668, 24.281010078522925, 23.20227071185409, 23.781683737150882, 24.47428874360982, 28.53277249290482, 26.294983613870986, 35.71206034130293, 30.88824132035569, 25.034572876647605, 23.106189642051184, 31.692044530882843, 62.6194328779469, 22.173769183673567, 29.342934961921923, 23.901193776881474, 34.994552921864695, 24.880488294533826, 22.143064904357693, 45.94668464395525, 28.627457151769736, 24.91541403478714, 22.44802601379925, 33.25519364325342, 30.24323506054274, 32.92978059750663, 22.016855555555555, 26.419829629401043, 22.457177633726758, 22.016855555555555, 26.64298282182025, 24.073321692628554, 22.20123000660775, 22.702401223169826, 33.92900122667489, 51.5227232012248, 25.988420740871092, 23.084909567786156, 32.02671006027254, 28.20301844686495, 63.87900712069223, 22.28058166251087, 35.79264630668474, 22.016855555555555, 35.18448232502453, 23.042990686538673, 76.09347623735668, 26.635003731129643, 22.430617467991315, 22.398640282065422, 26.758523631899262, 26.44080033640934, 22.016855555555555, 24.450326272513145, 24.09608316624443, 49.75919549134191, 46.695797348451315, 22.016855555555555, 23.30081460509846, 22.016855555555555, 29.32293247730207, 22.016855555555555, 28.603982980619598, 22.016855555555555, 22.100047581138305, 28.796158862138903, 28.40652188077142, 46.36590106603323, 31.171506507411774, 22.047394599641457, 22.016855555555555, 30.67280974208137, 31.447796413494252, 45.791813737544935, 34.0127768923039, 22.16751939309711, 24.24496057172518, 22.288245818075946, 23.630193730178522, 25.61943501116512, 22.016855555555555, 29.50236194759303, 22.859776356267858, 34.5460733492085, 23.160361949539393, 31.089840082625496, 26.70571539448724, 24.71796790168803, 26.605160268117988, 59.417787578900274, 26.08922473418743, 27.91016472117839, 22.52343646649071, 23.98627188133264, 26.691550587110232, 22.431587461991487, 22.016855555555555, 60.70355078500042, 28.572109973408036, 22.016855555555555, 22.016855555555555, 25.259979676016396, 35.84408039084869, 33.47903414056095, 22.016855555555555, 44.404199569503014, 24.911199225758235, 22.950475925238337, 28.30915589199774, 22.016855555555555, 42.68828492648122, 23.944008500953206, 28.963477796123023, 27.96126416239272, 40.042186905052496, 25.34775550632621, 35.664189511344176, 22.09419466278677, 22.016855555555555, 28.547021722394714, 22.480287667307316, 25.993260411555543, 22.016855555555555, 25.422925391146922, 22.016855555555555, 30.70066661955667, 23.166572905536967, 25.275975171768636, 23.373115944927093, 22.176916983496977, 25.092941269930133, 22.016855555555555, 24.48893935384937, 25.37227880094526, 22.016855555555555, 22.085334868326605, 22.8129883780339, 22.016855555555555, 23.71994317340543, 22.016855555555555, 26.847501217201486, 22.016855555555555, 22.016855555555555, 23.51439568149429, 30.459056950072505, 28.05003845114786, 25.512475600662324, 28.207925275087543, 22.020771038922927, 22.374618305522908, 33.82356797791938, 25.856953230997338, 24.58580804020665, 22.016855555555555, 27.128438123902193, 27.251343322381068, 22.016855555555555, 24.70778745719329, 22.024076544611077, 25.068344714738583, 33.53889022202482, 22.23018389773659, 31.808952099973286, 22.048355758488608, 26.20232704342408, 27.66538007453991, 22.016855555555555, 31.367330436417394, 28.73518521942583, 22.016855555555555, 35.700474167555285, 23.544332403437423, 22.016855555555555, 22.016855555555555, 24.591287518941698, 24.536534768439314, 35.24425600469951, 23.404976182029955, 37.015313593828935, 22.698115249432508, 22.016855555555555, 22.110611834132854, 35.91676046696515, 22.016855555555555, 22.016855555555555, 29.300537919068404, 39.9929541512229, 22.016855555555555, 23.683616209120334, 25.37553235835968, 38.969128294687934, 26.247201436296386, 22.790334630933067, 29.908139933035987, 22.016855555555555, 23.186264524752787, 30.13419285509695, 30.694861654055334, 45.66640010134166, 22.016855555555555, 22.016855555555555, 28.271414782423086, 23.039154910563532, 34.316602523413025, 28.819319932643605, 22.069126501497035, 22.016855555555555, 22.016855555555555, 28.41315533685626, 22.016855555555555, 26.054645632563936, 24.549911921703092, 22.016855555555555, 32.00399075313976, 24.64394257561915, 24.492597742963316, 32.890325115532676, 31.92891351727869, 25.2447885096565, 30.963545062588672, 27.77269528646109, 23.923558366792477, 23.411351563464518, 22.016855555555555, 22.016855555555555, 22.619981661083038, 73.33067840694952, 22.016855555555555, 23.969696078719352, 25.819728821412372, 22.016855555555555, 32.22540256185654, 23.71044158655051, 22.342290452297156, 26.96283330249748, 22.764719198523686, 27.072119237536473, 30.622930061006986, 22.016855555555555, 22.016855555555555, 22.378293857262168, 22.016855555555555, 22.590338282563778, 25.475750874959083, 22.016855555555555, 22.016855555555555, 22.016855555555555, 30.66162780591357, 28.108548493191325, 23.07362003917387, 22.85716201220449, 24.020143087141566, 22.016855555555555, 28.406944816158198, 26.738040274430233, 22.016855555555555, 50.38293942471152, 24.43451941100272, 22.016855555555555, 27.62046295169229, 25.929845237051712, 22.391303664631298, 22.016855555555555, 25.179346636218103, 25.808084934800053, 22.016855555555555, 22.016855555555555, 25.60038661403652, 26.578885862515992, 40.70431500574421, 23.295630367750615, 24.35130114175729, 33.91466519467765, 22.752899722801853, 29.513921899974477, 22.016855555555555, 28.104007302659173, 32.2260289712312, 22.016855555555555, 42.92483200811008, 26.550206899100118, 22.016855555555555, 22.089112220992806, 22.016855555555555, 22.173438269799924, 44.098048201547044, 22.200633123660733, 22.016855555555555, 42.953199754652275, 25.758933532300485, 29.29182152881123, 22.711078284831075, 22.84368380830777, 22.016855555555555, 22.016855555555555, 35.43653359490008, 23.602811202131697, 22.935201019874754, 28.38181995011984, 23.502478671410653, 25.95136120182756, 22.452881452598607, 33.46856500343405, 36.78316676167118, 23.10183091340334, 37.87037064655639, 29.769483193103333, 30.259589772913426, 22.016855555555555, 37.413822213774665, 22.016855555555555, 24.89295217733642, 41.42385233594596, 22.016855555555555, 22.016855555555555, 25.51029456622462, 22.016855555555555, 50.756043403432415, 33.018539036458606, 22.016855555555555, 22.016855555555555, 22.10760176458375, 23.05978010331053, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 44.56860634918893, 32.99115142267394, 37.276442149633006, 24.52790496558152, 22.016855555555555, 22.016855555555555, 31.696618005439483, 25.407469606875722, 22.081324499149478, 22.016855555555555, 22.016855555555555, 26.203788061563465, 31.615365708351085, 25.962595458264214, 22.016855555555555, 27.889809114149553, 22.016855555555555, 33.604097244563114, 22.016855555555555, 26.120632490311063, 22.016855555555555, 23.769623888284094, 38.85994492165047, 25.73595128658192, 32.79793146211598, 22.016855555555555, 27.398981726231874, 29.040700183244528, 32.66136972567813, 30.478826789241175, 22.016855555555555, 22.016855555555555, 24.363532278581378, 22.116570978810902, 22.016855555555555, 28.39885621890766, 25.067867459986036, 22.016855555555555, 25.599783281679763, 23.628905677857798, 22.016855555555555, 22.55588179917599, 29.152564564089136, 24.972790561756618, 22.505379295609796, 25.583999426412387, 45.39077792426162, 22.86254156931028, 22.016855555555555, 22.016855555555555, 23.241351882998043, 23.607600435910847, 69.21211390043375, 22.016855555555555, 24.772922704618736, 23.800424826695632, 51.130736544793656, 31.243757753005717, 27.376033678655087, 22.016855555555555, 28.376730662912045, 22.016855555555555, 24.70751746037233, 22.016855555555555, 22.95623500542098, 22.016855555555555, 29.864752964267087, 22.016855555555555, 25.103316139962715, 22.016855555555555, 80.41467593081023, 27.47848548571592, 22.016855555555555, 25.78829469563007, 22.179420245919957, 22.437627729961378, 25.970409767225085, 25.590693484253627, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.266601632584116, 31.86001077086288, 42.014550589845385, 22.3172097355306, 22.016855555555555, 22.016855555555555, 24.33808201895147, 22.309271250453214, 22.016855555555555, 22.067299943118023, 22.016855555555555, 23.351420188699006, 22.016855555555555, 25.574486548673054, 23.817660764512567, 22.016855555555555, 23.237167450250983, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.83947824776357, 26.786138327678625, 22.016855555555555, 24.30688520814054, 22.16176290540943, 23.187115793455988, 29.22240848237437, 22.016855555555555, 24.835736697163515, 22.016855555555555, 29.032050762416905, 22.016855555555555, 24.082586494788423, 22.016855555555555, 22.016855555555555, 22.016855555555555, 28.028049872517716, 23.656517563054432, 34.43892334716747, 22.04747008113037, 22.82893740706204, 22.016855555555555, 22.016855555555555, 22.152230489827115, 25.60600474203611, 22.016855555555555, 35.72082554980503, 22.016855555555555, 61.98815335076303, 25.172037114393678, 28.95330945534238, 22.016855555555555, 23.06172124197776, 22.04874072442989, 22.016855555555555, 24.534994899172055, 22.016855555555555, 22.016855555555555, 22.016855555555555, 26.556067871408764, 22.211676019435718, 31.418705817759733, 22.48819828575703, 27.92969093064527, 22.016855555555555, 22.278103718910636, 22.894874605487843, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.254521942583697, 22.016855555555555, 25.19767816057405, 43.476382200671715, 22.016855555555555, 22.016855555555555, 25.097748247075234, 22.016855555555555, 25.31561371935509, 25.269622083254067, 22.544734533552088, 29.207912523649927, 22.016855555555555, 23.485048504750708, 35.761147325398795, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.15752853380594, 69.25064448757897, 22.061240698712457, 22.016855555555555, 23.944190607062417, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 47.88580862853243, 22.27031560127176, 28.07798410509595, 34.86910531806475, 33.50230930719274, 25.694045925912736, 23.869987269222964, 22.016855555555555, 30.34189369315209, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 83.33759959570534, 22.016855555555555, 29.898414328198076, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 25.12392743084644, 27.66042158227412, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.245418284086934, 36.190619381932194, 22.016855555555555, 22.016855555555555, 22.016855555555555, 40.71660010372945, 24.15807190593533, 32.67915301539423, 22.016855555555555, 24.30193543490482, 22.016855555555555, 22.23999661942412, 24.667884180119316, 22.016855555555555, 22.016855555555555, 22.31882759578141, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.03060263094318, 42.19969077118556, 22.016855555555555, 22.016855555555555, 37.42807826625376, 23.79852918100867, 30.097202821155705, 23.709272228231157, 41.74699228073874, 29.742547255528535, 22.016855555555555, 25.447444796779358, 33.523747417562646, 22.016855555555555, 22.25856209439438, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 36.414983033606504, 22.016855555555555, 22.016855555555555, 25.24940444167811, 23.867682251423556, 25.544865297997546, 28.999721103444134, 22.016855555555555, 27.897888994287815, 33.21044680748983, 22.016855555555555, 22.016855555555555, 22.016855555555555, 34.5498738423519, 36.69896031991061, 22.016855555555555, 22.21813195212816, 22.016855555555555, 22.429861150145964, 26.658246815367043, 22.016855555555555, 22.09475190664026, 24.435050040505146, 23.03217340642104, 31.45703424111698, 30.43609772391678, 22.16955120483286, 22.016855555555555, 32.04150040529101, 22.322044838246395, 24.075335487672614, 25.925693585380973, 22.016855555555555, 23.76481522739736, 22.016855555555555, 24.148620129208123, 31.549750729334917, 23.567541422334166, 23.96170721567277, 22.016855555555555, 22.016855555555555, 29.534977184016928, 22.251729554743132], "1LEO-2HAGS-2GS": [57.525668821682224, 48.26935002348274, 29.461713961728147, 44.05967744777233, 86.41901860075882, 59.20379684741783, 68.44150961024334, 46.71885964669567, 74.92198883617031, 66.83308768483863, 56.39771525466307, 36.23599417218811, 66.47458903053055, 39.757511878460846, 76.96943226817162, 66.63523343800593, 58.29225059199457, 75.06518807476917, 51.53573277075894, 54.76126036336791, 82.25384453000004, 38.35736136811784, 96.28437261329312, 33.547043581669435, 81.37217399094003, 82.62255828952883, 52.819472307351944, 96.0933317244785, 97.46681313744975, 37.33192399824083, 48.67520951861228, 59.750608441757905, 83.13088405759774, 48.18382714816359, 40.72873247502465, 38.78207577598077, 87.41768125087505, 90.34129741241024, 68.35061407071987, 75.13382405753563, 58.47205656487599, 77.72369486748697, 57.46600924627907, 55.39635368468824, 79.06682665384548, 51.374136449349066, 56.91420923933255, 53.29682206378536, 73.35013535021629, 38.427606489526646, 90.49236527693397, 57.93942434481763, 80.74929306502777, 53.95064110066948, 49.5597017065479, 48.048999372817995, 70.59431742122385, 81.15438312130789, 82.72287739980725, 82.99648488964205, 83.35578976709283, 56.75983113876833, 52.545484291706856, 96.37410384939753, 72.11398009946537, 50.00506475099419, 56.32218061695963, 88.43536561782244, 128.11963507787573, 27.093570356682694, 52.73777210217649, 49.73956414719366, 55.67404565468061, 63.79168413009153, 42.747557579505646, 49.914749457133425, 65.03048552933082, 104.48350153930858, 44.088403078839804, 73.40567223648317, 66.48581890292499, 24.069787571362134, 52.226716611189126, 98.03530088668592, 52.63206812537785, 44.36140003217636, 80.67324959917696, 51.81599416369908, 46.93707966413549, 46.771558378873856, 90.61755914668663, 31.822474694476764, 93.0398565423322, 57.48748709213099, 75.04016656238136, 76.44307323726191, 50.54993060955759, 39.61414805093859, 71.90852233739702, 59.11809890947721, 27.365906760616184, 25.64470087325516, 33.566793333302684, 66.73073526123429, 34.50697603149903, 32.77657855063419, 42.19551688518857, 43.06677101905273, 42.134013420340985, 54.42392978372136, 50.9154366931484, 41.250021411259276, 38.33199870925174, 45.060749093486585, 48.95345160374951, 59.28524275149792, 46.638712969757755, 78.08673048054679, 26.29120083206828, 60.88160984177084, 20.56626839534055, 72.32549427945521, 27.774117443188587, 55.09057137002813, 73.6981598699746, 59.002699622021645, 37.2701980479401, 43.032243892936016, 38.92602666296307, 63.99180513741791, 66.4202062411492, 38.893005292821016, 25.865548425857195, 55.874617686007525, 35.93839639812169, 68.33471312595488, 45.2482302277295, 50.809125006511394, 91.13756857003878, 82.67355326944117, 72.53538679107402, 18.96227893231576, 27.90472787996555, 69.69227720882121, 42.02199202461764, 93.22570971032872, 61.32583627886581, 60.32556082689705, 38.05195099667134, 88.56680438999899, 75.88185823913012, 60.14696658718539, 57.06759061046373, 29.57320039016497, 49.11828576567055, 72.1682288801051, 20.836198815223728, 26.233921075146725, 71.63761561737071, 70.46326313505543, 42.941685053148994, 32.22764638974876, 36.71497448376159, 46.225137902531536, 36.01303703432657, 71.89379641319202, 38.94259720872065, 51.84306314860126, 51.22352840710979, 44.49303097276515, 21.54158688189558, 30.175677498744594, 36.64013184742573, 79.45864534785743, 40.940661401824435, 21.249928357604276, 58.69192366235863, 36.817770291036254, 48.807075326730185, 52.315087891059335, 44.334683878606285, 87.03272107766406, 53.17374718816638, 26.834109506248428, 42.482107483617604, 44.58929880053957, 47.260837830234216, 52.03075963380869, 72.88412779703738, 41.38765776590755, 36.843787246638946, 39.0453182407951, 38.21599376251357, 36.814451347335385, 45.51506544696478, 52.981531497301376, 42.2637477177784, 21.46267876392078, 32.669026647549956, 30.20552613266825, 28.10878423918935, 35.82081081656771, 16.519862455139748, 25.527642162494388, 40.60527938925538, 32.57012332059338, 23.010946112110222, 21.484251393804115, 33.14108137145765, 27.946231421476117, 19.548241289549825, 39.219401990719284, 25.11456173644073, 18.026931855275603, 26.656989415756993, 23.37166313340126, 27.113551313451694, 26.61526822182898, 99.14263418820474, 54.06996920835415, 26.0584557401815, 31.12437082082896, 41.08996586148918, 40.086160880827784, 46.28261656430525, 23.72625077644487, 45.570339536498345, 42.400425787554155, 32.15664318587741, 16.756612144232655, 28.918506784921473, 31.813160451330482, 33.951988474604754, 14.478439530058328, 19.751432012981223, 61.25542100063699, 32.2777134736845, 22.372614022776517, 39.346394857084846, 38.53836776319187, 17.758633422734476, 51.83012223035217, 31.717041123295946, 31.35877892649989, 15.954961862099756, 87.52921187028676, 42.7176920931209, 17.02766315642652, 45.40577658385184, 49.001148628055695, 27.72458987504149, 34.17081051597653, 36.00720955163606, 45.03508800359876, 65.56354809688249, 24.246025146096283, 57.545241146617286, 63.38589128102564, 43.63351046181298, 42.63856536042322, 24.66465461461919, 54.1077721671307, 25.368347588412682, 35.563692429845524, 25.11149850309189, 53.19056177481147, 32.586288166996965, 25.380611913130238, 41.18136580085294, 39.50903090000889, 31.24707417862409, 23.201230573239236, 32.811246703433845, 28.46117508893945, 27.94426380594665, 31.97511948147965, 32.34592439191366, 16.03594416842187, 44.34582281786296, 24.844275724517498, 44.55279538717456, 29.10443700807557, 33.914270750403595, 54.76804286569619, 32.375761343813664, 16.88721417779437, 24.83533114312895, 77.49675888884207, 24.34946483129087, 41.77124213307464, 21.00072877331745, 36.66454578471502, 47.214481327747, 20.07668202938619, 33.084346092906486, 24.019577449121964, 30.324736577956784, 36.89578882023124, 45.965558147392684, 35.335732367555835, 31.579837457942855, 23.335150506608738, 16.00839395869739, 41.003124576439035, 26.198012283259896, 21.67612980833042, 21.240690225932987, 30.413609986165728, 22.688566152962622, 23.913970957705445, 21.229460672263066, 16.171112970691183, 15.01456520910381, 22.74767286449142, 24.74754316957438, 25.257137940095028, 30.98979928233042, 44.89123315588443, 15.32839302159356, 16.84522335673142, 35.13609678294179, 15.291065288016604, 21.286810095205304, 37.04866642697115, 39.771013880129225, 26.12890927569336, 17.23776846808924, 27.018809573124866, 22.697516123851468, 30.675188493626088, 26.36297185035023, 12.184486199235536, 22.807532551198896, 18.5602123928754, 41.6727090283725, 22.79196342987613, 42.20041444013222, 17.759861595765123, 14.01969684034174, 23.64580041647728, 17.31937806137331, 15.44986592997091, 39.513476744560045, 40.20191264356464, 32.80265654116126, 60.52940875088677, 21.758688887047285, 37.409476918273846, 21.209136077866543, 36.43740651102052, 19.10098854985662, 28.14155486036461, 20.39094540616758, 28.2157733300479, 22.092133785637067, 74.01041486745531, 31.423111163919234, 15.57213996153981, 30.984106821280562, 26.443748670091004, 20.486871519575796, 27.611138644083926, 46.76088951575654, 19.027129421060927, 27.436968498259937, 31.256607933376493, 19.192216478643026, 63.35799150834673, 14.221468658929059, 17.335434456798183, 62.17142662636031, 33.593607350732185, 39.14777773694069, 16.190270225190602, 36.532070260424, 27.42148867402187, 38.213865783575535, 13.806689826236461, 33.141304133158414, 25.357069032376188, 43.367717721163906, 40.27114857730271, 26.683109343560467, 26.695302205752466, 23.302250413601442, 55.67353604005203, 27.902182459803168, 31.688884179162965, 22.32194278047792, 17.74269226416078, 28.734360786162807, 12.417117718243565, 21.75996467774532, 33.09133205277566, 37.24692593034476, 72.39876030299388, 16.844394844608242, 20.484500258501328, 20.769738397022763, 18.130049615711116, 46.73376770588488, 17.07684425730929, 27.662861873179203, 17.467521027841904, 15.533334456991389, 13.93085560797955, 25.58617305077289, 16.270797212747613, 54.96771098284214, 16.950359117637937, 31.790635070755496, 27.591771192403655, 15.446887251662972, 13.406847096479606, 23.943412196640946, 11.282388521059968, 24.28649235398839, 15.233225081855126, 17.126364280483692, 39.96287469011437, 18.04823340090045, 24.526873501880573, 29.17341168181344, 23.65761902576046, 13.59268442244847, 26.795897577249473, 24.093962785341652, 27.035511479513232, 29.61396463562385, 14.455791371737805, 30.67624360651157, 16.06361160850861, 25.486144195493807, 28.365075386675144, 18.020800574578356, 17.541618533633134, 22.7041924175271, 32.7915136991665, 30.86817565249128, 25.1692105644494, 44.503538021007905, 23.34115209371247, 36.66880055010682, 39.89957876610947, 20.427680659347107, 24.94212302876664, 18.706735405815557, 18.686174028161716, 40.05042846686969, 25.16228397881346, 46.3942400253174, 14.008931380593397, 15.30154570455151, 22.642547462668205, 20.922473023506733, 34.8156320331356, 33.07182747843471, 13.887722111397203, 11.93089538746283, 67.3088422609127, 18.53031976329106, 25.134097654932614, 50.21352307779958, 21.38378572680147, 21.12524399782781, 16.997702203107966, 31.89280926004736, 15.056327074196517, 23.2639840773355, 25.996188627862214, 21.72380082268483, 20.602018970019145, 12.356820740294884, 16.79717010380859, 29.17646568793581, 13.183970420285641, 13.349856196968078, 43.75716249486241, 23.5697025806274, 24.000139378849763, 13.956506398595529, 30.276347291118014, 34.73296627536775, 24.87961479373254, 31.56400933691866, 21.31920129665652, 22.594966035834336, 18.782583995609688, 23.33640481722088, 20.283435772793435, 22.56906565408392, 23.78806006671323, 22.279146621985483, 17.212983147720767, 23.29610427629857, 15.965343930972479, 25.303513518775546, 10.786548255189818, 30.09317265925487, 21.16642353523668, 53.46326300869564, 19.69365641025813, 16.231992036040662, 19.18958246062133, 30.426792685316354, 42.02889074349215, 14.174538305005813, 18.117996541216737, 10.180960215480011, 10.969076155241437, 15.230216437737624, 29.240095524228654, 20.296418977498945, 38.82543471437978, 23.500663154790143, 17.602673543895808, 34.392595680161755, 18.58354128748708, 11.515696490137254, 16.614640850099775, 21.52458536397513, 27.043382407391196, 11.126007392977336, 17.40163340412951, 12.115539177229333, 21.66384987094176, 12.38125361134935, 10.977675832345307, 13.451882235172034, 18.39421599517932, 23.9016144186413, 10.763009570864588, 15.302337105988522, 15.23474362929303, 10.25797891222285, 24.784364789533537, 16.191262025423814, 16.913799736279902, 14.932683757101271, 21.228586855067253, 16.015977663792835, 22.066243952783662, 19.569083704938933, 14.50696435746204, 17.27153766730297, 28.06782435997234, 13.352481384778475, 15.104788503255849, 33.543938001901736, 35.34056473619721, 31.369657981181202, 16.848775916001518, 26.673781104132797, 22.954052438645135, 18.589432840653902, 14.04927897370167, 19.889809142421356, 21.759494767043833, 13.954721169398603, 22.492737635825968, 10.46224982029532, 20.20600282715829, 15.524835216874813, 57.81550841382013, 14.951004611387424, 64.96364126099188, 21.9354687567602, 24.070916481156882, 13.997262376108285, 13.93071050770154, 11.539324350352535, 16.103798226155693, 15.487899154950373, 13.911747718949217, 12.677406631475867, 17.910032639839542, 16.010177714927075, 13.627351558373075, 20.81713730393947, 20.053676354011003, 16.449541799798663, 15.783449656547887, 29.26220330818166, 19.346549624238257, 13.631483342335622, 14.516518259962275, 27.748475239773164, 37.309632579477345, 13.935560218722898, 26.543922216863447, 18.28458719688213, 11.359944024193307, 14.788161381510182, 15.893733432521133, 14.791080737440506, 33.98322023360553, 13.28089968171195, 15.25553315870039, 28.229282304311916, 31.734069176944327, 18.410592231753345, 20.467115775223753, 10.361504250105183, 10.813808634997718, 24.933230443972764, 11.79442529073797, 22.25127474800658, 11.305034231074819, 11.226497865574933, 17.255170977119874, 38.41978992814163, 19.166491319057666, 19.46264790024673, 16.566319559934723, 20.16147363076798, 13.38060528456519, 32.87851207462426, 13.072950653317504, 16.26310462125309, 13.02963574506935, 12.902871282006505, 13.998089310454176, 12.116173024590173, 18.06031273178053, 14.54909878844495, 11.57943502979147, 10.082116666666668, 20.08923561757825, 29.690069113642082, 19.9106152209678, 14.920899182683488, 10.26701292154868, 24.476448483838688, 13.682579779536178, 15.635890342798549, 14.068814995222198, 16.789446177022715, 10.452611948281879, 11.782504336076919, 12.12915499586336, 20.41708609043101, 50.00542816635488, 17.299870910213592, 11.734171645916419, 14.420363234443425, 10.805344267120956, 19.127036848375994, 17.81435360723162, 17.705646439127452, 15.326247496750494, 14.404633856152152, 12.238445491887855, 23.85077107407329, 12.18519795244271, 14.16850517407068, 10.981002749873461, 16.546106032026884, 14.64151581554569, 17.767810605880047, 51.71407769263129, 10.178845647284493, 10.082116666666668, 35.16298717506403, 21.205108885873322, 10.868157984709702, 22.357882294842106, 16.823540289795545, 13.250072442559475, 42.1256513343701, 12.535005345504779, 13.59885718511133, 23.887164549246393, 13.599112241102615, 16.487569644879116, 15.06751823905238, 10.082116666666668, 24.620114388188917, 12.707340644716979, 10.082116666666668, 11.00240892422322, 13.281832517022588, 10.241662145412253, 16.57696618663801, 13.365533621717258, 11.193503227762259, 11.737510019962357, 11.23067188953024, 14.023226535793587, 16.73528184019379, 11.149183257011975, 10.949542701213613, 10.802706974173551, 10.481770521911807, 13.585584376082771, 26.405897755551813, 18.458183680045057, 15.349189618617855, 11.769735998445494, 10.38300063118293, 22.681630822759626, 13.104638952612131, 12.962039408966914, 10.082116666666668, 11.66726577628514, 20.01667614762315, 14.392428728938603, 10.082116666666668, 12.72381799913144, 14.904895145833637, 10.082116666666668, 12.669435319250889, 10.26994002515263, 15.567800430462416, 10.371150107422912, 13.830693382807402, 14.223694695814077, 48.99086315314098, 35.43446124143038, 10.082116666666668, 16.130200559036645, 24.331518382107294, 13.926865031239938, 31.28098461817636, 13.833622593996605, 11.863012173236209, 27.695331536534724, 20.48378737294198, 11.26745082043161, 27.263457630465492, 10.495701315411509, 12.161344277355544, 27.08942584609873, 10.082116666666668, 10.139018138395125, 10.082116666666668, 18.140523804905435, 10.111339316812607, 10.582006567621058, 10.082116666666668, 10.082116666666668, 10.082116666666668, 13.080026186815717, 13.00946933787922, 18.03480465745617, 10.082116666666668, 10.082116666666668, 33.908000817932155, 11.523842185049608, 15.864271301569017, 12.169818160846118, 17.971897046941642, 10.232780504208222, 12.310221682836287, 10.082116666666668, 10.277176096046547, 11.4964112734112, 15.890916079487571, 13.5237899554299, 10.082116666666668, 17.97262174336997, 12.131712081259716, 17.93568575714214, 10.082116666666668, 10.813365958398975, 10.082116666666668, 25.748887711959423, 11.02924611973165, 11.922145570070002, 11.182208013981041, 17.3925072414485, 10.082116666666668, 10.082116666666668, 10.319598430771526, 10.082116666666668, 12.10558825201999, 19.228573326020733, 10.082116666666668, 13.325240787127516, 18.740740671574866, 20.41147378285229, 10.082116666666668, 14.780594850993554, 10.367375026245794, 10.082116666666668, 18.243576321654608, 10.082116666666668, 20.59132339869621, 17.122473560288643, 14.822642181074034, 10.421253101951663, 13.818397346709766, 16.77922026932919, 18.12401976684424, 17.761091889699692, 10.082116666666668, 15.267855305641806, 47.35359599447182, 13.939696259964888, 32.51527005243703, 10.240399283708303, 11.187175107986704, 11.243793996376336, 10.327932137707293, 11.834554006122891, 10.082116666666668, 10.082116666666668, 45.90537598323042, 10.082116666666668, 10.082116666666668, 13.437539912056385, 10.082116666666668, 11.31860888426979, 10.082116666666668, 10.082116666666668, 16.54719536936059, 16.094253430320837, 10.203370058229302, 10.082116666666668, 10.082116666666668, 10.082116666666668, 16.223872919480698, 10.731905010973128, 37.10787406826157, 11.258072705806816, 10.082116666666668, 32.338503409543776, 10.082116666666668, 10.082116666666668, 12.413884309889555, 10.082116666666668, 45.45579857887775, 39.15782636315912, 10.082116666666668, 24.550733977942397, 12.485286571929286, 10.96887999422687, 10.082116666666668, 20.269555094175562, 10.082116666666668, 10.082116666666668, 10.082116666666668, 14.571606517536592, 10.082116666666668, 30.842212856168732, 10.082116666666668, 10.082116666666668, 22.992089034659475, 10.082116666666668, 10.082116666666668, 13.774550995047596, 10.990070925809478, 10.203020996724558, 16.39335244454984, 45.84367192213272, 17.96284467784039, 20.086273675131434, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.327362980298156, 10.082116666666668, 16.7469388562714, 10.980747363612169, 22.467538204631822, 10.082116666666668, 10.082116666666668, 14.092103911818276, 10.444632301103299, 10.538443797172881, 10.62991174579819, 10.082116666666668, 10.336654616920738, 10.082116666666668, 13.33174023314041, 10.082116666666668, 12.662560601100445, 11.782044661838215, 10.082116666666668, 12.37243270113764, 25.185418504395425, 10.082116666666668, 14.023574326529463, 24.578688747306273, 15.200922112872577, 12.143570655055175, 24.832276120839566, 25.966514427309004, 12.485059466110739, 10.128289542276256, 10.451555835766042, 13.924307178846444, 12.074527792141618, 11.921711730926507, 25.513650146572548, 21.00090584400678, 16.20180629175936, 30.970664071998232, 10.082116666666668, 10.24487223706683, 10.082116666666668, 10.082116666666668, 30.396889312446042, 10.082116666666668, 16.737814460827096, 13.739105893299083, 27.006758664376566, 10.082116666666668, 10.202376317439592, 10.40755156340827, 10.402147666451924, 16.841329488521737, 12.211105286998245, 10.697806862874392, 10.082116666666668, 10.513369656400227, 10.082116666666668, 10.082116666666668, 21.184712334783466, 10.098938591159246, 10.082116666666668, 19.20673877653874, 15.5805886408104, 10.082116666666668, 10.082116666666668, 10.815115737338282, 10.641074830136798, 12.085404198252679, 13.036789432520395, 11.70377807428367, 10.47001222190885, 10.082116666666668, 10.082116666666668, 10.082116666666668, 24.005036679898282, 10.082116666666668, 19.929956398254276, 16.80688315113673, 10.97767586263715, 17.708408591901406, 14.131043855007544, 10.082116666666668, 10.082116666666668, 12.07348008972051, 27.0242569111076, 10.082116666666668, 11.307957382158444, 18.75393902401105, 13.08799684638501, 10.082116666666668, 10.082116666666668, 11.926801866442679, 11.162530230368066, 17.089835715608928, 10.082116666666668, 15.061412745538455, 21.387419052708452, 10.082116666666668, 10.082116666666668, 11.220641457401424, 10.248047281552864, 10.082116666666668, 18.378699400717444, 18.732036523823307, 25.344453978252147, 11.96436137561525, 15.933362379770642, 16.33387144206298, 10.082116666666668, 10.082116666666668, 10.082116666666668, 19.256178943728283, 10.205363254124466, 16.3164714062051, 11.636414174760416, 14.828477759407306, 10.082116666666668, 11.706682628420348, 22.16758759058119, 11.779760767625895, 10.165619096151495, 10.082116666666668, 10.082116666666668, 28.169240169630772, 10.082116666666668, 12.53730600083325, 10.082116666666668, 22.31479124107091, 10.082116666666668, 10.082116666666668, 14.323140663840483, 10.082116666666668, 10.082116666666668, 10.243512974291237, 16.79969218278618, 10.082116666666668, 10.082116666666668, 37.12112155666917, 10.082116666666668, 12.934514623006455, 10.082116666666668, 10.082116666666668, 14.106136025420142, 63.24173449734964, 13.813402929897252, 15.324226050085118, 10.082116666666668, 18.936461752120728, 10.082116666666668, 10.082116666666668, 11.262866098857913, 12.50589619610023, 10.082116666666668, 10.110712234288021, 16.466998128825903, 10.134344605919875, 10.082116666666668, 26.39331011525561, 19.41705877522095, 10.082116666666668, 10.082116666666668, 15.40153446965411, 12.49268167500916, 10.082116666666668, 12.829592408356715, 19.36625459715037, 10.082116666666668, 14.066870726027433, 10.082116666666668, 14.69383530756038, 20.97392615832403, 17.283320495363117, 12.094092957623593, 10.082116666666668, 12.710483776180403, 10.082116666666668, 10.082116666666668, 12.403733847669988, 19.662061827417865, 17.375901843459456, 21.800155713215766, 13.648991142055667, 15.594760792723381, 10.082116666666668, 12.462681334165326, 15.570626726489017, 10.082116666666668, 10.082116666666668, 13.75882158472162, 27.421589825110015, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 17.312413942426147, 12.90355991069782, 11.365801730623494, 20.367671893837947, 12.68976406944043, 23.292907916556175, 10.082116666666668, 11.043923238903258, 10.207046964561606, 20.895629992445482, 10.082116666666668, 10.082116666666668, 14.956323327152374, 10.082116666666668, 11.46338613759141, 13.409622661513662, 10.082116666666668, 13.450492410926987, 11.616017011776629, 13.48650247884343, 10.082116666666668, 10.082116666666668, 13.84825217436654, 10.698542513881915, 14.052234971580825, 10.082116666666668, 10.082116666666668, 10.082116666666668, 12.747650158887097, 10.082116666666668, 10.102163702850843, 13.397984164320297, 19.556898841836162, 21.861381276932686, 33.235022370143426, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.371728017570879, 10.636166306411505, 10.082116666666668, 14.183570633576434, 11.37850243259029, 10.082116666666668, 13.812728326080155, 11.882921875623676, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.70070466581037, 10.082116666666668, 17.481117221477152, 10.082116666666668, 14.387413608283756, 10.082116666666668, 12.372146319251652, 15.09599786806802, 10.082116666666668, 10.082116666666668, 15.552110755566373, 10.082116666666668, 10.515369266233233, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 19.658013856016115, 14.69872566434625, 10.082116666666668, 16.29797262390594, 13.63084864085685, 10.58152534801257, 19.53806389001447, 37.655759753743745, 10.082116666666668, 10.284449112056892, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 26.767281294466393, 13.237298225504796, 10.082116666666668, 10.082116666666668, 14.746525193092872, 10.53121002805709, 17.49917334083204, 12.600256010283157, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 12.791905415915972, 22.330869092866894, 10.082116666666668, 10.256743975049927, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.361543912959077, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.425235256048675, 10.082116666666668, 15.90532621291634, 10.485117800032967, 10.082116666666668, 10.082116666666668, 15.128474129869629, 10.082116666666668, 11.028948457439894, 11.684020565298049, 12.76643878121467, 10.082116666666668, 11.326741959824053, 10.082116666666668, 19.31000407876452, 17.208630226918917, 10.283425337641336, 10.364732066260341, 10.082116666666668, 10.082116666666668, 19.098505204715973, 24.6845806630653, 15.235013122082462, 10.082116666666668, 10.20687071028529, 10.082116666666668, 10.253884230345884, 14.869063660901698, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 53.357489911238396, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.086969189068265, 14.01664142492531, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 13.481197992009271, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.704736698938426, 11.671227371904775, 14.602501023779686, 11.12288242576739, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.551188308986996, 11.282227234062379, 10.082116666666668, 10.082116666666668, 10.082116666666668, 15.916593833533485, 10.082116666666668, 11.86409137529333, 10.082116666666668, 15.548964764288886, 19.246098116720134, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.270075697806385, 10.082116666666668, 18.27520099400245, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 16.397292431294712, 10.082116666666668, 12.49340213261436, 13.906103071878324, 10.082116666666668, 13.610126409108663, 10.082116666666668, 10.082116666666668, 16.00252706103741, 10.082116666666668, 10.237647819909785, 10.082116666666668, 14.130093948321054, 10.472275265585827, 10.380223915832884, 10.082116666666668, 12.86577399640494, 10.082116666666668, 11.158296237795165, 10.082116666666668, 12.597018816098759, 10.81350322693221, 10.082116666666668, 10.082116666666668, 10.082116666666668, 17.20395121332789, 13.796852745828422, 10.082116666666668, 17.00782301963551, 10.082116666666668, 14.484348033889704, 10.123754417016938, 10.082116666666668, 16.692632593541926, 10.082116666666668, 25.416493160063165, 10.082116666666668, 11.632802533445279, 12.026968326783884, 10.082116666666668, 12.939228510543613, 10.082116666666668, 10.895329855565706], "1LEO-3HAGS-3GS": [47.76187682380967, 29.99258287001207, 43.604030269360884, 26.144086861894703, 69.86271701967436, 32.90457519162199, 29.13674763654567, 48.44122022374345, 36.1061342568233, 39.434010069591764, 44.31913384743929, 42.9182447184864, 76.00646022462409, 53.022914575229315, 30.6352240264088, 45.50144125414776, 35.35831934687829, 37.22434691466525, 73.7393443821949, 41.18006448046353, 39.509036454556714, 63.99203021422632, 62.610842171725785, 58.13863944571742, 43.13763162310909, 56.5450018765642, 49.28818723729345, 36.36865301294314, 54.23727080067631, 45.19685291383035, 45.73665417266298, 67.37278591523255, 43.387119173509255, 61.60772396465855, 60.4109861575042, 31.642355053426275, 48.51081321248671, 41.30989757919031, 55.90405143159064, 54.92789736863571, 51.911046882405934, 47.78910667382701, 51.411461637344686, 46.17734495287001, 45.52286193779346, 48.06793446038285, 43.53865739607237, 50.150099161612324, 68.15808897842523, 49.78193048102312, 47.44436943232736, 50.167549885887006, 48.69573340274374, 50.156205164718, 34.254108263349465, 57.22816740102456, 29.599142663413, 48.668776827769435, 50.683279482085226, 48.83993357491758, 54.085512546120164, 33.04247938883043, 69.9182486399292, 27.746001526412964, 37.18462140615906, 53.110715791460954, 69.96446147169972, 66.45677961540184, 36.37420715241892, 44.5955287436933, 43.19025466917747, 36.85291208084675, 35.90470281768151, 25.806793450701086, 41.434868336877415, 59.55846072189865, 40.06344205215967, 36.626941588482076, 54.90884098389724, 42.59221078418706, 35.645206399340445, 39.002214753706426, 52.225497731863406, 50.50011146951972, 34.836468696426905, 29.797117717707128, 37.01032400644502, 35.721367556729426, 51.47777048812858, 50.71989901008887, 39.66750058554295, 32.17324751914218, 44.74088854588167, 37.282362817100044, 32.11417093262069, 31.513313366831223, 50.40441226859872, 32.96322834258357, 39.400672509091606, 26.982408863288857, 27.70828984528434, 48.29893840766461, 45.62503266465617, 41.95398449911255, 31.995662777883446, 28.548511707698175, 16.441622156265005, 41.134330447950695, 23.36555215910735, 34.668685541971925, 35.47850215029463, 32.0658658635979, 59.71874257249917, 28.37810073420265, 28.624326914927664, 29.60443363976208, 33.81463818154146, 55.79877194188538, 22.522872625856838, 49.573407993171664, 29.733146173443558, 37.25112229216298, 37.47603084044369, 32.62191900543129, 27.552832449856584, 23.693599334851445, 48.83830888434384, 45.393010926604724, 40.977097149229984, 17.394177995832084, 18.400761748535814, 80.32479265068194, 24.845059106292833, 35.50768191606893, 44.74944115891817, 45.71001472263758, 34.47337821506144, 23.204138267252112, 22.398250459300826, 27.000393411352828, 45.2755902535491, 22.011940925824934, 15.44086407369304, 45.82048471128443, 22.863726556377877, 19.18029267811897, 43.994741322915125, 33.88498506827321, 47.71472917344796, 25.695926905704994, 35.057731097004186, 19.53595467378454, 42.12640670577065, 38.67988670948269, 59.89022503594539, 64.1170494356009, 27.76953145541009, 47.88851998327368, 29.694918250706518, 13.817576148597214, 46.14353652914297, 26.42144961267834, 27.196665324433265, 28.152024373335518, 40.14943908677691, 43.62385510574336, 26.462074634780222, 17.621212939614793, 25.84078469939938, 46.632280044715145, 22.783464990673778, 30.17933099108826, 40.58610672822786, 18.31685180969436, 19.227293186387634, 24.706348263548005, 37.9507708126053, 13.334745458881912, 33.32072692733095, 42.665536416808166, 30.283066574154873, 70.63189511829849, 38.05556813747239, 24.147634431748656, 27.5905297071405, 47.03329686935473, 31.220211394303124, 34.68908618384795, 10.172830797829256, 39.38340922834999, 38.452722253386085, 50.26949276248912, 22.376491058281403, 21.937589038334263, 17.605579279946852, 20.343139103630893, 25.31524164891685, 37.04505001955787, 31.035884929257527, 36.84545949182228, 20.12305119404833, 17.372179440609372, 26.81333620034885, 28.07940166207276, 43.52456274836959, 25.305518822001524, 21.480501985404683, 8.661368338257471, 19.30132897767714, 18.02816298004718, 16.546768290624076, 18.230165156036726, 40.413406613326515, 11.590369918168498, 19.41546280792107, 25.333633599889403, 14.480668778151182, 15.311026232715921, 29.168465220976646, 22.616758785112918, 31.118684000517252, 28.754864857980138, 16.995430842298624, 29.295872665025158, 17.570247897652244, 43.10863393142425, 23.22590028015968, 19.271296737109548, 20.44886433210325, 43.2455040917785, 13.27496127220652, 30.25406448654044, 19.203737290677562, 36.83409751492591, 18.126982622314447, 44.76783578659666, 15.107396225898805, 29.419670815402622, 24.498671376731874, 23.99802468669632, 27.02777488467524, 35.904286042312826, 14.359361780883594, 20.622275688016, 25.82343050471775, 35.92106687079409, 14.538272727911485, 15.238487921288314, 14.364555561560586, 40.13661398239915, 22.17661163881845, 18.047272538126997, 45.92160830412487, 14.266383283557152, 13.607323837229764, 12.858015901326747, 19.277947467623793, 51.919204843879335, 14.517403072794584, 29.572826421892124, 50.85266918601642, 25.988810053621254, 16.31662635789012, 29.188903171086032, 16.16685263855078, 24.346204535281732, 31.157937880664456, 39.61710352324302, 13.461549133393566, 10.298115330298673, 16.60897774727116, 24.233798268211416, 32.98945950233096, 23.867676256897784, 17.975418024495884, 18.168810808189555, 27.629152096440208, 17.27576094212288, 54.797009313346734, 22.32188236868088, 44.715696220519, 28.060791314738257, 24.090155323884535, 41.67758024728761, 19.30107239773003, 19.935144075469225, 31.04115881632516, 14.87368057498226, 33.21568057689499, 14.307463227271368, 24.246578544683786, 12.781589385312087, 24.827623867207958, 18.541741777436357, 30.15522317146559, 24.33901034241385, 14.832537967396249, 36.32149562735263, 13.889295003519821, 26.74231395868764, 15.065161572821475, 24.125757318396158, 25.645205167674796, 16.669156827302984, 19.64752227534865, 31.135299574831443, 31.47210592830943, 17.937016481780095, 13.90712966136204, 17.088154687942055, 20.029252702293213, 35.94790796777122, 50.34067318217739, 19.406149501024128, 14.884748489103798, 22.574840921450182, 30.439295608889413, 17.039764132946537, 29.106265193721374, 10.45511445707929, 23.577921214235545, 22.55402834367901, 23.093135114683072, 10.013094955956358, 22.459354139346175, 15.928546887996607, 13.806895832077757, 10.847405180936617, 15.557762082800036, 22.487231993445675, 31.303807579846108, 35.194784317505196, 18.18856204108435, 6.4749615912956235, 22.24763131091913, 12.321776005590083, 18.295089183420263, 14.381820502998263, 22.49864740677629, 25.479844761347994, 66.28795803229603, 27.419632237045963, 14.752069362111001, 20.633046782723618, 15.120591957860796, 20.264565137556655, 13.793688534583804, 23.28818745014693, 17.99747001945443, 13.668976893323855, 19.567234530695917, 14.099094458468635, 14.144138878188992, 28.747861521436356, 15.818189308823413, 8.717624930699877, 34.60837792025455, 10.162520550835673, 12.39988870154293, 25.968211964261183, 34.18960343807397, 23.092892105399827, 15.386630436703822, 10.321073000255266, 19.640990308068808, 21.23061153818271, 11.6933230971152, 22.76291477768362, 19.499721647919984, 20.16446750828934, 12.446015158816998, 34.48415558444562, 13.521092061211627, 22.31973830674161, 51.8411937892304, 21.671500969777718, 45.22295664316784, 20.815370426618518, 7.200672801737563, 21.186049300285404, 14.546295155469858, 16.87896193756778, 16.550978830700224, 17.86875233950446, 23.6296005147136, 26.30871932648729, 21.973369089766734, 12.959481087519265, 15.81973765911989, 18.59462686142301, 19.161060275198192, 9.87605315929463, 16.336872996452236, 18.035655376729988, 16.730579367002818, 11.381992274264526, 16.226864419468985, 20.069641572403473, 12.577349021139659, 33.9230121489932, 10.724396096299941, 10.287120318690347, 17.825837116888852, 24.670593728711832, 16.623239447669043, 11.47478100484592, 23.14891647196308, 19.678803460562598, 30.66684658261605, 27.831614618442696, 8.526804940289685, 26.884233992100608, 18.065772708023193, 15.022016589280526, 6.80911787664291, 24.31225616251684, 8.955699560836441, 25.69098631699046, 15.141783020131225, 10.275365133917338, 10.038167359606012, 15.426140282880267, 14.526734135141423, 28.830777662087392, 19.519769564085113, 9.591622236722419, 13.825718421138145, 9.368195166854639, 15.92316132986582, 20.499988576397335, 14.969578035708963, 13.486683807319736, 20.30311745997178, 17.953570773323108, 17.849052931388844, 10.590861011373558, 36.77054518304573, 14.3608880646301, 17.31778466738949, 10.002117587851954, 13.778052768029934, 16.226131673751915, 13.50050006235568, 5.753798849390498, 9.885791808438924, 11.855199858409446, 11.063231483707114, 11.07447437118322, 29.12479851235232, 21.614919552732133, 25.765802206704652, 8.095001623954873, 11.205268550005687, 19.35615768065611, 11.850960843810192, 9.715015372664425, 7.661106035731126, 16.088891473815092, 14.784778876687257, 21.37700448237602, 34.059591484426996, 43.62761432413573, 22.162279741538146, 25.80564347455005, 14.706711939394165, 20.41668119453505, 30.763532847405585, 9.786703740970754, 10.757449334638455, 20.25088898965669, 23.905531900985874, 20.25041863396001, 9.984520518441746, 18.868009025379997, 11.650205927278236, 30.23424720514386, 30.961560906253215, 17.844088927026814, 16.091034065049787, 12.72319691547435, 10.084288426332261, 12.657735441219904, 17.176375870553688, 15.928745745213995, 24.92816196119477, 22.309209543752473, 23.86582549140225, 17.34795936387746, 9.870596421577389, 39.05545448647376, 10.588439169558306, 16.51877045718636, 13.395246463245801, 9.533143094364142, 28.606733791064936, 9.350564587843188, 9.392055799338054, 10.224591684747985, 10.330794770997537, 17.639304047432404, 21.78510708661468, 14.44777678535304, 8.422487888016303, 8.088293038125405, 7.831049757100537, 6.232845412320721, 8.000544337213919, 10.818812235475654, 23.179176213064366, 7.229503365024055, 6.564073792030478, 5.974382587253507, 6.255388445594088, 9.735345545995711, 5.968965332460229, 8.437535866207613, 16.842524491140686, 14.563718301490896, 9.094001409174968, 18.646901127068826, 7.3158922458601365, 13.526967518729771, 8.729473847175111, 8.03069393958617, 17.57131675266271, 16.93294465359533, 6.5519454648871065, 19.113240376084075, 5.568888888888889, 9.699320999898761, 24.377146646316454, 16.721854636551747, 17.914469217939565, 12.634893178907017, 6.907514754975882, 16.37508828621585, 22.509582862758045, 5.568888888888889, 5.568888888888889, 31.704001119030824, 19.647823122271106, 19.61359218072187, 17.54048966002955, 6.247175930448504, 9.367342563572933, 23.910141625553408, 12.770117213260638, 13.93238180760258, 20.582265809485612, 16.690723595656067, 9.827340218695975, 5.5779287588673645, 26.136009065406345, 6.485787260398599, 24.32947850280482, 23.05311040182551, 17.47175527430134, 8.41795452229163, 7.801885636930103, 9.764191630556358, 8.074840633413048, 17.389020783955104, 8.01356023860571, 9.36627911479768, 37.390706104843716, 7.761576871919287, 8.699101665628152, 6.967557956462284, 5.568888888888889, 5.617016341806557, 11.79978282031568, 15.733608650254945, 8.925486153954951, 26.75159861616964, 8.512883646066554, 8.098602914090096, 8.13880325074979, 6.55508522432306, 5.568888888888889, 15.020226190542846, 22.010353491150518, 24.667878804062937, 13.376286280905655, 12.011946140390824, 15.801653361032974, 16.637286807938732, 11.200322813074695, 8.17744489205484, 10.0063990915769, 11.110121547779757, 7.89803768246432, 16.628669222572377, 26.726577367616382, 9.636953820668568, 11.574493551671265, 17.214372424653337, 19.593648333426337, 12.36769147811715, 6.108867324595557, 12.683621660396703, 7.607252266324792, 9.317553659790333, 7.614207765824228, 5.568888888888889, 7.6629761623841075, 6.861865685334675, 14.875566102759137, 11.322796710315979, 10.117455980462228, 22.295533416716435, 12.256818512101148, 14.480479059386228, 18.87426374047106, 6.265178219544293, 11.693589834659337, 6.226971528327521, 8.870289901712654, 7.049316939306722, 12.551692649329262, 14.425060968008955, 6.694914965251629, 5.798135023899563, 9.172534446824113, 8.67733993066169, 6.382758522985184, 5.568888888888889, 5.68757771662142, 7.246843168705009, 6.5656999483525, 6.163680111160164, 5.721710822905146, 5.568888888888889, 21.73992243372285, 25.344819324635864, 34.218868560172155, 9.736889955191511, 7.308787244206359, 5.568888888888889, 12.11934306431839, 9.085576366651892, 14.37943179600511, 13.579646601646349, 21.504791994582316, 11.810250021208212, 16.93799091510142, 11.265953237845755, 8.71166799248778, 16.36731710089627, 9.919774502535452, 14.020529278168906, 11.584853073263123, 5.568888888888889, 10.156427184505537, 11.363657302360718, 17.662260042037133, 5.568888888888889, 16.57662660776503, 9.398090022165302, 9.831785298686393, 7.527589796277137, 6.703563174652329, 5.568888888888889, 5.725769489624617, 6.234280200462781, 20.55452377753352, 8.345779198376643, 6.993611861653029, 5.79535939356108, 19.718425158204578, 5.568888888888889, 8.817538002854613, 13.056414870044868, 7.802509410680857, 8.06600789743898, 21.412715571215603, 5.568888888888889, 8.663162583864167, 9.642021658973416, 6.9614814574607475, 6.283323645287087, 8.613673375563534, 10.440475560277223, 13.420277721775829, 7.223113662178784, 10.471630626991, 9.870127903710616, 7.539468239280143, 11.221473098469355, 7.96020408585463, 9.712004127106665, 5.690676304787531, 10.187374076130563, 6.072938167976131, 5.568888888888889, 11.668278890837433, 10.309233431620562, 16.154021331397352, 8.381640738793307, 5.750162979308249, 14.312307346369598, 25.797099038095098, 5.568888888888889, 5.568888888888889, 9.267437221840698, 6.912767828493431, 10.917316628790456, 5.568888888888889, 5.690906229343193, 5.568888888888889, 5.568888888888889, 12.278229345344403, 20.455931342713082, 5.938787721348094, 7.256189758592957, 10.103666823219426, 12.721214166963629, 12.916062792515403, 24.407976132407104, 14.337089480796621, 8.352326495420476, 17.064947422357054, 9.703041044084493, 5.794089947079298, 6.365666126496618, 6.504748959920534, 17.305484904564207, 17.88554666801877, 7.952100754611338, 11.369406764344726, 5.568888888888889, 13.929064474072925, 18.3218338537526, 8.173310885016816, 5.568888888888889, 5.568888888888889, 10.143275745070532, 5.568888888888889, 7.2525622069116675, 9.966740552564813, 8.35776473963926, 5.568888888888889, 6.462341568894323, 12.353934189439466, 6.412786177466306, 5.568888888888889, 5.568888888888889, 8.692351525077425, 15.438968874804285, 9.76838404552349, 10.118069306908934, 7.40147499927716, 7.685155808266394, 19.846470171552145, 7.656911290179128, 6.486924826921351, 16.702805387014926, 5.568888888888889, 10.793147362416194, 11.575668504433189, 6.1875669752675835, 14.2782511777226, 8.570281900978376, 5.568888888888889, 10.999266237554707, 9.651781012121642, 11.863260749918643, 7.97813593036137, 5.568888888888889, 8.367026026305325, 5.568888888888889, 8.03587389260662, 5.6721870658766, 5.714748867748571, 10.209444966408512, 5.568888888888889, 5.568888888888889, 5.568888888888889, 11.521292272681716, 10.71400628373674, 8.86069519184696, 5.568888888888889, 16.63160966374019, 7.991729714359395, 5.568888888888889, 27.609903032029607, 5.568888888888889, 7.292160960226315, 9.886140159314879, 5.568888888888889, 7.810588971390264, 15.425509194753921, 5.568888888888889, 5.568888888888889, 5.9662061864600044, 5.568888888888889, 9.199839666084118, 9.704267320167762, 22.404656270776684, 13.774682748388882, 5.568888888888889, 5.568888888888889, 5.59095982755727, 5.568888888888889, 12.69632631183865, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.654888376038706, 10.890068052533659, 24.01606926950195, 6.243904504559383, 5.568888888888889, 5.568888888888889, 6.928544095504103, 5.991498190980296, 6.168976104376341, 5.568888888888889, 16.734995183524262, 5.568888888888889, 5.568888888888889, 8.74417423323654, 9.052163293942725, 6.968939035891079, 6.345600878290977, 5.679227787080305, 5.568888888888889, 10.540637814887665, 5.568888888888889, 5.568888888888889, 16.8723704118126, 9.317405197839948, 5.568888888888889, 13.213152392369956, 10.336396324914446, 5.568888888888889, 11.177056220327252, 5.613044970134105, 9.088526991985722, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.2890522633673935, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.828590112761354, 10.871930642381418, 5.666263496896754, 12.17271661222871, 12.738408369907662, 7.344088177964361, 10.727396613302043, 12.058815910002131, 5.568888888888889, 16.27771574411558, 5.568888888888889, 5.568888888888889, 5.5752950685305445, 5.568888888888889, 6.677210058251481, 5.568888888888889, 5.606535320506459, 5.568888888888889, 7.213331739432882, 8.164012977847841, 5.700714072849024, 17.45081874238764, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 10.127024813015318, 5.568888888888889, 5.899821095908236, 5.568888888888889, 5.568888888888889, 5.568888888888889, 9.512927780042887, 5.568888888888889, 8.272690182735301, 5.568888888888889, 6.815096240804094, 8.378139286498177, 10.507129874236295, 10.958248470908195, 5.568888888888889, 7.8412980597207005, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 10.896521673400063, 18.926047209029644, 6.448577988800756, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 11.187755128532384, 5.568888888888889, 10.224507729939628, 15.032764107447381, 5.628781129535054, 14.575757924186028, 9.924702392797975, 5.568888888888889, 9.224283985651944, 7.442698511067102, 16.83631367949393, 10.430195074600858, 5.568888888888889, 10.66009750024966, 6.284090193029334, 5.568888888888889, 5.764618500171561, 5.568888888888889, 7.597895366562645, 8.983391409926048, 8.94634520666085, 5.568888888888889, 5.568888888888889, 15.495401372024551, 8.178095859220758, 5.568888888888889, 5.568888888888889, 6.2162036620800505, 7.3295338084944355, 5.568888888888889, 5.568888888888889, 5.568888888888889, 9.36715302144088, 5.568888888888889, 8.053702574479713, 5.595651859600747, 5.568888888888889, 22.67190377226321, 8.9359589315239, 5.568888888888889, 5.568888888888889, 15.640866416972923, 7.2463230562506675, 5.568888888888889, 5.568888888888889, 15.30199391334912, 7.369578713496288, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.723349902537799, 6.276144242138916, 5.568888888888889, 12.507883060850808, 25.989500460764564, 5.568888888888889, 5.568888888888889, 8.41970807572601, 5.568888888888889, 5.568888888888889, 14.923857903260688, 13.760912875415906, 22.91925214416595, 10.732017664708343, 6.749977956519403, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 9.121061103132833, 12.032647866470773, 10.232476229956697, 6.869863822057979, 5.568888888888889, 5.568888888888889, 5.568888888888889, 22.022988969879016, 7.001346862506799, 5.918595370273567, 5.568888888888889, 7.001621008811787, 13.190255645629525, 5.568888888888889, 12.217072928751925, 5.568888888888889, 14.211476718815922, 5.568888888888889, 5.579695435062433, 5.568888888888889, 5.568888888888889, 5.568888888888889, 11.241385026591397, 5.599267345913292, 5.682345798500687, 5.568888888888889, 13.602854983570259, 10.689452102547518, 30.37976410524505, 6.944231703965629, 5.568888888888889, 27.183230280672724, 9.166984234981193, 8.571896452763607, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 15.456391624763013, 7.8751797011062346, 5.568888888888889, 7.90177291477108, 5.568888888888889, 5.568888888888889, 15.832420490836862, 5.568888888888889, 10.027490059032665, 7.318018248723754, 5.568888888888889, 23.590246055857648, 5.568888888888889, 5.639216107482197, 16.62261360188071, 5.568888888888889, 24.802238495344692, 5.568888888888889, 6.4486366101814525, 5.568888888888889, 5.568888888888889, 15.564156778732091, 8.690089236518759, 12.939080118967361, 5.568888888888889, 5.568888888888889, 7.181938319918176, 18.005818529209826, 9.835682580891614, 23.60103207503497, 12.912205564267648, 6.466819869688105, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 23.28857447803815, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 14.301039456540067, 5.568888888888889, 10.574904605464248, 6.574591325191122, 8.30291007325708, 5.568888888888889, 6.335225012078119, 5.766132672873831, 8.110048138328821, 5.568888888888889, 5.568888888888889, 12.542440912521688, 5.568888888888889, 7.236569281831332, 7.3355770493496415, 5.568888888888889, 13.120192658839606, 5.9523482630485045, 6.39532568959809, 5.568888888888889, 5.568888888888889, 15.921822268306322, 11.679534617819979, 7.503306279716431, 6.999386082717689, 5.568888888888889, 20.728880938848807, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 19.477990276549377, 17.106082714492786, 8.62325184683587, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.0238842832400765, 9.56113599598023, 5.568888888888889, 22.04675131598094, 5.625672721877951, 6.97926516014211, 5.568888888888889, 5.968501999759946, 10.832212167636078, 5.568888888888889, 9.694378139006933, 5.568888888888889, 16.65215412981155, 5.568888888888889, 7.347121099768906, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 10.44001859389164, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.858711445594114, 6.522635089455816, 5.568888888888889, 9.567008741104386, 6.157761906145621, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.706124678414334, 5.568888888888889, 5.568888888888889, 5.568888888888889, 33.27840976026764, 5.568888888888889, 16.734505663033723, 9.48270513899232, 9.182738076272182, 5.568888888888889, 5.568888888888889, 15.988320095498388, 5.568888888888889, 13.365847764057326, 5.568888888888889, 5.568888888888889, 5.568888888888889, 15.480814256271096, 5.700954327552599, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 9.256389558157842, 5.568888888888889, 7.237616453118215, 7.691318533563244, 5.568888888888889, 5.568888888888889, 5.721578082761964, 5.568888888888889, 9.904576927608858, 12.744577021376951, 10.25166487931003, 5.568888888888889, 9.77672057960797, 5.568888888888889, 28.962954240321725, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.359737611462068, 10.11384032305635, 5.568888888888889, 6.630953132180336, 10.216159186419116, 13.121530577184952, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.736279346268343, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 12.435890278446632, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.546007068982355, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.433856726838402, 5.568888888888889, 5.568888888888889, 5.568888888888889, 16.244344881725596, 9.992483184239749, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.251430828074609, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.392486015916932, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 11.278012285611542, 7.990334884845836, 5.568888888888889, 5.918885891363076, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.756853899966293, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 14.49583801298439, 5.568888888888889, 5.568888888888889, 22.03603981736084, 5.568888888888889, 6.05476199700694, 5.568888888888889, 15.150291047073107, 16.711153677788772, 5.568888888888889, 5.568888888888889, 5.568888888888889, 28.192336695748423, 7.382479810790423, 5.568888888888889, 5.568888888888889, 21.65775534358174, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 13.911531357098985, 12.74903068595483, 8.621180932043934, 13.27059577282036, 5.568888888888889, 5.999842473641185, 5.568888888888889, 5.568888888888889, 20.213461211485615, 14.53488606503542, 5.618610301383784, 5.568888888888889, 9.73219978668935, 5.568888888888889, 6.970232341568625, 7.2787766063677255, 5.568888888888889, 9.073804375030774, 5.568888888888889, 5.568888888888889], "1LEO-4HAGS-4GS": [43.35117062893944, 35.86475392437636, 35.93018801046102, 29.257403023260462, 60.55249792200807, 27.660001582234116, 30.68603566476354, 60.446824474472294, 57.36062805482364, 36.43923585195868, 51.71052370406011, 36.88677855723237, 34.694704964307604, 37.55685445671467, 18.918898098295287, 75.87813634426142, 44.97361491065456, 24.851177060648826, 53.606731906164626, 29.833707856310145, 24.91446716812541, 69.6526128726629, 18.612553687740835, 40.607497211451545, 44.27884550460447, 38.38213224144457, 26.83587125608701, 40.22441490051382, 40.61477959581391, 27.96082353020458, 61.37106698776921, 63.373568768317185, 27.44895078994161, 48.44535940766681, 37.76251648309237, 24.981921088673612, 50.66375690517745, 50.73358810809124, 46.82592798909774, 52.65322851138947, 25.70323168677634, 16.715556355412144, 46.60682401623237, 44.95237615373991, 21.25681856783506, 32.03845444102044, 67.6588635859902, 61.04200411406246, 39.478270963376616, 59.96964314515801, 41.328532899205925, 27.689832632086866, 31.136055851279796, 30.58397087202445, 31.52406667596759, 38.58046252677352, 31.279293843711347, 36.261766285710756, 57.33894024789163, 16.98244400152655, 45.21882797596415, 52.804963140026075, 43.47913096670324, 26.482748954356612, 30.72702501969977, 43.14175651816748, 30.172982329501536, 56.922482553018504, 34.186382942043586, 48.19611121417819, 39.868856724824646, 52.59222094911613, 22.32924106328384, 46.34872801975864, 43.45931287100262, 51.99703459216426, 32.73098152542413, 34.58641122475193, 82.47783842374697, 28.603167792794128, 18.629232870962202, 27.588554199810638, 52.6250947251955, 40.289393762491414, 28.520094945511325, 26.747272349046533, 37.1155279866254, 13.558181490377407, 56.934369884100185, 33.46697655468718, 48.993455381654876, 45.155231168039236, 35.16950465722309, 37.85684150659102, 37.00711039639101, 22.174545837857824, 43.32893023473626, 21.59857910603168, 28.933449520337128, 30.41633156521823, 34.82834732422862, 26.501996963367695, 41.04080623565156, 30.050139567170433, 40.85439475719677, 40.18944570134073, 14.671199585302741, 27.85141000992175, 26.177251073475173, 41.37603395258007, 40.06583099312845, 18.668726474022275, 24.415257404677934, 33.59741553608591, 19.750380084837325, 32.22509829433458, 35.21294487079168, 29.13037196172405, 11.722588899898602, 20.607150152213084, 44.81262219311532, 25.15096831937308, 20.15659140727879, 43.7562908432999, 25.544898177361627, 24.34244044729531, 27.319527921393043, 26.59732130126887, 39.039942276675504, 23.336544928208106, 23.245961808569962, 15.928606642201935, 45.01654149088672, 50.557343149117216, 31.28052825904922, 31.687289005308543, 31.349415774053124, 21.07742014304259, 16.79098591476749, 52.693605867416245, 23.33127224902789, 41.192226990298245, 31.361705349495285, 48.71535464536782, 26.675214843546662, 22.257557779595327, 27.177292538092317, 33.302956119551276, 28.477293781991055, 28.86174544370876, 41.288114128542524, 26.38021587837585, 35.35383562297019, 47.08377640407071, 30.696719069736552, 36.03963202784542, 22.319987658983216, 41.499887760976456, 13.040719471503667, 11.497992048498112, 32.812367972578066, 52.12475180001411, 11.722357816179443, 48.586878694508975, 28.499107670757667, 51.5572430695349, 45.77085061492702, 17.517805860776058, 19.65540955546763, 44.84108690354743, 43.96203001600246, 26.65995786155116, 36.202511873034396, 41.33523984374309, 27.216822592357385, 49.99721206598801, 18.62409207936953, 13.781027734736972, 42.50780881206316, 56.71178378101136, 11.245854471839971, 36.700187774537774, 27.6039681765094, 20.858230485441172, 21.889316889970765, 37.1867326654218, 17.475763417518593, 15.110845367395743, 32.414635233379116, 19.51587987424196, 28.48197655264829, 36.99881541114825, 30.5853545249756, 29.31118677698069, 21.61795362292723, 51.43002074535011, 19.9435693434646, 48.39298571231955, 20.26003248938578, 34.31989640276191, 24.183147595241802, 10.389491740290296, 31.621539394779465, 33.61982589618142, 9.875961895572994, 25.959503661095916, 15.892333680986232, 22.978488462421524, 20.543324687632666, 7.55570756223139, 31.805114147137484, 18.38608628272179, 18.826937527436094, 14.704416966263562, 37.340963419914445, 15.396902622909668, 8.702200826358299, 21.395132857400817, 40.764517236331216, 32.03219719617788, 24.308037543340234, 15.65457747634867, 22.673118256247758, 12.751295365083385, 7.1273974542086025, 21.21348163520411, 27.656546434126835, 16.269248655576607, 26.895694333931203, 33.45140618483391, 19.75121855229041, 32.722793598302154, 17.647574853451296, 26.707513272090452, 7.602277238771462, 19.063578282281714, 19.112360457345417, 32.74270631562513, 18.050424420619983, 32.24427047069574, 13.868984082394222, 23.787481813586062, 18.47036631334336, 14.289484421201493, 20.532364353572365, 14.727886182516446, 7.614776884412353, 14.365016031409533, 28.552994501795954, 25.742310295259383, 29.38591651317505, 26.983862451584287, 44.19129031836053, 16.130011606635072, 18.351636597799423, 7.861514140109921, 18.768311378187963, 14.30452906517551, 11.997998927950428, 17.668058554428132, 18.691840716866682, 31.800160047311785, 14.059506001952286, 21.495751993826214, 13.23596101414066, 36.35993480449785, 29.153723723069273, 13.236076981388898, 9.425301108348803, 10.561667565781791, 13.943078794146258, 19.27990346764044, 35.952083831116305, 18.782916161780424, 20.46331971182755, 25.656970577575855, 16.909346347056072, 43.11240802002874, 11.419760528334107, 11.825572189360367, 38.65714665851747, 23.116819744513414, 10.514706587901372, 18.318901669859283, 28.96610233531455, 13.717628122642653, 11.152190271991373, 7.900666660366924, 17.811864631540015, 11.140612613040624, 30.819225794688837, 22.124062365607436, 39.37081391291207, 8.323485519096488, 26.056458025870178, 10.386854361724911, 14.629481240003757, 13.5129831221978, 17.171584719048624, 23.305913506801975, 4.257381047130454, 9.403688806558533, 9.861937554507191, 25.256755950909007, 17.991032797833995, 36.91262267955016, 17.211531618262544, 21.657742490987992, 20.651536112508644, 12.838241894800458, 23.52717454538591, 15.941001438674032, 9.514346212952118, 9.264633747742181, 14.29998479298449, 9.038814022280281, 31.756216773731243, 12.519797714345502, 16.880930165972124, 6.696755988510035, 5.662257399539215, 13.072995718089217, 18.21241299052012, 16.22633025367143, 29.54941557972938, 16.71448523541061, 13.75106784788757, 21.421691357666578, 14.889196730413014, 13.597679130640229, 41.66155847439649, 12.536524939594234, 17.282262117525296, 6.726598626595118, 17.746409135119045, 6.671775741125864, 20.269400059235544, 7.326212873993126, 7.236956418638915, 4.145599773203862, 22.627929635464188, 12.94971830835853, 6.314016479685835, 6.423735773665965, 18.127001771410555, 22.18402444151836, 7.992039082897192, 11.961490288668376, 12.386021701406488, 4.754201088115157, 28.94883890450712, 10.183305359479393, 16.447852934789342, 27.053184583747647, 12.192537607530426, 21.548431460007453, 13.650880323778573, 8.502148081395676, 15.297825674419444, 6.789009766566179, 12.30900455701433, 24.147229222858954, 15.808818193902097, 12.746844466565843, 6.908234715403106, 9.972493092894144, 13.3292999287896, 9.85825705837466, 8.759356142171624, 14.197034553573337, 18.26791510151316, 8.92870790152345, 8.393713825454611, 10.972327159342342, 42.31444865588323, 19.98981526632983, 28.408524620695584, 8.047445592883308, 7.954990486990312, 26.932791293160637, 16.189301092393865, 9.687949745419486, 11.306288563375185, 9.662405094332398, 12.4405434846587, 6.077403850114836, 18.54157777695118, 5.764157596812089, 11.29273975586186, 12.539179730149383, 9.73489668404861, 8.79532151135593, 10.700105981845832, 9.135007000536067, 13.56128173026355, 21.8509618854929, 10.896612426492771, 10.863768448913644, 25.05673989542577, 30.275511291223406, 14.162759029730182, 15.469755670077813, 13.757680327924122, 4.995874679338215, 5.11487115346066, 8.919806298528034, 11.190325162391048, 18.197986586738573, 16.37532871978803, 18.026070910436463, 4.257800945317323, 24.373879099631537, 6.672291876917138, 9.843698938278921, 5.646338598746925, 18.038578489937695, 15.471784853513864, 21.146172507452807, 3.568445996430218, 17.518311580041935, 5.307799371199899, 16.603113822738244, 29.68836630124313, 15.802115973638283, 16.83899900072419, 14.570185596284137, 9.754994421403868, 9.152006327488614, 5.415536916782882, 18.021712126672302, 15.781319735848747, 13.697592031402912, 9.6289351420803, 35.190711862462784, 5.0529675436558055, 11.588433697711974, 26.056578321245954, 12.949038548254135, 18.562332978368406, 14.152286071857255, 8.458767653062965, 7.626275623508128, 15.051451024747744, 13.06777195113287, 4.960537782895226, 7.05785963511465, 5.720169499728436, 7.941026280131494, 15.394646760744234, 12.199952220513234, 21.698096108674868, 22.868442592764314, 3.5521465990952503, 17.31559854007416, 22.568593978314144, 12.627552040430766, 7.6649547843438235, 18.28566757096116, 7.316878979656373, 11.795384949879237, 19.664672938413645, 10.4567836465989, 24.481328130463677, 10.540152816497335, 6.866754813220307, 3.459515274051019, 23.866772458551193, 18.472223361886087, 7.870920440362463, 7.388511048163418, 25.133045415022732, 14.384361927902967, 5.9355586072711874, 7.953895088937719, 12.4330184164001, 13.466298095222834, 6.720510599841194, 21.47186739684388, 21.305759188809567, 30.105403776615418, 12.943054790227288, 6.468545415404988, 28.34804440138315, 6.136541254603821, 21.979765311664227, 8.667905533239235, 8.50608577808349, 4.594464103152403, 8.345059473993974, 14.96440772304733, 11.327759659769866, 14.47619643352834, 43.58146305569274, 15.813625238243144, 5.059327413140738, 11.366990641968682, 4.101138571976434, 8.443557536291172, 17.305866730167352, 13.489399087746206, 3.8872097371875522, 16.778131852110235, 3.5555255140599233, 6.477659911123915, 12.333108521834802, 9.540164715295658, 17.093937126338076, 8.122026943208128, 4.370602516613093, 6.780639071962741, 6.033488872799308, 3.3215777777777777, 3.8276998676062215, 4.917375899252678, 3.8931760123453043, 4.432287327688635, 30.545024981968318, 7.007386359483888, 22.801791565801274, 5.128606362601558, 4.005835712271875, 3.430325088604163, 11.45870196330443, 19.037333621279753, 12.794601761064401, 4.040727686531422, 3.366413762783139, 9.08129380065462, 3.3215777777777777, 7.810813666939389, 9.998746843614002, 3.3215777777777777, 17.037379337023705, 12.527625124255751, 7.351828398684475, 9.607664013369593, 19.299247015778185, 3.3215777777777777, 5.529081853330569, 22.564775607954555, 5.065625840305229, 10.03408554890805, 6.692696389999435, 7.089544058155232, 4.093299416061994, 14.112286279842188, 3.8803502325101307, 13.34847173801909, 12.103280907027589, 3.925691768368815, 13.886046331444737, 3.4837971066203344, 10.890889162379572, 15.18046982994102, 15.113846737209629, 4.931953722358306, 3.517767631883025, 3.4132993874711874, 10.649430349141442, 13.95709158786653, 7.136175533579067, 17.134415633046633, 8.08908355948687, 7.509979274925738, 28.449857744439438, 3.695318659525491, 10.507801336386667, 21.267066235397298, 3.3215777777777777, 9.135313667802635, 10.957247523973436, 16.71390567685871, 9.361275887975978, 8.65798435536371, 6.035710600409418, 12.102960758679906, 3.3215777777777777, 8.699007071256679, 8.87930287686214, 6.1134158970024295, 3.778350995738727, 4.1911846101903, 12.202584701000594, 9.579223257094409, 7.9948073855436785, 14.479775541577416, 4.650897996039707, 5.93862863113106, 5.050701157404723, 8.70306651029447, 5.391243152256824, 3.4284672331342474, 45.40857113216135, 7.052726472668384, 7.366301064854678, 15.59519758470653, 20.73335869691377, 5.912153281123193, 8.617151088526839, 10.567335245015961, 17.794932560540882, 6.1848513152964255, 3.3215777777777777, 31.24577823966563, 7.932081567739855, 3.3858508719551765, 16.09367155727929, 3.44306616756658, 9.736383728705768, 8.214952243869455, 11.858559881411878, 11.85998392505924, 11.443753037820061, 3.980178077756263, 3.3215777777777777, 3.3215777777777777, 13.697763823086934, 8.088571179523054, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.018114621015547, 3.8076047373642368, 4.363996289309829, 3.3215777777777777, 8.474512886548515, 3.749594785728564, 6.763576768132179, 3.3215777777777777, 3.4282557742505917, 3.3215777777777777, 3.6956025345140513, 20.479923961910455, 29.293506475076395, 3.3215777777777777, 3.87673805736921, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.974469444986912, 9.675568156967032, 4.3951656913687955, 17.131183194342974, 3.3215777777777777, 10.321429222657418, 3.3215777777777777, 7.277307990475303, 7.219334171461356, 10.41707098925089, 15.964833373769801, 3.3215777777777777, 9.76832428710787, 5.870759627873639, 3.3215777777777777, 3.3215777777777777, 3.500494720022299, 3.3215777777777777, 4.981031685656554, 4.450253017681798, 32.44010142414293, 5.256485850654424, 3.3215777777777777, 3.3215777777777777, 10.324407557564752, 6.718941254835336, 4.243635016765547, 4.213341572072938, 5.964782864915246, 3.3215777777777777, 12.372963372355395, 4.150848373884235, 3.3215777777777777, 3.4364443131288964, 5.135542990692622, 3.3215777777777777, 3.6917782739235965, 6.271850507756559, 4.0253561178611985, 3.3215777777777777, 3.3215777777777777, 14.80687656443161, 5.989308429029653, 3.3215777777777777, 8.54270047832219, 3.3215777777777777, 3.3215777777777777, 7.081616620167492, 3.3215777777777777, 9.507805413430237, 7.863402632523917, 3.3215777777777777, 3.4092965036428837, 3.3215777777777777, 16.271031022968362, 5.313777170152554, 6.572900856909527, 17.450657659814794, 7.950000115136945, 3.3264265890459583, 7.320376875191896, 5.016139026865085, 3.3215777777777777, 3.3215777777777777, 9.238775096576184, 8.722987505325952, 4.307886182723332, 3.3241512294124234, 3.3215777777777777, 3.3215777777777777, 3.6196052371254988, 24.72235963780982, 3.3215777777777777, 3.834297248070618, 12.142023947471607, 4.206614912647583, 28.892159996679815, 3.3215777777777777, 4.2487425158594565, 3.3215777777777777, 6.98741660394708, 3.5131969566128847, 3.3215777777777777, 3.3215777777777777, 12.534003677509629, 5.921634748663366, 17.17012822652906, 3.3215777777777777, 4.228469776832218, 3.3215777777777777, 6.453067426542475, 3.3215777777777777, 4.512348481627855, 3.4223339084002076, 3.3215777777777777, 3.7882653771008603, 4.82184581100686, 10.878547857773636, 3.3215777777777777, 17.03683660215037, 3.3215777777777777, 3.3215777777777777, 3.6853474723018396, 3.4562266606219265, 3.3215777777777777, 3.3215777777777777, 6.0561379567665705, 3.3215777777777777, 3.3215777777777777, 3.4589892055960076, 3.3215777777777777, 3.3215777777777777, 3.4635141080765646, 3.3215777777777777, 3.3215777777777777, 6.053158217063376, 3.3215777777777777, 3.3215777777777777, 4.163453814001339, 4.143979645071369, 5.828491315522613, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.948275001145158, 3.5136086628320444, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.602937123772927, 3.54046829453099, 17.784172916217006, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.300168556243483, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.9573439510144515, 9.025654759635856, 3.3215777777777777, 11.789193597255908, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.495349507122031, 7.062927015579064, 14.318756118949091, 7.075287435617576, 3.3215777777777777, 8.242937381017832, 3.3215777777777777, 3.3215777777777777, 4.819613980143591, 4.865745065978622, 5.8811828487667945, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.067857313521401, 3.3215777777777777, 21.76875815839084, 6.635897327285018, 3.3215777777777777, 3.3215777777777777, 5.311689661822393, 4.324844350516954, 3.3215777777777777, 3.3215777777777777, 11.915801594782629, 3.3215777777777777, 3.3215777777777777, 3.3655361106732764, 4.56803053841262, 3.3215777777777777, 3.8196543944838766, 3.7454808184613655, 3.3215777777777777, 8.293326703776552, 3.3215777777777777, 3.3215777777777777, 3.9709932166790662, 3.343508824566157, 3.3215777777777777, 3.5397063867977834, 4.294788021039682, 3.3215777777777777, 3.347425352691038, 3.3657338590229933, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.150759183819892, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 17.667815400911316, 12.559979584987063, 4.1399301388570375, 4.794235774961292, 6.934579318122053, 10.32620586486508, 3.3215777777777777, 3.5976202563041575, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 18.654057339469425, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.623690626113546, 3.3215777777777777, 3.9060104107441327, 3.3215777777777777, 4.471865264182069, 5.568818385280881, 6.964276724357241, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.9242910972577496, 3.3215777777777777, 8.643437442880606, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.122882629488656, 4.492951623857367, 7.8946634850481985, 3.3215777777777777, 4.567785129692983, 5.860539916957892, 3.537225313349193, 4.614779567962964, 3.3215777777777777, 3.3215777777777777, 8.710611662180519, 3.3215777777777777, 3.6906395466313646, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.9269002540096585, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.530690827602262, 14.148078209244726, 21.377145866132917, 3.924313686022847, 3.578219031679157, 3.9225148820883726, 3.957409842663275, 3.7602677518375778, 13.566433011605618, 3.3215777777777777, 3.3215777777777777, 3.7500355485965025, 3.3215777777777777, 3.3215777777777777, 20.535803123831172, 3.3215777777777777, 3.3215777777777777, 9.672146131197445, 4.740695551712055, 3.3215777777777777, 3.3215777777777777, 9.210068427003772, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 14.852544674016817, 3.3215777777777777, 3.3215777777777777, 5.953287016805461, 5.8099180172278135, 3.3215777777777777, 6.985793275223618, 3.4240748304010733, 3.3215777777777777, 13.238756723999948, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.4211465931040177, 9.500987514444741, 11.072079205071134, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.757352684306322, 5.818719731258565, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 8.129527614202123, 3.3215777777777777, 3.3215777777777777, 3.5486143189324095, 3.3215777777777777, 3.3215777777777777, 8.151584659640259, 14.083693009622388, 5.438869503339072, 7.5449047044908815, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.113054365471637, 3.3215777777777777, 3.3215777777777777, 16.663950479105463, 6.52772598006847, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.902881284433937, 3.3215777777777777, 3.3215777777777777, 3.5805150486308914, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.867248806940631, 3.3215777777777777, 8.812132044631351, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.924697505316462, 3.3215777777777777, 5.499959352856207, 3.3215777777777777, 6.598650736766425, 8.442140991436405, 5.239924968763697, 6.125891676886163, 3.3215777777777777, 3.3215777777777777, 13.14674583593865, 3.3215777777777777, 12.123621274551928, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 8.283779698927377, 5.685710416531288, 4.662441606569361, 3.4629644239526627, 3.3215777777777777, 3.3215777777777777, 5.760934677877624, 3.3215777777777777, 3.856101203437793, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.843321844008142, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.856342078884042, 12.6632396859002, 3.3215777777777777, 3.3215777777777777, 12.02330765895068, 37.48020666749408, 4.321719790002835, 8.31321249618021, 4.468184765582146, 7.229555205588724, 3.582344328595346, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 17.375727944069364, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.890194411014346, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 19.291251688834507, 3.3215777777777777, 3.3215777777777777, 3.501411074567626, 3.3215777777777777, 3.3215777777777777, 8.9036465269424, 6.576440952654202, 3.3215777777777777, 4.345306815933935, 8.34434959126384, 3.3215777777777777, 8.635590375495186, 10.578168782513327, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 9.954248024876243, 8.264852699303328, 3.3215777777777777, 4.966750218760127, 3.3215777777777777, 11.376298096985936, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.8295987199929877, 3.3215777777777777, 6.11492025773479, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 14.669184009024699, 7.177165668080781, 4.785871361478637, 8.729148364893748, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.115533120556683, 3.3215777777777777, 6.3005933464134385, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.1936063741123775, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 10.364713000787242, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 8.996234026845912, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 11.108411253974346, 3.3215777777777777, 3.4096760161527913, 3.3215777777777777, 3.3215777777777777, 3.475485529000109, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3952914816019177, 3.3215777777777777, 4.4834606903500696, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 13.741008984387276, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.448589556055631, 6.977604940845692, 3.520171378664336, 9.123535577611214, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.4481689134625846, 3.3215777777777777, 4.795119830242203, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.5177003669693008, 3.3215777777777777, 4.866788822009366, 3.3215777777777777, 6.335600028875402, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3303334013985757, 3.3215777777777777, 3.4161036084151424, 3.3215777777777777, 5.249054966565897, 4.372706486450626, 3.3215777777777777, 3.3498724975866296, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.5434808303433964, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.568109479961702, 7.256251254812437, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.665436684615504, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.203599990448703, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.427330599736931, 3.3215777777777777, 4.7292012160759445, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 11.019933317689086, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.179803381240172, 5.104808301777786, 3.3215777777777777, 3.3215777777777777, 4.7131495383290165, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.9871914594781557, 4.412182724407445, 3.3215777777777777, 4.040563541530971, 3.3215777777777777, 5.802831952936087, 7.022406359406121, 3.3215777777777777, 3.3215777777777777, 4.089712890787752, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 11.664220245987874, 7.449870326033924, 3.3215777777777777, 3.3225713125282326, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.238528608303632, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 16.13791744899058, 3.3215777777777777, 3.3215777777777777, 14.276178314794432, 3.3215777777777777, 3.8575577425261747, 3.3215777777777777, 3.3215777777777777], "1LEO-5HAGS-5GS": [38.32003880113791, 35.777225326124935, 47.553512065120096, 57.09598444021975, 50.24926466705307, 50.44027610357131, 17.934940159482608, 41.5623955523189, 40.99095789615457, 42.597248604675436, 35.68089147275609, 32.6215259457348, 35.69063898976778, 26.58836086803703, 21.300624000770917, 33.60813748139315, 59.40313054589957, 39.00468215223885, 54.16503349750185, 33.56900891961355, 32.49909161466329, 42.362210687675656, 30.04263282189461, 21.46631984283703, 24.267696900473968, 35.39789186723436, 25.073260297271748, 43.348786314099186, 27.932967290572957, 37.12670103835216, 51.108552693863395, 61.296410210404886, 32.23902401857528, 54.920007250488446, 32.35593455875876, 23.337807721415714, 37.73339467817906, 31.666805767997104, 42.908841847866135, 44.44364079537039, 22.508921469419136, 34.35375794968388, 39.99087825356465, 48.88231023529755, 43.75077643526148, 28.64685940865476, 42.91673850657547, 53.02655974858881, 44.022152127215094, 29.957272584839497, 39.02769557463482, 39.51195265590536, 37.55747703078584, 29.377004038412267, 39.37369974423071, 47.071719791963154, 21.376224962934554, 27.249385494831984, 42.05337255884302, 34.470571754959416, 33.96957904991368, 24.249000068998836, 29.885407973918653, 34.17054753961914, 63.420666501743405, 48.782271283921595, 28.5071784204012, 50.880105496614746, 33.418875692975305, 23.085461845581403, 46.28196093327089, 50.792640589425346, 20.950827188292877, 38.3307553082119, 30.373706554655037, 19.24915862507365, 36.09005380164856, 23.106089062496462, 27.576214292234617, 33.35129093073249, 40.522288106247295, 21.655447749880835, 27.035823039088967, 46.90578707349985, 30.75949483506708, 29.65259748146454, 54.940150858528035, 27.091239053590154, 38.67107980672739, 43.70122232132178, 27.242234724054676, 29.724749413407963, 49.46182561942837, 28.27284656219807, 30.94131826940075, 32.16172284742355, 41.482212630964895, 21.37924994206324, 28.87641594707426, 36.44974515723088, 23.388886372292696, 36.87906259815402, 27.14212453526717, 33.69687327344102, 13.66563723749296, 35.51232140908798, 12.483466422588688, 31.638542940220926, 15.06811953302085, 21.96568291791062, 12.367237586721608, 16.933325138390444, 14.56598903072139, 18.032362025284748, 16.801067827042203, 29.26194021966139, 39.04568754696989, 38.68209761769992, 9.433420525372101, 28.889393718232313, 52.11580744085098, 22.71894428068816, 14.23732052189379, 57.58384386030387, 45.648429195498956, 39.295422724492816, 30.273758900513975, 30.888797224245018, 37.11456652195898, 25.49546994208142, 21.348589762349086, 28.665222460828996, 30.435385728843354, 25.9699052902825, 21.44834356855479, 17.21393866263599, 29.13440021216916, 29.755389184177144, 11.592050326479372, 63.58379269255207, 17.874364826630316, 31.266790317676435, 22.229819330072804, 44.07385463479837, 16.070684400992338, 35.05514820974733, 34.06973575715859, 27.43086341543423, 39.08755417649945, 25.363643409094976, 21.161757294466646, 33.39167916285878, 32.519778082408976, 36.8931358978602, 29.876144935092253, 38.14269866756292, 25.401175847006872, 38.66565298438721, 28.641347206383344, 26.393449745702092, 41.48735913453755, 21.368014340729818, 19.066407572654168, 31.805351492823014, 13.718264328895133, 38.102150481122635, 24.65323227910004, 29.645271359473057, 17.621409631555817, 26.131275769263375, 14.967588800958353, 17.525966090487245, 22.32961438296897, 32.10096282834772, 31.450955873346448, 15.69164962569598, 25.586554070709862, 10.763106581870614, 28.943885510668576, 42.20798809402862, 18.51335228681696, 29.827423494970034, 16.789179551326345, 28.81804073362623, 14.720084645793168, 33.06658529649091, 27.13930038557606, 10.807181657685149, 25.19190408832515, 16.534580416681433, 20.379197087785574, 33.96323146717936, 29.33942640817981, 11.672436435862089, 12.59796390318115, 20.08899472003891, 22.397432181419394, 22.043066820456342, 23.760471280984312, 30.495097094150818, 44.194220596453725, 6.429300000617808, 18.0989918560378, 19.50674449768986, 21.781594961598053, 12.910466406314228, 21.647338202297572, 29.042343629296365, 37.85450188004598, 13.757583548233823, 16.622392212790412, 9.600084954830738, 10.833342774526471, 21.691688415159312, 12.25736952852807, 29.89739743188587, 10.137867668146754, 17.934710594687104, 16.75423838935286, 12.744257554376464, 18.401355437196553, 15.774399733476416, 31.4743521506946, 12.38747309879264, 9.653738841322639, 22.335884335723613, 32.247785392486314, 19.717168685162793, 30.485609392607955, 26.188394618451408, 12.257849800829185, 27.219686082619305, 25.560719908788176, 10.11666353695201, 15.769437067280682, 10.844969745688582, 10.547100231571855, 18.685557121064605, 14.908746007998982, 13.393354195199116, 11.788876806835805, 23.713571583269584, 15.402587039637737, 11.813807965585184, 9.669688415110846, 11.568142288769982, 12.483052259296047, 13.357432088992025, 32.27713274789641, 18.913706225825383, 27.497852734505134, 19.961073975331775, 17.087674294536352, 33.02438883209357, 26.063213599761745, 6.140791358327629, 21.12147167278634, 8.375582245498462, 9.637447512735697, 19.936261631152856, 12.60233714187349, 18.104765867649565, 17.5055249587536, 17.607634248156128, 12.572745942199477, 17.435962157733343, 11.557116464486496, 25.31501913239227, 14.941789748993529, 10.135952665318571, 12.091974348829076, 13.737743218138801, 20.312278748317834, 20.66267557547781, 17.31093254545472, 17.196271235187492, 25.909792524535685, 41.432762697912054, 6.0954678230094075, 9.286745845631362, 34.77449380039144, 13.208491727550818, 32.792166190746045, 28.960743561716924, 29.438826992547742, 18.829254359397638, 6.958246532484343, 12.8310042838615, 10.133920992791953, 7.305231010927243, 15.106054948943818, 27.628494447052272, 15.802794841386579, 15.083349987298115, 23.10691074786868, 13.878192037154962, 12.476361394329452, 13.448512599494064, 13.228150843371143, 14.274554724545869, 21.984951416461186, 15.013611333803938, 13.133790079641352, 8.152034118701836, 6.873474356316167, 27.89707784016157, 16.856608493555985, 10.77235157650258, 11.83457864606983, 21.9898549411723, 16.576430705210665, 18.901151963130044, 17.302323439792882, 6.509697225872567, 11.773945893118045, 21.143654149772864, 12.68121328736579, 21.601228948772444, 18.005899728315573, 17.439423065448715, 13.675832854679106, 12.804253156123425, 31.24131993125382, 21.64298970839525, 16.610317969843543, 32.730129885691724, 19.205207284227377, 15.627869245410855, 14.217603874898366, 10.066187184355838, 20.701266182313294, 12.03234440828598, 12.00882098150596, 30.80431357349445, 10.603340671478437, 20.386473229789075, 4.938933106386861, 21.479151962383828, 13.668316670107336, 13.40478919100257, 3.8304505452480533, 8.545789332057574, 8.030607399070036, 12.905100198557971, 11.772797085940983, 18.539414397227166, 10.50445171721228, 6.762154841789638, 19.568603888743944, 12.750439945061744, 10.420874992366064, 7.538410650190496, 20.027544064171387, 30.54811745166802, 8.3301324042852, 7.0101976463206475, 21.486039193056666, 16.540116299466682, 10.946955867794653, 10.442128623945825, 28.082983839012332, 19.367160103191814, 17.940031008195792, 10.274823112533728, 11.833492820053142, 28.94386658749309, 4.0593583733429375, 11.626889314681135, 10.964379304393615, 11.884790972144552, 9.255268293645944, 15.026656257302191, 7.661528052948516, 5.811526071740171, 38.501923317575105, 6.386557182234144, 28.134600292478694, 7.863153001016422, 15.679946984971297, 22.64351379251928, 11.687239872728668, 14.130396503886255, 8.520561211560835, 18.49763452625481, 14.637151784792362, 13.987046472854612, 10.721455663897332, 11.876460592126493, 12.911548519641228, 5.498827451630288, 17.0742434462635, 11.2844792419999, 12.64900834341126, 12.149967640297605, 20.91205471770506, 7.336882973740044, 8.662071584319007, 6.965761854616044, 13.6732690751991, 29.93023763446176, 8.182890217096006, 9.296456775762962, 11.962089240065978, 6.540601191769825, 12.82675504407374, 9.454868551005871, 8.90644735447029, 8.505067486097381, 12.42309229877919, 6.4642294927378, 3.8996666351122804, 13.944624289107251, 4.994156416154989, 6.4141495908099815, 5.12002610985261, 12.580928132742496, 10.809675789051385, 14.962789411484993, 7.3087269279783005, 11.157348811518208, 7.436780477380196, 12.472178131236964, 6.966439837691706, 3.5306486636440737, 3.6463709523665324, 8.799863678280845, 5.5477613132314145, 5.876649909544189, 5.2011853336444025, 25.380404463824892, 18.48611523763414, 4.411907780077274, 11.532750439256874, 34.23859932988555, 22.61514072123065, 10.152647511682268, 8.210553041016572, 12.452494320380557, 15.111052428484566, 10.644310756683396, 4.0531042002836015, 12.339984994437822, 13.88200961041933, 7.234041458368755, 8.667267227544077, 6.510140786873846, 9.899410775548434, 6.233394075882458, 17.093617111663328, 18.182753689394318, 11.486152402908761, 25.412901210462476, 22.370069332574996, 6.055320226887409, 31.75651198690577, 10.830619270730354, 7.205426447428746, 4.711445198134941, 5.450765519542621, 15.625583368941566, 15.431359914686194, 4.876282447536774, 26.392373817267913, 9.79884979974607, 6.79198569043304, 4.6059970823777805, 16.814096716457207, 9.561169755249106, 9.381555681993284, 16.12340459256752, 12.828860264836953, 14.126994167318639, 26.64511973194418, 13.053516636755539, 23.15773307693446, 15.081219632984414, 6.473127638644927, 10.333098472736733, 16.515181932493345, 4.226958568996259, 4.201455298334022, 7.08143162201209, 10.998482907378005, 8.654593396378038, 23.961609239590384, 4.15182968439217, 5.899591608776642, 9.971793902249999, 6.305622752520247, 8.264914240793585, 10.856952232674724, 10.03691732515271, 7.859086831443745, 16.610915028492233, 17.80345262399313, 12.858590154580082, 3.6325416603571528, 7.370503325032373, 14.627112369748444, 7.370650106955468, 4.334448725882936, 25.405964907618955, 4.2585252741259865, 11.560245578715154, 10.897372801674702, 8.05787834957951, 17.399134837766624, 2.6160777777777775, 9.991939844252082, 2.6160777777777775, 3.9184349057621763, 4.846578210577571, 3.2538611995441413, 4.086200449837039, 6.365987670407438, 6.488397973216188, 4.375126186917519, 4.750798375034877, 13.292639875481097, 3.948315893657658, 15.71568091043296, 6.313825481654646, 6.262435563861369, 4.657522223314993, 7.860435494275025, 5.253737076826484, 2.6160777777777775, 8.62144753384381, 2.6160777777777775, 9.021917560771877, 6.765619903151865, 4.309723600305518, 9.491582496025863, 4.517434482968587, 7.8085924843455015, 6.305541887258279, 11.06902743730642, 4.140150206114488, 5.520815953039873, 15.93796834815501, 3.5279917632060567, 6.745649252458482, 9.996456595976417, 11.991926062988552, 4.883301387656315, 12.43305702962571, 6.384866062257408, 5.666926331512014, 3.378182261530967, 10.01799247322946, 2.625202896517248, 7.067062672169179, 10.489417016640635, 10.121737382804522, 9.860755957413062, 5.466080976236958, 3.4437675197213724, 2.707799387471187, 6.6335281014390155, 5.647855090227184, 11.176561451868205, 7.552902894560678, 9.237625923009334, 5.887558152054109, 17.1485218604179, 12.034871548251871, 13.4255219567583, 9.400157144460165, 2.6160777777777775, 3.900354213314488, 3.2810014773190357, 6.014643584210535, 4.534075527519484, 11.901812906194474, 2.6160777777777775, 5.769118258814121, 2.6160777777777775, 8.334540269679374, 17.36070545152701, 23.18250503918174, 3.790215321815134, 10.77435814962416, 7.017785538336318, 7.641061771711755, 6.86431133510973, 12.589290801294661, 4.207124297355338, 6.457545931833734, 8.62305982267381, 9.30476015226269, 14.93777097655888, 13.608178836180745, 8.432837136374381, 7.193102476896619, 4.126995777827611, 17.156152586813256, 21.810759223137165, 7.462835857418006, 3.484257181867487, 3.3978734805241144, 2.6160777777777775, 5.479351315296427, 2.6160777777777775, 8.632864294149849, 4.632452998002956, 4.121740937066122, 12.724744056630787, 6.608493454565376, 3.813274861834228, 12.74864413750674, 4.883569012916897, 19.597944431113525, 6.837075259357663, 4.03144630857262, 2.6160777777777775, 6.996671474137545, 9.276021502070332, 3.5026721553951514, 2.6160777777777775, 4.668791073310285, 2.6160777777777775, 2.6160777777777775, 15.231019308456462, 3.102104737364237, 8.008707908439835, 2.8646288056383145, 2.7639378444668576, 6.162499131160885, 4.209174057627514, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.7866893957105674, 6.015501117679109, 25.029830245261433, 2.6160777777777775, 3.845414462364588, 2.6160777777777775, 3.6653866725755915, 2.796596048004465, 3.1127283044489262, 4.526884796984205, 3.2715603859823443, 4.783111964823836, 2.6160777777777775, 4.824125373725989, 2.6346285232753117, 12.733670570973748, 10.421784467951545, 5.281997683008564, 4.20292682295351, 3.3130238862520422, 10.513456182375096, 5.3593078738990165, 4.363618423322656, 2.6160777777777775, 5.727889465450141, 3.5420557506824335, 3.6129300280307426, 3.665347867318803, 3.1571144728954867, 4.464280957004408, 2.6160777777777775, 2.6160777777777775, 3.5869571507252647, 3.4241790687810614, 5.726203628994831, 2.6160777777777775, 5.458030676007887, 2.6160777777777775, 15.275999192162747, 7.290814705338733, 3.7894905053951855, 2.8283996073737496, 3.678904603434398, 2.6160777777777775, 2.6160777777777775, 6.242216102805152, 2.9288474729574627, 5.114741180538883, 2.632409997962495, 3.004624641675829, 4.324954002771553, 2.6160777777777775, 4.8432916515498645, 2.6160777777777775, 4.251190350675929, 17.557303439172617, 2.6160777777777775, 5.731112081803986, 4.562947281742954, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.484967128201901, 6.992707425957054, 5.242653322685908, 5.8734552428552345, 21.57128297509548, 2.6209265890459585, 6.109071135151824, 13.61613187442019, 2.6160777777777775, 2.6160777777777775, 15.40861226030852, 2.981192202899827, 3.752688660870406, 3.370681707269819, 2.6160777777777775, 2.6160777777777775, 3.025866948899416, 2.6160777777777775, 2.6160777777777775, 5.503201588144868, 3.8028831819323474, 4.409249184905361, 3.6342807390952356, 8.777121619669071, 5.164749395640142, 2.6160777777777775, 9.620723422890263, 6.015382485298716, 4.776388679752268, 2.6160777777777775, 6.617866478431044, 5.5274259401138455, 11.106460747962968, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 11.938125363414802, 2.9241431885879106, 3.806848481627856, 5.538231788840808, 2.6160777777777775, 3.608804063212537, 8.095995607414487, 2.941889729398836, 2.6160777777777775, 13.268743766910735, 2.6160777777777775, 2.9569003509959653, 10.634872377994839, 15.809652099962797, 2.6160777777777775, 2.6160777777777775, 6.954593304100946, 2.6160777777777775, 2.6160777777777775, 2.919427064706835, 2.6160777777777775, 4.05328652934833, 3.021501027583388, 5.8654814604193595, 2.6160777777777775, 10.134617445263041, 2.6160777777777775, 2.6160777777777775, 5.728598599623441, 3.1098871609891967, 3.5353533875597027, 3.0219653026756133, 4.227352089028117, 3.3501841773739285, 2.6160777777777775, 3.900925287896633, 3.315220866856749, 2.6160777777777775, 4.132334856287527, 2.6160777777777775, 3.2180815917458307, 2.813687634383805, 2.6160777777777775, 2.6160777777777775, 3.160173321770837, 2.6160777777777775, 2.8128213925141647, 10.5947231930465, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.74938749661793, 4.411630946456083, 2.6160777777777775, 4.767746027343142, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.62953367639023, 2.6160777777777775, 4.4133915057466195, 6.3697874356175745, 2.6160777777777775, 3.2530406630354807, 2.6160777777777775, 2.6160777777777775, 3.8716923467924884, 8.775382503000612, 3.773822873736952, 2.6160777777777775, 2.6210300096703216, 2.6160777777777775, 2.6160777777777775, 4.782378927626284, 2.6160777777777775, 2.6160777777777775, 4.324741579403829, 3.091712490317884, 3.2067679437929217, 2.6160777777777775, 4.531991333593247, 5.490353616190171, 2.6160777777777775, 2.6160777777777775, 6.00857944709619, 2.6160777777777775, 2.6160777777777775, 3.1616103620963845, 8.862116187281705, 2.6160777777777775, 2.6160777777777775, 3.2561343632132553, 4.891659895550161, 3.285988396510836, 5.052446207240242, 4.920667508797659, 2.6160777777777775, 7.587826703776552, 2.6160777777777775, 2.6160777777777775, 5.708788344553233, 2.8071308149793714, 2.6160777777777775, 5.499546533092289, 3.692521541222802, 2.6160777777777775, 9.778470390349877, 4.342221093958397, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.808738154577594, 2.6160777777777775, 2.6217419757397304, 2.6160777777777775, 3.09684237159804, 2.7577521822661564, 4.193201651063955, 2.6996317319231355, 10.848980200447663, 4.847049349802693, 5.278918756734869, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.0686052834346587, 2.6160777777777775, 2.6160777777777775, 4.543740062414572, 2.6160777777777775, 2.6160777777777775, 3.4609374103084996, 2.6160777777777775, 2.6160777777777775, 3.0761678344032863, 2.6160777777777775, 5.507435645143814, 7.881265147880339, 2.6160777777777775, 2.716513217342717, 2.6160777777777775, 2.6160777777777775, 2.791495234301753, 2.6160777777777775, 8.226521555502364, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 9.010484341329096, 3.7874516238573674, 8.061279033103826, 2.6160777777777775, 3.8622851296929834, 4.700658789486345, 4.077557553921848, 3.9392961371616395, 2.6160777777777775, 2.6160777777777775, 8.00511166218052, 2.6160777777777775, 3.807011642250328, 2.9644708210380166, 2.6160777777777775, 2.6160777777777775, 4.792950796134543, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.195441076417423, 6.438417629630018, 20.02986011405279, 3.047718314170603, 2.9331334027627136, 4.69534572256074, 2.6160777777777775, 3.51036654400233, 8.711710340052376, 2.6160777777777775, 3.268314021320786, 3.1098577697723098, 3.6445766046361223, 2.6160777777777775, 3.016158611117812, 2.6160777777777775, 2.6160777777777775, 5.722085883020919, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.266531848065924, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.306404407054356, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.46844200046721, 2.6160777777777775, 4.119505368596582, 6.790843331200565, 3.411346847414784, 4.477338691503054, 2.6160777777777775, 2.6160777777777775, 5.488249208806476, 8.249714433613867, 8.564361926453659, 3.7027963763296436, 2.6160777777777775, 2.6160777777777775, 3.5406302136226304, 2.6160777777777775, 2.6160777777777775, 5.762758214478465, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.061976460772447, 2.6160777777777775, 2.6160777777777775, 5.4214858031183395, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.882472290072524, 2.6222514004095396, 3.16256556691453, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.66617361407399, 2.6160777777777775, 5.59703490955284, 7.7971664546452715, 2.9644350693765653, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.493973696464349, 2.6160777777777775, 2.6160777777777775, 3.1696377227903745, 2.6160777777777775, 2.6160777777777775, 4.533004760720291, 2.6160777777777775, 5.130485889192099, 2.6160777777777775, 3.342786309225798, 2.6160777777777775, 3.205897548368587, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.721497081261698, 2.6160777777777775, 10.734109879304567, 2.6160777777777775, 2.734249262222885, 7.736640991436405, 3.092765044994544, 3.5308999595124813, 3.1128086303817004, 2.757343637976556, 2.6425151267137146, 2.6160777777777775, 3.490466031294923, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.277204695378119, 11.325826238262675, 4.568505182949388, 6.7225447483844825, 2.6160777777777775, 2.6160777777777775, 2.689627104083077, 2.6160777777777775, 3.141918209443257, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 8.463223940061521, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.1786837428411605, 13.954690202744205, 2.6160777777777775, 2.6970332714230065, 3.1998919158696624, 11.790510225715316, 3.4333130582938076, 4.024204160356946, 11.317626534964846, 3.910441997346121, 2.9407309713086742, 2.6160777777777775, 3.7452354384867648, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.07010406876853, 2.698058410613095, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 9.082045605824362, 2.6160777777777775, 2.6160777777777775, 3.6209654075547753, 2.6160777777777775, 2.6160777777777775, 3.4974777052992225, 2.6160777777777775, 3.30651756758641, 2.6160777777777775, 2.6879615858419994, 3.9931038644543326, 7.050777067397042, 2.6160777777777775, 3.685596182382594, 5.924895619763615, 3.578453109412542, 2.673080725945276, 4.472226099638147, 2.6662724789758165, 2.6160777777777775, 2.6160777777777775, 6.249706505205969, 3.6115594378454583, 2.6160777777777775, 3.623930250270349, 2.6160777777777775, 4.179661090250033, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 7.613840036907196, 2.922550029263265, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.080371361478636, 2.63217026207718, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.846620112294941, 3.7038256875950046, 3.3900422060585815, 2.6160777777777775, 8.580580956440349, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.961468851664828, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.778407831058439, 2.6160777777777775, 2.6160777777777775, 2.650587865283942, 2.6160777777777775, 2.6160777777777775, 3.151269275118691, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.9898613028735297, 3.5911995957544325, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.146011611852335, 2.6160777777777775, 4.716165154489047, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 13.035508984387278, 2.6160777777777775, 4.285221557750303, 2.6160777777777775, 4.0626268048625125, 3.5853721446193485, 2.941492747985737, 11.47171226785834, 5.1575235641023385, 5.015025660849172, 3.690702179608477, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 7.132432216201764, 2.6160777777777775, 7.071383920730546, 2.6160777777777775, 6.1501471970890265, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6966131399252924, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.4978957935156805, 2.6984413977777417, 3.329386326472671, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.121149418803822, 4.939552262481476, 2.6160777777777775, 3.879961715709766, 8.7845435658114, 5.432555041536467, 2.6160777777777775, 6.011062686497228, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.9247373497068754, 3.3156524194757013, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.703786584607247, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.958512723446539, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.7318599943739508, 4.000011392061412, 2.6160777777777775, 3.4672907457249575, 2.6160777777777775, 3.5497347575492944, 11.543377845360418, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.223782538256886, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.622914659337487, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.098352964330143, 2.6160777777777775, 2.6160777777777775, 4.359620842224662, 2.6160777777777775, 5.8873864120023764, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 9.354230814703612, 2.764359191853005, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.7783139098292815, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.190238860969105, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 9.768740663859553, 5.727903792327907, 2.6160777777777775, 4.694202084001463, 2.6160777777777775, 8.555423171103987, 7.315389761254515, 2.6160777777777775, 2.6160777777777775, 2.6253021610194476, 2.6160777777777775, 2.6160777777777775, 4.7548620261324315, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.970472509192642, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.662666002785326, 2.6160777777777775, 2.6160777777777775, 4.948478786083961, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 13.98952387945813, 2.6160777777777775, 2.6160777777777775, 4.397321901124117, 2.6160777777777775, 3.2028679146143184, 2.6160777777777775, 2.6160777777777775]}}

==> results/results_TTR=20.json <==
{"ttf_values": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40], "delivery_ratio": {"1LEO-1GS": [2.0, 0.0, 0.0, 0.0, 0.0, 0.0, 4.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 6.0, 0.0, 0.0, 2.0, 0.0, 0.0, 0.0, 6.0, 6.0, 0.0, 0.0, 0.0, 0.0, 0.0, 8.0, 0.0, 0.0, 2.0, 0.0, 0.0, 0.0, 0.0, 0.0, 8.0, 0.0, 12.0, 0.0, 0.0, 2.0, 0.0, 0.0, 0.0, 10.0, 8.0, 0.0, 2.0, 0.0, 0.0, 0.0, 0.0, 10.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 0.0, 24.0, 0.0, 8.0, 0.0, 4.0, 0.0, 2.0, 0.0, 0.0, 12.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 4.0, 0.0, 0.0, 0.0, 0.0, 10.0, 2.0, 0.0, 0.0, 0.0, 0.0, 4.0, 12.0, 0.0, 0.0, 0.0, 6.0, 0.0, 0.0, 0.0, 8.0, 4.0, 6.0, 4.0, 12.0, 0.0, 0.0, 12.0, 0.0, 0.0, 0.0, 2.0, 0.0, 0.0, 6.0, 18.0, 0.0, 4.0, 0.0, 0.0, 2.0, 0.0, 12.0, 2.0, 0.0, 12.0, 0.0, 0.0, 0.0, 0.0, 2.0, 16.0, 0.0, 2.0, 16.0, 0.0, 2.0, 0.0, 6.0, 0.0, 12.0, 0.0, 4.0, 14.000000000000002, 24.0, 16.0, 0.0, 0.0, 2.0, 0.0, 0.0, 0.0, 8.0, 2.0, 2.0, 10.0, 0.0, 14.000000000000002, 10.0, 22.0, 4.0, 14.000000000000002, 0.0, 6.0, 14.000000000000002, 4.0, 0.0, 0.0, 0.0, 10.0, 0.0, 4.0, 0.0, 12.0, 12.0, 0.0, 8.0, 0.0, 0.0, 6.0, 2.0, 6.0, 0.0, 12.0, 0.0, 0.0, 2.0, 0.0, 4.0, 6.0, 8.0, 0.0, 0.0, 0.0, 16.0, 0.0, 10.0, 10.0, 0.0, 14.000000000000002, 18.0, 0.0, 0.0, 0.0, 12.0, 0.0, 12.0, 6.0, 8.0, 0.0, 2.0, 12.0, 8.0, 0.0, 36.0, 0.0, 14.000000000000002, 22.0, 18.0, 0.0, 0.0, 14.000000000000002, 30.0, 20.0, 28.000000000000004, 0.0, 0.0, 0.0, 0.0, 8.0, 0.0, 0.0, 24.0, 0.0, 24.0, 4.0, 0.0, 4.0, 40.0, 0.0, 18.0, 4.0, 0.0, 0.0, 12.0, 0.0, 14.000000000000002, 12.0, 2.0, 4.0, 14.000000000000002, 14.000000000000002, 2.0, 10.0, 14.000000000000002, 4.0, 0.0, 10.0, 14.000000000000002, 0.0, 0.0, 18.0, 0.0, 0.0, 0.0, 16.0, 20.0, 14.000000000000002, 0.0, 14.000000000000002, 4.0, 14.000000000000002, 0.0, 0.0, 0.0, 26.0, 0.0, 0.0, 16.0, 4.0, 22.0, 20.0, 0.0, 0.0, 0.0, 10.0, 14.000000000000002, 0.0, 4.0, 8.0, 2.0, 4.0, 12.0, 12.0, 0.0, 0.0, 6.0, 20.0, 0.0, 24.0, 12.0, 2.0, 18.0, 24.0, 0.0, 40.0, 12.0, 22.0, 12.0, 0.0, 14.000000000000002, 0.0, 24.0, 42.0, 26.0, 14.000000000000002, 24.0, 8.0, 20.0, 26.0, 44.0, 26.0, 28.000000000000004, 28.000000000000004, 0.0, 24.0, 12.0, 34.0, 0.0, 28.000000000000004, 0.0, 10.0, 34.0, 0.0, 14.000000000000002, 0.0, 26.0, 24.0, 2.0, 0.0, 2.0, 38.0, 12.0, 0.0, 30.0, 8.0, 0.0, 12.0, 12.0, 2.0, 20.0, 0.0, 14.000000000000002, 30.0, 6.0, 26.0, 34.0, 0.0, 0.0, 4.0, 18.0, 0.0, 14.000000000000002, 26.0, 18.0, 28.000000000000004, 0.0, 12.0, 22.0, 0.0, 0.0, 28.000000000000004, 12.0, 14.000000000000002, 14.000000000000002, 14.000000000000002, 16.0, 6.0, 12.0, 0.0, 14.000000000000002, 30.0, 20.0, 54.0, 10.0, 12.0, 0.0, 14.000000000000002, 6.0, 14.000000000000002, 6.0, 38.0, 18.0, 26.0, 12.0, 40.0, 6.0, 10.0, 20.0, 20.0, 24.0, 40.0, 0.0, 0.0, 6.0, 14.000000000000002, 46.0, 0.0, 14.000000000000002, 36.0, 0.0, 50.0, 12.0, 20.0, 18.0, 34.0, 26.0, 28.000000000000004, 0.0, 10.0, 30.0, 24.0, 28.000000000000004, 48.0, 28.000000000000004, 46.0, 46.0, 42.0, 24.0, 30.0, 50.0, 2.0, 80.0, 18.0, 50.0, 22.0, 20.0, 40.0, 40.0, 24.0, 14.000000000000002, 46.0, 52.0, 26.0, 10.0, 0.0, 26.0, 4.0, 54.0, 32.0, 40.0, 38.0, 20.0, 24.0, 8.0, 16.0, 18.0, 14.000000000000002, 28.000000000000004, 16.0, 50.0, 32.0, 46.0, 14.000000000000002, 26.0, 56.00000000000001, 18.0, 12.0, 40.0, 50.0, 74.0, 28.000000000000004, 44.0, 50.0, 18.0, 12.0, 40.0, 34.0, 38.0, 32.0, 52.0, 100.0, 0.0, 40.0, 44.0, 22.0, 38.0, 34.0, 56.00000000000001, 36.0, 16.0, 16.0, 36.0, 14.000000000000002, 52.0, 36.0, 16.0, 0.0, 10.0, 38.0, 50.0, 86.0, 72.0, 90.0, 94.0, 54.0, 100.0, 78.0, 84.0, 72.0, 64.0, 38.0, 78.0, 36.0, 68.0, 30.0, 100.0, 56.00000000000001, 100.0, 56.00000000000001, 70.0, 82.0, 52.0, 92.0, 26.0, 52.0, 94.0, 100.0, 26.0, 100.0, 70.0, 12.0, 80.0, 62.0, 70.0, 70.0, 86.0, 90.0, 24.0, 32.0, 98.0, 78.0, 40.0, 26.0, 100.0, 74.0, 96.0, 74.0, 24.0, 52.0, 80.0, 100.0, 52.0, 42.0, 100.0, 30.0, 72.0, 78.0, 56.00000000000001, 100.0, 80.0, 100.0, 24.0, 44.0, 100.0, 54.0, 100.0, 54.0, 48.0, 60.0, 0.0, 100.0, 48.0, 32.0, 74.0, 76.0, 74.0, 62.0, 100.0, 100.0, 36.0, 100.0, 36.0, 70.0, 100.0, 24.0, 10.0, 16.0, 100.0, 57.99999999999999, 0.0, 28.000000000000004, 72.0, 74.0, 100.0, 72.0, 100.0, 62.0, 68.0, 82.0, 100.0, 100.0, 94.0, 100.0, 100.0, 24.0, 84.0, 100.0, 98.0, 94.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 64.0, 100.0, 40.0, 68.0, 100.0, 100.0, 60.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 94.0, 100.0, 100.0, 84.0, 66.0, 100.0, 88.0, 74.0, 26.0, 72.0, 86.0, 88.0, 52.0, 78.0, 98.0, 100.0, 84.0, 100.0, 100.0, 94.0, 24.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 94.0, 80.0, 84.0, 98.0, 100.0, 80.0, 94.0, 64.0, 100.0, 100.0, 76.0, 74.0, 100.0, 90.0, 100.0, 100.0, 100.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 62.0, 100.0, 76.0, 100.0, 90.0, 100.0, 42.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 70.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 86.0, 100.0, 48.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 56.00000000000001, 100.0, 100.0, 100.0, 100.0, 100.0, 62.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 66.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 78.0, 100.0, 100.0, 94.0, 100.0, 64.0, 100.0, 100.0, 100.0, 38.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 36.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 12.0, 92.0, 100.0, 100.0, 100.0, 70.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 60.0, 100.0, 100.0, 100.0, 46.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 74.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 74.0, 100.0, 100.0, 100.0, 100.0, 40.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 70.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 78.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 68.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 48.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 22.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 66.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 76.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 8.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 22.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-2GS": [2.0, 0.0, 0.0, 4.0, 2.0, 18.0, 4.0, 2.0, 0.0, 6.0, 18.0, 0.0, 0.0, 6.0, 4.0, 0.0, 12.0, 0.0, 8.0, 0.0, 6.0, 2.0, 0.0, 0.0, 4.0, 0.0, 0.0, 8.0, 0.0, 14.000000000000002, 2.0, 0.0, 0.0, 0.0, 2.0, 0.0, 12.0, 2.0, 12.0, 0.0, 0.0, 12.0, 0.0, 0.0, 0.0, 10.0, 4.0, 0.0, 2.0, 0.0, 0.0, 0.0, 0.0, 10.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 0.0, 8.0, 10.0, 10.0, 0.0, 8.0, 0.0, 12.0, 0.0, 2.0, 6.0, 2.0, 12.0, 4.0, 2.0, 0.0, 2.0, 0.0, 0.0, 0.0, 4.0, 0.0, 0.0, 0.0, 2.0, 10.0, 2.0, 0.0, 8.0, 4.0, 0.0, 10.0, 12.0, 0.0, 6.0, 4.0, 6.0, 0.0, 0.0, 0.0, 8.0, 4.0, 6.0, 4.0, 12.0, 0.0, 44.0, 12.0, 0.0, 0.0, 0.0, 2.0, 0.0, 20.0, 6.0, 10.0, 2.0, 10.0, 6.0, 0.0, 2.0, 0.0, 12.0, 2.0, 0.0, 12.0, 2.0, 0.0, 0.0, 0.0, 2.0, 16.0, 0.0, 2.0, 24.0, 10.0, 2.0, 0.0, 10.0, 0.0, 12.0, 0.0, 4.0, 18.0, 24.0, 16.0, 10.0, 6.0, 10.0, 0.0, 0.0, 0.0, 8.0, 2.0, 2.0, 10.0, 0.0, 14.000000000000002, 28.000000000000004, 44.0, 6.0, 12.0, 22.0, 6.0, 4.0, 4.0, 0.0, 0.0, 0.0, 10.0, 0.0, 22.0, 0.0, 12.0, 12.0, 6.0, 8.0, 0.0, 0.0, 6.0, 12.0, 6.0, 0.0, 14.000000000000002, 16.0, 14.000000000000002, 2.0, 34.0, 4.0, 6.0, 28.000000000000004, 2.0, 18.0, 12.0, 16.0, 0.0, 10.0, 10.0, 0.0, 14.000000000000002, 30.0, 0.0, 50.0, 0.0, 12.0, 0.0, 12.0, 8.0, 8.0, 14.000000000000002, 32.0, 24.0, 8.0, 0.0, 66.0, 0.0, 14.000000000000002, 42.0, 18.0, 2.0, 22.0, 26.0, 42.0, 34.0, 16.0, 0.0, 0.0, 0.0, 24.0, 30.0, 0.0, 0.0, 10.0, 6.0, 66.0, 22.0, 0.0, 14.000000000000002, 40.0, 34.0, 36.0, 26.0, 0.0, 0.0, 16.0, 52.0, 4.0, 46.0, 2.0, 4.0, 10.0, 22.0, 24.0, 10.0, 20.0, 26.0, 8.0, 14.000000000000002, 14.000000000000002, 6.0, 0.0, 18.0, 20.0, 2.0, 4.0, 40.0, 22.0, 18.0, 48.0, 14.000000000000002, 4.0, 34.0, 16.0, 0.0, 0.0, 40.0, 2.0, 68.0, 8.0, 12.0, 22.0, 20.0, 0.0, 6.0, 20.0, 22.0, 36.0, 16.0, 16.0, 8.0, 32.0, 4.0, 12.0, 12.0, 4.0, 38.0, 32.0, 38.0, 8.0, 18.0, 64.0, 2.0, 22.0, 24.0, 14.000000000000002, 54.0, 36.0, 20.0, 26.0, 14.000000000000002, 52.0, 14.000000000000002, 30.0, 46.0, 57.99999999999999, 24.0, 32.0, 8.0, 34.0, 2.0, 18.0, 54.0, 22.0, 46.0, 0.0, 24.0, 40.0, 34.0, 16.0, 48.0, 2.0, 26.0, 38.0, 52.0, 52.0, 40.0, 36.0, 24.0, 28.000000000000004, 0.0, 62.0, 38.0, 52.0, 10.0, 32.0, 8.0, 46.0, 54.0, 36.0, 30.0, 20.0, 94.0, 40.0, 26.0, 28.000000000000004, 30.0, 18.0, 68.0, 34.0, 4.0, 6.0, 14.000000000000002, 14.000000000000002, 38.0, 42.0, 44.0, 14.000000000000002, 12.0, 56.00000000000001, 0.0, 26.0, 66.0, 40.0, 52.0, 52.0, 14.000000000000002, 24.0, 34.0, 34.0, 16.0, 14.000000000000002, 24.0, 46.0, 54.0, 42.0, 66.0, 32.0, 14.000000000000002, 42.0, 22.0, 30.0, 30.0, 10.0, 66.0, 40.0, 48.0, 26.0, 10.0, 42.0, 86.0, 96.0, 28.000000000000004, 42.0, 32.0, 30.0, 68.0, 74.0, 82.0, 64.0, 32.0, 90.0, 50.0, 12.0, 50.0, 72.0, 64.0, 92.0, 40.0, 38.0, 86.0, 78.0, 100.0, 100.0, 96.0, 57.99999999999999, 80.0, 70.0, 94.0, 32.0, 92.0, 76.0, 100.0, 100.0, 18.0, 56.00000000000001, 80.0, 26.0, 36.0, 64.0, 46.0, 52.0, 80.0, 62.0, 74.0, 10.0, 8.0, 76.0, 68.0, 94.0, 50.0, 90.0, 38.0, 42.0, 80.0, 20.0, 54.0, 90.0, 38.0, 88.0, 60.0, 50.0, 46.0, 90.0, 68.0, 24.0, 78.0, 34.0, 68.0, 100.0, 40.0, 64.0, 56.00000000000001, 50.0, 50.0, 62.0, 46.0, 40.0, 57.99999999999999, 38.0, 56.00000000000001, 30.0, 100.0, 76.0, 70.0, 36.0, 62.0, 62.0, 96.0, 56.00000000000001, 42.0, 52.0, 18.0, 42.0, 14.000000000000002, 100.0, 46.0, 40.0, 32.0, 12.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 50.0, 100.0, 100.0, 88.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 78.0, 100.0, 100.0, 66.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 54.0, 100.0, 100.0, 88.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 72.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 24.0, 100.0, 100.0, 100.0, 100.0, 68.0, 80.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 42.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 76.0, 80.0, 72.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 48.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 64.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-5GS": [4.0, 20.0, 8.0, 4.0, 2.0, 18.0, 16.0, 16.0, 6.0, 14.000000000000002, 22.0, 0.0, 2.0, 16.0, 8.0, 8.0, 18.0, 22.0, 4.0, 6.0, 28.000000000000004, 2.0, 14.000000000000002, 10.0, 4.0, 18.0, 0.0, 8.0, 0.0, 28.000000000000004, 2.0, 6.0, 4.0, 10.0, 2.0, 0.0, 22.0, 6.0, 24.0, 8.0, 14.000000000000002, 34.0, 4.0, 36.0, 0.0, 10.0, 8.0, 6.0, 12.0, 2.0, 0.0, 6.0, 12.0, 32.0, 2.0, 4.0, 14.000000000000002, 16.0, 10.0, 6.0, 10.0, 10.0, 20.0, 16.0, 32.0, 4.0, 8.0, 0.0, 24.0, 0.0, 2.0, 18.0, 20.0, 54.0, 16.0, 6.0, 2.0, 2.0, 6.0, 6.0, 28.000000000000004, 6.0, 2.0, 10.0, 6.0, 2.0, 14.000000000000002, 8.0, 34.0, 8.0, 4.0, 0.0, 28.000000000000004, 12.0, 8.0, 8.0, 4.0, 12.0, 12.0, 0.0, 16.0, 22.0, 24.0, 28.000000000000004, 52.0, 38.0, 18.0, 28.000000000000004, 26.0, 36.0, 14.000000000000002, 38.0, 32.0, 18.0, 20.0, 22.0, 18.0, 10.0, 44.0, 24.0, 4.0, 40.0, 4.0, 20.0, 22.0, 20.0, 14.000000000000002, 36.0, 38.0, 0.0, 36.0, 12.0, 18.0, 30.0, 44.0, 8.0, 42.0, 22.0, 24.0, 80.0, 20.0, 14.000000000000002, 10.0, 8.0, 16.0, 42.0, 24.0, 10.0, 34.0, 10.0, 40.0, 18.0, 36.0, 38.0, 24.0, 24.0, 4.0, 0.0, 24.0, 2.0, 44.0, 32.0, 32.0, 30.0, 26.0, 52.0, 4.0, 14.000000000000002, 14.000000000000002, 30.0, 34.0, 40.0, 30.0, 8.0, 16.0, 18.0, 22.0, 18.0, 14.000000000000002, 10.0, 36.0, 16.0, 6.0, 10.0, 32.0, 44.0, 38.0, 26.0, 46.0, 28.000000000000004, 16.0, 28.000000000000004, 2.0, 52.0, 48.0, 34.0, 0.0, 28.000000000000004, 8.0, 56.00000000000001, 86.0, 74.0, 84.0, 100.0, 50.0, 20.0, 100.0, 68.0, 60.0, 38.0, 62.0, 54.0, 76.0, 54.0, 46.0, 70.0, 78.0, 94.0, 38.0, 44.0, 76.0, 50.0, 14.000000000000002, 38.0, 88.0, 56.00000000000001, 72.0, 42.0, 46.0, 68.0, 44.0, 72.0, 64.0, 26.0, 60.0, 94.0, 40.0, 14.000000000000002, 66.0, 42.0, 52.0, 78.0, 56.00000000000001, 10.0, 46.0, 100.0, 56.00000000000001, 76.0, 40.0, 57.99999999999999, 4.0, 86.0, 50.0, 62.0, 32.0, 66.0, 50.0, 56.00000000000001, 48.0, 48.0, 54.0, 26.0, 38.0, 56.00000000000001, 20.0, 10.0, 40.0, 56.00000000000001, 68.0, 48.0, 57.99999999999999, 50.0, 100.0, 62.0, 12.0, 64.0, 8.0, 100.0, 78.0, 26.0, 48.0, 54.0, 80.0, 54.0, 50.0, 60.0, 56.00000000000001, 80.0, 46.0, 52.0, 94.0, 32.0, 32.0, 74.0, 56.00000000000001, 62.0, 92.0, 68.0, 52.0, 62.0, 100.0, 100.0, 94.0, 62.0, 82.0, 88.0, 100.0, 42.0, 100.0, 66.0, 100.0, 100.0, 100.0, 80.0, 70.0, 90.0, 86.0, 100.0, 70.0, 100.0, 100.0, 100.0, 70.0, 86.0, 100.0, 100.0, 100.0, 68.0, 100.0, 100.0, 100.0, 84.0, 52.0, 100.0, 100.0, 74.0, 57.99999999999999, 90.0, 100.0, 68.0, 100.0, 100.0, 94.0, 100.0, 62.0, 100.0, 86.0, 70.0, 100.0, 94.0, 44.0, 30.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 100.0, 80.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 60.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 84.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 70.0, 100.0, 100.0, 100.0, 74.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 70.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-10GS": [10.0, 44.0, 20.0, 10.0, 12.0, 16.0, 24.0, 14.000000000000002, 6.0, 28.000000000000004, 14.000000000000002, 16.0, 20.0, 40.0, 28.000000000000004, 28.000000000000004, 16.0, 64.0, 8.0, 18.0, 16.0, 56.00000000000001, 50.0, 28.000000000000004, 22.0, 12.0, 24.0, 8.0, 20.0, 62.0, 28.000000000000004, 10.0, 20.0, 10.0, 2.0, 24.0, 30.0, 6.0, 30.0, 42.0, 6.0, 48.0, 22.0, 20.0, 28.000000000000004, 22.0, 40.0, 8.0, 46.0, 12.0, 42.0, 26.0, 18.0, 28.000000000000004, 16.0, 26.0, 30.0, 26.0, 30.0, 14.000000000000002, 42.0, 20.0, 24.0, 16.0, 18.0, 32.0, 28.000000000000004, 22.0, 22.0, 2.0, 38.0, 6.0, 38.0, 64.0, 20.0, 34.0, 10.0, 28.000000000000004, 8.0, 40.0, 26.0, 38.0, 10.0, 30.0, 34.0, 44.0, 44.0, 18.0, 32.0, 42.0, 38.0, 42.0, 52.0, 28.000000000000004, 30.0, 32.0, 32.0, 8.0, 18.0, 16.0, 42.0, 44.0, 32.0, 26.0, 40.0, 56.00000000000001, 14.000000000000002, 74.0, 68.0, 62.0, 56.00000000000001, 80.0, 50.0, 46.0, 66.0, 86.0, 36.0, 36.0, 44.0, 28.000000000000004, 44.0, 44.0, 36.0, 66.0, 72.0, 40.0, 36.0, 28.000000000000004, 72.0, 44.0, 50.0, 84.0, 60.0, 78.0, 72.0, 30.0, 48.0, 52.0, 36.0, 64.0, 68.0, 74.0, 42.0, 62.0, 88.0, 48.0, 62.0, 57.99999999999999, 94.0, 38.0, 18.0, 34.0, 94.0, 64.0, 30.0, 42.0, 42.0, 32.0, 44.0, 88.0, 98.0, 68.0, 56.00000000000001, 66.0, 40.0, 24.0, 36.0, 22.0, 42.0, 56.00000000000001, 72.0, 88.0, 44.0, 80.0, 28.000000000000004, 34.0, 60.0, 46.0, 46.0, 32.0, 50.0, 66.0, 66.0, 16.0, 100.0, 54.0, 16.0, 14.000000000000002, 100.0, 78.0, 32.0, 57.99999999999999, 44.0, 76.0, 40.0, 60.0, 56.00000000000001, 52.0, 100.0, 40.0, 100.0, 100.0, 100.0, 100.0, 64.0, 100.0, 100.0, 100.0, 68.0, 100.0, 100.0, 70.0, 100.0, 96.0, 62.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 88.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 90.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 84.0, 86.0, 100.0, 56.00000000000001, 100.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 94.0, 100.0, 100.0, 100.0, 100.0, 96.0, 84.0, 100.0, 100.0, 92.0, 100.0, 100.0, 90.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 96.0, 100.0, 98.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-1HAGS-1GS": [88.0, 80.0, 28.000000000000004, 36.0, 48.0, 30.0, 34.0, 44.0, 32.0, 64.0, 80.0, 18.0, 92.0, 68.0, 68.0, 26.0, 50.0, 100.0, 100.0, 38.0, 100.0, 66.0, 100.0, 56.00000000000001, 28.000000000000004, 48.0, 96.0, 54.0, 78.0, 66.0, 90.0, 28.000000000000004, 78.0, 44.0, 30.0, 80.0, 62.0, 48.0, 100.0, 52.0, 30.0, 54.0, 36.0, 38.0, 86.0, 36.0, 84.0, 54.0, 64.0, 60.0, 30.0, 28.000000000000004, 57.99999999999999, 82.0, 46.0, 16.0, 84.0, 48.0, 100.0, 34.0, 40.0, 50.0, 28.000000000000004, 36.0, 86.0, 32.0, 82.0, 100.0, 72.0, 68.0, 32.0, 96.0, 100.0, 54.0, 96.0, 46.0, 16.0, 46.0, 40.0, 32.0, 76.0, 100.0, 72.0, 57.99999999999999, 68.0, 48.0, 52.0, 100.0, 50.0, 54.0, 64.0, 52.0, 96.0, 54.0, 68.0, 32.0, 44.0, 56.00000000000001, 98.0, 28.000000000000004, 100.0, 100.0, 100.0, 100.0, 100.0, 68.0, 38.0, 100.0, 64.0, 100.0, 76.0, 100.0, 52.0, 62.0, 100.0, 64.0, 68.0, 76.0, 100.0, 80.0, 100.0, 24.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 52.0, 70.0, 100.0, 100.0, 52.0, 94.0, 92.0, 88.0, 100.0, 82.0, 100.0, 100.0, 100.0, 36.0, 52.0, 44.0, 57.99999999999999, 100.0, 68.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 74.0, 100.0, 100.0, 100.0, 100.0, 66.0, 98.0, 98.0, 100.0, 100.0, 100.0, 94.0, 100.0, 18.0, 100.0, 100.0, 100.0, 100.0, 54.0, 100.0, 100.0, 84.0, 100.0, 14.000000000000002, 80.0, 100.0, 62.0, 100.0, 100.0, 100.0, 100.0, 100.0, 62.0, 100.0, 100.0, 100.0, 100.0, 100.0, 0.0, 100.0, 100.0, 92.0, 100.0, 74.0, 98.0, 80.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 78.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 57.99999999999999, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 68.0, 100.0, 100.0, 100.0, 100.0, 34.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 32.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-2HAGS-2GS": [90.0, 100.0, 88.0, 88.0, 90.0, 100.0, 57.99999999999999, 100.0, 50.0, 100.0, 94.0, 76.0, 100.0, 100.0, 100.0, 76.0, 90.0, 98.0, 100.0, 70.0, 88.0, 100.0, 100.0, 100.0, 96.0, 62.0, 100.0, 82.0, 100.0, 100.0, 74.0, 42.0, 100.0, 100.0, 57.99999999999999, 64.0, 78.0, 64.0, 90.0, 57.99999999999999, 100.0, 90.0, 70.0, 86.0, 90.0, 88.0, 82.0, 90.0, 98.0, 74.0, 76.0, 62.0, 84.0, 78.0, 100.0, 74.0, 76.0, 100.0, 100.0, 100.0, 86.0, 72.0, 66.0, 80.0, 100.0, 60.0, 100.0, 100.0, 100.0, 86.0, 68.0, 100.0, 100.0, 60.0, 100.0, 100.0, 100.0, 92.0, 70.0, 84.0, 66.0, 76.0, 54.0, 68.0, 68.0, 60.0, 80.0, 100.0, 64.0, 57.99999999999999, 100.0, 46.0, 66.0, 100.0, 100.0, 100.0, 76.0, 80.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 84.0, 100.0, 70.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 62.0, 100.0, 100.0, 100.0, 100.0, 66.0, 64.0, 54.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 100.0, 100.0, 100.0, 100.0, 80.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 54.0, 100.0, 68.0, 100.0, 100.0, 96.0, 96.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 32.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 78.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 66.0, 100.0, 100.0, 52.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-3HAGS-3GS": [100.0, 100.0, 86.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 78.0, 96.0, 100.0, 92.0, 100.0, 88.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 78.0, 98.0, 94.0, 100.0, 100.0, 100.0, 100.0, 90.0, 90.0, 94.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 80.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 90.0, 84.0, 100.0, 100.0, 94.0, 82.0, 100.0, 100.0, 96.0, 100.0, 70.0, 100.0, 96.0, 76.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 84.0, 100.0, 84.0, 100.0, 100.0, 100.0, 68.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 74.0, 100.0, 100.0, 100.0, 100.0, 80.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-4HAGS-4GS": [100.0, 100.0, 100.0, 100.0, 92.0, 90.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 86.0, 100.0, 98.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 70.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 96.0, 100.0, 100.0, 96.0, 98.0, 100.0, 100.0, 96.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 86.0, 96.0, 100.0, 80.0, 96.0, 84.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 78.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-5HAGS-5GS": [100.0, 88.0, 100.0, 90.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 100.0, 100.0, 100.0, 92.0, 100.0, 86.0, 88.0, 96.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 78.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0]}, "delivery_delay": {"1LEO-1GS": [105.34028248824663, 0, 0, 0, 0, 0, 141.5642475804141, 0, 0, 0, 0, 0, 0, 130.38927155043592, 0, 0, 80.07, 0, 0, 0, 25.444302657465936, 134.10084084330651, 0, 0, 0, 0, 0, 85.58053702418349, 0, 0, 103.56855749288053, 0, 0, 0, 0, 0, 46.05916666666667, 0, 39.73725189629075, 0, 0, 67.88416666666667, 0, 0, 0, 105.22611111111111, 165.04849793219864, 0, 33.164722222222224, 0, 0, 0, 0, 109.14503318628952, 0, 0, 0, 0, 0, 0, 0, 0, 22.61802124739989, 0, 135.1284327301167, 0, 105.21222222222222, 0, 118.16409411223414, 0, 165.07719843384683, 0, 0, 20.978055555555557, 0, 0, 0, 0, 0, 0, 0, 152.20218351610185, 0, 0, 0, 0, 58.79615114439248, 139.90706801197555, 0, 0, 0, 0, 81.86899183607048, 90.50926685509333, 0, 0, 0, 71.2286111111111, 0, 0, 0, 94.64527777777778, 9.73638888888889, 71.2286111111111, 69.47194444444445, 152.13861111111112, 0, 0, 69.5275, 0, 0, 0, 94.74067367835501, 0, 0, 71.2286111111111, 153.52352173374254, 0, 105.18444444444444, 0, 0, 105.2840463527499, 0, 56.6825, 46.0175, 0, 54.29209742144896, 0, 0, 0, 0, 81.73083333333334, 116.66172549075395, 0, 80.07928793400554, 96.75474542152301, 0, 67.88416666666667, 0, 94.63138888888889, 0, 81.80640660324197, 0, 94.70928724899657, 105.2538888888889, 127.53407842410513, 45.798968134277985, 0, 0, 141.48460601696559, 0, 0, 0, 141.588512860547, 56.759245992446964, 106.91027777777778, 166.67805555555555, 0, 60.201071428571424, 140.63498609131523, 16.502984016400433, 103.56416666666667, 118.11111111111111, 0, 76.0750887829595, 105.2538888888889, 141.6306441539923, 0, 0, 0, 22.643333333333334, 0, 105.24613286886238, 0, 33.24834126204766, 56.6825, 0, 164.95222222222222, 0, 0, 93.03898285104378, 103.57360305108428, 22.615555555555556, 0, 153.81, 0, 0, 71.20083333333334, 0, 33.302791440629456, 44.41588829958463, 9.764166666666666, 0, 0, 0, 80.15938244721674, 0, 130.36777777777777, 166.67805555555555, 0, 64.58642857142857, 123.86049382716048, 0, 0, 0, 118.09722222222223, 0, 100.80369680305482, 84.63958570603812, 8.115833333333333, 0, 105.3351374902779, 141.56601788314805, 130.37876191188593, 0, 64.69984618319045, 0, 164.99388888888888, 69.9309595959596, 73.21734567901234, 0, 0, 92.99194444444444, 85.68927777777779, 38.267, 112.05420841822678, 0, 0, 0, 0, 33.20638888888889, 0, 0, 87.63094907407408, 0, 39.672916666666666, 106.92416666666666, 0, 118.04166666666667, 46.95777569542156, 0, 126.28287037037036, 103.56416666666667, 0, 0, 94.67305555555555, 0, 164.99388888888888, 116.44, 67.88416666666667, 56.75415818913731, 92.99194444444444, 92.99194444444444, 9.7225, 34.818887586575144, 105.73250427103024, 116.48686718296337, 0, 80.12555555555555, 105.2538888888889, 0, 0, 138.1963829759632, 0, 0, 0, 9.589375, 120.45183333333333, 142.01824282565, 0, 46.100833333333334, 116.49253345460492, 46.100833333333334, 0, 0, 0, 108.43459401709401, 0, 0, 113.56357638888889, 141.47805555555556, 110.22785354958081, 45.25277777777778, 0, 0, 0, 44.4325, 46.100833333333334, 0, 128.63, 134.00305555555556, 153.74055555555555, 139.86666666666667, 152.14573195898836, 58.367777777777775, 0, 0, 139.88055555555556, 91.65515618105597, 0, 87.40510571582055, 58.367777777777775, 67.88416666666667, 37.72824074074074, 81.1105787037037, 0, 77.08438888888888, 56.6825, 107.59972222222223, 94.67305555555555, 0, 118.11111111111111, 0, 127.8683732246965, 89.26388888888889, 61.60282565740131, 105.2538888888889, 109.91260857882749, 80.15151404033296, 98.36249184462578, 93.76784188034188, 95.64914141414143, 64.3843376068376, 127.91998015873016, 99.07720999498149, 0, 129.39458333333334, 53.068194444444444, 58.35947712418301, 0, 80.19373015873016, 0, 80.12555555555555, 70.58251633986927, 0, 28.40137954622928, 0, 93.76784188034188, 59.94141203703704, 46.045591223854, 0, 33.164722222222224, 100.93529239766082, 116.44170075880727, 0, 14.056012818944827, 153.83989406714085, 0, 94.67305555555555, 94.67305555555555, 103.57008336105416, 112.06454647110702, 0, 123.66960317460317, 114.26901306927734, 71.2286111111111, 97.4925046152225, 150.90772875816995, 0, 0, 103.56416666666667, 149.16685185185185, 0, 123.66960317460317, 48.97532051282051, 95.34132716049382, 72.77413990194071, 0, 116.44, 9.191287878787877, 0, 0, 87.51622430164367, 116.44, 92.99194444444444, 118.11111111111111, 164.99388888888888, 71.60798611111112, 9.750277777777777, 20.978055555555557, 0, 35.16416666666667, 139.53805555555556, 105.24666666666667, 83.38461934156378, 130.36777777777777, 94.67305555555555, 0, 120.28369120594064, 94.67411324376285, 9.805833333333334, 71.2286111111111, 62.93747076023392, 96.5433666033042, 61.194529914529916, 58.367777777777775, 109.08608333333333, 71.2286111111111, 130.36777777777777, 33.74597222222222, 70.04755555555556, 55.60905092592593, 117.09876388888888, 0, 0, 104.67953703703704, 164.99388888888888, 98.7329347826087, 0, 118.11111111111111, 133.54055555555556, 0, 77.41087777777777, 56.6825, 69.71033333333334, 49.42425925925926, 133.72581699346406, 132.53811965811965, 14.701964285714286, 0, 80.12555555555555, 31.69983333333333, 152.97430555555556, 48.61015873015873, 56.304282407407406, 51.39472222222222, 72.98636146247634, 75.09739130434782, 85.53648148148147, 39.1057175925926, 103.03375925925926, 59.61516495484529, 67.88416666666667, 78.0494723935545, 78.54250410894592, 103.87727777777778, 81.20860030780366, 94.6511111111111, 67.64268055555556, 86.89501388888888, 152.97430555555556, 9.805833333333334, 63.42006038647343, 107.22880372838583, 61.598055555555554, 125.35400000000001, 0, 23.71019230769231, 106.92416666666666, 106.57310699588477, 79.58321180555555, 50.79842921992966, 56.70784685290444, 75.56669444444444, 93.58821759259258, 8.115833333333333, 42.471198105738765, 96.20595679012345, 33.24805555555555, 63.840738753600036, 147.62597222222223, 97.34064444444445, 79.58321180555555, 60.916376811594205, 59.72726190476191, 124.66301282051282, 93.71368667339536, 61.5312037037037, 119.9538425925926, 72.58591666666666, 80.45536666666666, 60.265232732732734, 22.485, 68.62357323232324, 63.150688888888894, 50.547777777777775, 87.39416666666666, 97.86595833333334, 63.15732026143791, 72.33038011695906, 41.61421875, 92.23519230769232, 92.76237777777777, 0, 82.20201388888889, 27.239608585858587, 105.25035353535353, 113.35909356725146, 140.52795751633988, 90.25248015873017, 69.78791518525502, 33.545306136270284, 104.82104166666667, 86.26904320987654, 33.24805555555555, 82.37424145299146, 117.45643518518519, 83.15003472222222, 0, 80.12555555555555, 79.8462865497076, 71.48917777777778, 115.59299741602068, 138.46516203703703, 84.15098829949486, 104.38721631205674, 139.30546296296296, 75.27554444444445, 112.49294871794872, 111.54689814814814, 81.25881172839507, 91.2339026176534, 148.7644298245614, 93.57305555555556, 108.97555555555556, 129.81799019607843, 120.4442962962963, 73.66141666666665, 86.3591865079365, 44.8498346415388, 85.92838293650794, 104.70146031746032, 46.22693089430895, 72.59223290598291, 114.41027777777778, 58.32198717948718, 82.88461538461539, 61.714470279422855, 67.4764388888889, 12.8816452991453, 109.31593333333333, 68.42519047619048, 58.367777777777775, 103.11397222222222, 141.5534318996416, 54.20088095238095, 104.06247619047619, 115.21802584667596, 71.63035420518985, 45.40569444444444, 29.587690972222223, 96.2918820861678, 109.20280626780627, 112.40366408052341, 134.58752136752136, 50.40439444444445, 117.14692942942942, 103.59222222222222, 114.57102852852853, 129.39458333333334, 36.40973290598291, 108.24609027777777, 73.36858333333333, 104.21164529914529, 139.78576547981913, 96.59024444444445, 64.30066666666667, 121.25231481481481, 70.0872435897436, 122.76577380952382, 62.57775555555556, 72.01226751537934, 62.323794444444445, 45.40569444444444, 65.03268939393939, 63.33306111111111, 77.158158436214, 69.88292222222222, 150.02446502057612, 44.04739583333333, 56.78625, 0, 56.13564592421107, 33.611666666666665, 29.587690972222223, 136.25316816816817, 95.48548976608187, 113.7154054054054, 97.9551164874552, 71.6281, 51.10267222222222, 61.06640432098766, 73.81188274759081, 51.54899691358025, 95.69348412698413, 91.79089402038014, 129.39458333333334, 8.437166666666666, 68.40291666666667, 52.10316666666667, 78.8875, 0, 157.29970238095237, 94.87418981481481, 109.45186978777862, 103.18850555555555, 127.202137345679, 92.28431808242024, 129.06492831541217, 76.10643790849673, 79.06018292682926, 69.54391111111111, 68.65775, 68.77352836879433, 56.69916111111112, 83.77862777777777, 129.39458333333334, 71.02448635237789, 69.14912222222222, 106.58499433106576, 60.00212765957447, 68.79071666666667, 49.785355555555554, 87.79704742442408, 63.514722222222225, 46.10707222222222, 103.45665, 125.36706972067971, 87.74001210489277, 84.802875, 63.40029411764706, 81.59680189045308, 78.99388333333333, 77.3109537037037, 68.70456111111112, 122.74901111111112, 102.66216111111112, 93.01630555555556, 84.99921296296297, 93.93503333333334, 99.69240555555555, 55.20312777777778, 51.01589444444444, 65.78311111111111, 78.35404615686059, 48.103344444444446, 98.20095744680852, 102.82323333333333, 70.86185, 56.72152116402116, 100.93652356902358, 43.34750555555555, 77.7388005050505, 73.97776276276275, 117.33982905982906, 85.60720679012346, 66.95735142118863, 61.59698863636363, 73.94838675213676, 91.47702991452991, 96.84866780045351, 97.06528888888889, 37.99223544973545, 48.96099444444444, 50.11269444444445, 128.04005910165486, 152.97430555555556, 67.51399444444445, 78.62507222222223, 93.97477272727272, 74.49425555555555, 64.99185555555556, 85.07514127138688, 53.990455082742315, 123.37166666666667, 93.04542328042328, 74.33428004535148, 61.01205, 99.6249236111111, 81.68556146572105, 120.98185763888888, 49.171211111111106, 54.50651666666666, 104.11097953216375, 72.11848348348349, 53.532405555555556, 80.20181481481481, 48.50161111111111, 54.21533888888889, 118.96776666666668, 93.05729938271604, 79.08905555555555, 37.9173, 113.57688333333334, 58.56773333333333, 73.1303, 46.98145, 40.392338888888894, 33.970222222222226, 79.10226666666667, 56.11557777777777, 81.57925, 42.21566111111111, 82.54064444444445, 64.56802222222223, 88.55020609318997, 59.79836111111111, 63.80769005847954, 75.91811666666666, 71.68182716049382, 66.17301666666667, 124.54853174603174, 66.20130758807588, 57.08813333333333, 30.571738888888888, 31.930727777777776, 55.80207222222222, 74.63135904735961, 49.42216111111111, 86.66213333333333, 63.988216666666666, 102.74641111111112, 30.571738888888888, 112.14695238095237, 79.78129830917874, 59.16401686355177, 47.24282008444299, 34.731205555555555, 72.53802222222222, 66.58155, 52.31059444444445, 31.82253888888889, 71.9186935517628, 111.28201550387597, 56.476172222222225, 99.03065972222223, 79.03809999999999, 36.27584338743416, 59.45218333333333, 104.99175555555556, 63.815694444444446, 30.571738888888888, 67.56974206349206, 67.48143333333333, 106.05614444444444, 49.52807222222222, 30.571738888888888, 30.571738888888888, 109.55608422939068, 49.664300000000004, 42.21566111111111, 42.84047777777778, 45.41170555555556, 101.92330555555556, 84.36116666666668, 134.3710515873016, 31.82253888888889, 33.52992777777778, 45.21831111111111, 88.79214999999999, 86.31522777777778, 46.99520555555555, 66.72363636363636, 65.11331666666666, 56.21715, 42.38435, 105.62563492063492, 56.11620555555555, 32.86462936321589, 42.21566111111111, 42.84047777777778, 60.967400000000005, 37.77204444444444, 107.0850113647287, 58.05324786324786, 93.50924444444445, 39.02187777777778, 66.01144799054373, 51.86083333333333, 84.07194444444444, 69.9430111111111, 69.19075000000001, 45.74452222222222, 125.23751461988304, 49.475756083379736, 36.81255555555556, 58.06993888888889, 42.84047777777778, 78.95592222222223, 77.16197222222222, 52.89773888888889, 42.21566111111111, 143.56299966568542, 30.571738888888888, 125.66661924119242, 40.42603888888889, 88.03899444444444, 71.57088888888889, 63.29358333333333, 85.07822777777778, 37.75470555555555, 89.15348888888889, 77.40807222222222, 48.50161111111111, 46.30137848523705, 31.82253888888889, 70.18020905362354, 104.66287037037037, 41.72516304347826, 107.61698333333334, 92.51089999999999, 38.040144444444444, 98.48596825396825, 47.643477777777775, 88.86079365079365, 64.30773333333333, 46.262544444444444, 64.68537777777777, 47.16674999999999, 50.910074074074075, 42.84047777777778, 41.57168377247923, 75.42773333333334, 90.84572463768116, 65.52419163349163, 38.956833333333336, 47.59167777777778, 30.571738888888888, 30.571738888888888, 80.07750999363408, 30.571738888888888, 83.59416666666667, 30.571738888888888, 51.14099444444444, 50.185472222222224, 48.15078888888889, 70.19747747747748, 51.91730555555555, 30.571738888888888, 63.721894444444445, 40.392338888888894, 36.09827777777778, 80.33957198659905, 82.50481666666667, 30.571738888888888, 90.62431666666666, 73.29705555555556, 30.571738888888888, 56.16617222222222, 55.247061111111115, 92.93184444444445, 42.99346666666667, 42.21566111111111, 42.84047777777778, 57.3296, 36.176605555555554, 136.29786786786786, 54.18448888888889, 61.77693333333333, 95.13305, 62.05316111111111, 101.02015277777778, 34.20129444444444, 34.20129444444444, 69.2124, 102.1549111111111, 73.76231666666668, 81.20337777777777, 32.917433333333335, 82.9165111111111, 49.52807222222222, 40.392338888888894, 37.59710555555555, 73.29705555555556, 78.36890555555556, 53.62739444444444, 105.75800593835768, 67.73871666666666, 89.25952160493827, 34.05618333333333, 57.37562222222222, 30.571738888888888, 31.82253888888889, 47.653661111111106, 30.571738888888888, 30.571738888888888, 88.17527222222222, 32.177354870446926, 66.52073697078882, 58.09787222222222, 77.16197222222222, 42.594794444444446, 39.93181111111111, 71.50866666666667, 72.93455555555556, 133.78223257937677, 62.3244, 127.87485224756742, 58.06993888888889, 41.264538888888886, 68.10708888888888, 42.84047777777778, 31.707856280193237, 55.70825000000001, 27.155251322751322, 46.539477777777776, 36.09827777777778, 142.27817222222222, 101.19391111111112, 52.00375, 52.55602222222222, 56.42156666666667, 41.93425, 30.571738888888888, 30.571738888888888, 77.16197222222222, 30.571738888888888, 43.86756666666666, 74.61138888888888, 56.778238095238095, 36.547488888888886, 50.35807777777777, 51.481972222222225, 50.362655555555556, 30.571738888888888, 48.22108888888889, 38.1547116167023, 34.05618333333333, 30.571738888888888, 30.571738888888888, 65.36569444444444, 43.62269444444445, 93.29004444444443, 33.69858333333333, 60.78266111111111, 70.00482777777778, 58.06993888888889, 49.785355555555554, 36.09827777777778, 37.898461789959924, 52.8112, 30.571738888888888, 57.274255555555555, 60.33293095169553, 61.79603288389642, 42.21566111111111, 30.571738888888888, 41.63852125919559, 30.571738888888888, 87.05879444444443, 94.82076111111111, 82.58653831421445, 70.9068961352657, 31.85623888888889, 41.698794444444445, 55.46414444444445, 41.83459444444445, 76.76336111111111, 42.21566111111111, 48.0427, 49.07045555555556, 34.731205555555555, 62.81550555555556, 30.571738888888888, 66.09751111111112, 30.571738888888888, 65.96607405004391, 43.19840555555556, 34.703539886039884, 60.43932222222222, 62.06301111111111, 66.07428514990882, 36.09827777777778, 48.50161111111111, 31.85623888888889, 64.23093954248365, 31.9448, 74.20176111111113, 50.64754444444444, 77.16197222222222, 30.571738888888888, 30.571738888888888, 52.39822777777778, 84.29332222222223, 43.44017222222222, 30.571738888888888, 63.33984126984127, 34.40369444444445, 30.571738888888888, 30.571738888888888, 63.48397777777778, 52.39822777777778, 44.78148888888889, 31.82253888888889, 39.02187777777778, 30.571738888888888, 50.16288333333333, 57.19495555555555, 76.89286666666666, 94.94408333333334, 51.403483333333334, 67.77174768518518, 70.04756666666667, 46.737094444444445, 74.30151666666667, 40.392338888888894, 30.740266666666667, 31.82253888888889, 30.571738888888888, 83.06342777777779, 42.21566111111111, 36.09827777777778, 34.8233, 30.571738888888888, 48.50161111111111, 30.571738888888888, 41.72516304347826, 34.05618333333333, 74.51303169549992, 49.586555555555556, 34.20129444444444, 41.83459444444445, 79.45266666666666, 37.6396, 48.50161111111111, 32.256794444444445, 94.8904888888889, 32.917433333333335, 36.81255555555556, 83.06342777777779, 34.20129444444444, 37.5379, 61.30972777777777, 42.21566111111111, 30.571738888888888, 46.10707222222222, 49.52807222222222, 48.40961494866562, 50.62373888888889, 42.21566111111111, 51.26660555555556, 42.21566111111111, 33.77433333333334, 31.930727777777776, 39.93181111111111, 34.05618333333333, 30.571738888888888, 36.09827777777778, 9.191287878787877, 34.731205555555555, 30.571738888888888, 30.571738888888888, 50.62261517615176, 30.571738888888888, 42.998599999999996, 40.392338888888894, 42.97349444444444, 38.61194444444445, 30.571738888888888, 32.256794444444445, 30.571738888888888, 30.740266666666667, 56.311211111111106, 41.76034444444444, 42.21566111111111, 30.571738888888888, 30.740266666666667, 69.64635, 36.37883888888889, 30.571738888888888, 78.12041111111111, 87.60245, 30.571738888888888, 30.571738888888888, 48.50161111111111, 37.9173, 45.9449910586749, 49.3266, 30.571738888888888, 30.571738888888888, 91.29283333333333, 49.586555555555556, 96.35139444444445, 30.571738888888888, 30.571738888888888, 30.571738888888888, 37.109961111111105, 40.392338888888894, 30.571738888888888, 73.10565555555556, 30.571738888888888, 42.84047777777778, 30.571738888888888, 77.22678333333333, 58.54845, 30.571738888888888, 62.21254208754209, 54.76237777777778, 68.53796666666666, 110.45545555555556, 30.571738888888888, 30.571738888888888, 30.571738888888888, 34.20129444444444, 36.09827777777778, 35.419355555555555, 110.04811111111111, 46.737094444444445, 30.60952343892434, 40.392338888888894, 30.571738888888888, 30.571738888888888, 103.90071666666667, 82.554, 74.21146111111112, 46.290527777777775, 34.731205555555555, 44.817467778137946, 33.76393888888889, 34.20129444444444, 42.97349444444444, 46.737094444444445, 30.571738888888888, 82.98887222222223, 30.571738888888888, 65.11331666666666, 48.50161111111111, 54.445655555555554, 49.314727777777776, 30.571738888888888, 30.571738888888888, 36.09827777777778, 58.09787222222222, 31.82253888888889, 31.82253888888889, 38.945616666666666, 36.65282222222222, 34.731205555555555, 35.359344444444446, 41.76034444444444, 41.464666666666666, 30.571738888888888, 54.832344444444445, 49.171211111111106, 36.09827777777778, 45.54258888888889, 58.269710746722275, 42.770466666666664, 30.571738888888888, 30.571738888888888, 30.571738888888888, 48.43165, 49.52807222222222, 36.09827777777778, 62.55670555555556, 34.731205555555555, 36.81255555555556, 30.571738888888888, 30.571738888888888, 35.419355555555555, 30.571738888888888, 75.1291611111111, 60.871744444444445, 61.41958888888889, 31.82253888888889, 30.571738888888888, 30.571738888888888, 42.21566111111111, 76.70137777777778, 52.203783333333334, 30.571738888888888, 30.571738888888888, 55.0096, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 45.342905555555554, 36.547488888888886, 34.731205555555555, 30.571738888888888, 36.547488888888886, 30.571738888888888, 42.21566111111111, 30.571738888888888, 50.455927777777774, 42.63902777777778, 43.50864444444444, 87.52847800925926, 67.49866228070175, 30.571738888888888, 31.9448, 30.571738888888888, 89.06405555555556, 49.73923888888889, 91.82967777777779, 31.82253888888889, 39.02187777777778, 36.530594444444446, 52.203783333333334, 30.571738888888888, 30.571738888888888, 30.571738888888888, 42.21566111111111, 58.31411666666667, 30.571738888888888, 42.84047777777778, 30.571738888888888, 40.392338888888894, 58.828716666666665, 54.98773333333333, 52.203783333333334, 30.571738888888888, 40.392338888888894, 48.50161111111111, 36.09827777777778, 92.87738333333334, 30.571738888888888, 41.83459444444445, 96.62722222222222, 8.115833333333333, 30.571738888888888, 34.05618333333333, 49.52807222222222, 57.57781111111111, 30.571738888888888, 76.38898333333334, 30.571738888888888, 41.76034444444444, 40.46187222222222, 57.98990555555556, 97.24804444444445, 33.53087777777778, 30.571738888888888, 96.13529444444444, 56.11557777777777, 30.571738888888888, 30.571738888888888, 105.25035353535353, 30.571738888888888, 30.571738888888888, 30.571738888888888, 58.06993888888889, 40.0146, 30.571738888888888, 30.571738888888888, 44.804605555555554, 36.57790458937198, 36.81255555555556, 42.21566111111111, 58.06993888888889, 39.02187777777778, 74.27092222222223, 30.571738888888888, 30.707642375891066, 31.82253888888889, 47.74666666666667, 41.487233333333336, 77.16197222222222, 33.279662030549154, 61.77693333333333, 62.55670555555556, 77.61353888888888, 44.14533888888889, 30.571738888888888, 52.203783333333334, 32.917433333333335, 34.731205555555555, 34.8233, 86.4183388888889, 42.21566111111111, 36.09827777777778, 40.392338888888894, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 74.59199305555555, 37.194086419753084, 30.571738888888888, 30.571738888888888, 32.256794444444445, 31.82253888888889, 70.00482777777778, 30.571738888888888, 30.571738888888888, 39.95833888888889, 34.731205555555555, 30.571738888888888, 39.02187777777778, 96.93998333333333, 35.0248, 80.28657222222222, 30.571738888888888, 90.08708333333334, 30.571738888888888, 70.36127222222221, 49.07045555555556, 30.571738888888888, 30.571738888888888, 61.883966666666666, 34.20129444444444, 44.29913333333334, 40.935550000000006, 86.2920888888889, 42.77650555555556], "1LEO-2GS": [105.34028248824663, 0, 0, 122.32097003861334, 120.5527394507831, 52.14777885391584, 141.5642475804141, 156.4247267820823, 0, 81.92117612739436, 75.04710015014264, 0, 0, 130.38927155043592, 48.62051306146128, 0, 90.79198037587655, 0, 73.75501025296661, 0, 25.444302657465936, 62.532937365561324, 0, 0, 86.03124137768644, 0, 0, 85.58053702418349, 0, 78.24653849493168, 103.56855749288053, 0, 0, 0, 1.659600185596118, 0, 58.81619617149521, 48.63822907909887, 39.73725189629075, 0, 0, 116.35648148148148, 0, 0, 0, 105.22611111111111, 144.05307156697225, 0, 33.164722222222224, 0, 0, 0, 0, 109.14503318628952, 0, 0, 0, 0, 0, 0, 39.126666666666665, 0, 60.844042299317856, 62.57555555555555, 47.656404242678285, 0, 105.21222222222222, 0, 71.77121442341897, 0, 165.07719843384683, 62.547777777777775, 107.82224302971888, 20.978055555555557, 48.61209717255659, 1.6122222222222222, 0, 72.05340149881984, 0, 0, 0, 152.20218351610185, 0, 0, 0, 48.6510322252477, 58.79615114439248, 97.11269132653108, 0, 25.105833333333333, 73.63166666666666, 0, 112.46076340109485, 90.50926685509333, 0, 86.3293630054693, 3.377222222222222, 71.2286111111111, 0, 0, 0, 94.64527777777778, 9.73638888888889, 71.2286111111111, 69.47194444444445, 152.13861111111112, 0, 72.15086004536028, 69.5275, 0, 0, 0, 94.74067367835501, 0, 90.14785028361565, 71.2286111111111, 127.10793180228563, 60.87848010276391, 115.13933333333333, 109.42957892537403, 0, 105.2840463527499, 0, 56.6825, 46.0175, 0, 54.29209742144896, 39.126666666666665, 0, 0, 0, 81.73083333333334, 116.66172549075395, 0, 80.07928793400554, 112.51816361434868, 114.12066666666668, 67.88416666666667, 0, 89.00544444444444, 0, 81.80640660324197, 0, 94.70928724899657, 111.76462962962964, 127.53407842410513, 45.798968134277985, 84.33583333333333, 107.7838888888889, 105.32237216739162, 0, 0, 0, 141.588512860547, 56.759245992446964, 106.91027777777778, 166.67805555555555, 0, 60.201071428571424, 144.82311011197766, 75.08775625492463, 98.83555478152591, 106.52209910960875, 88.64070707070708, 76.0750887829595, 79.82805971433609, 141.6306441539923, 0, 0, 0, 22.643333333333334, 0, 67.92090909090909, 0, 33.24834126204766, 56.6825, 132.980436871439, 164.95222222222222, 0, 0, 93.03898285104378, 59.1261560640696, 22.615555555555556, 0, 154.40253968253967, 54.69524305555556, 97.30828853452367, 71.20083333333334, 61.178899148968824, 33.302791440629456, 44.41588829958463, 98.74061507936507, 134.53833333333333, 32.019320987654325, 60.31854135217744, 80.15938244721674, 0, 130.36777777777777, 166.67805555555555, 0, 64.58642857142857, 29.69672222222222, 0, 128.23985555555555, 0, 118.09722222222223, 0, 100.80369680305482, 94.02809205730637, 8.115833333333333, 50.26444444444444, 90.55777777777777, 29.892224667086417, 130.37876191188593, 0, 55.6525410087772, 0, 164.99388888888888, 100.12449735449735, 73.21734567901234, 73.72264720576864, 49.14405845656545, 111.40963675213675, 96.13892857142856, 67.58450980392156, 99.97987156799944, 0, 0, 0, 108.170596859377, 73.2911988800162, 0, 0, 48.585277777777776, 107.7838888888889, 78.60801487069865, 89.44080808080808, 0, 14.02, 46.95777569542156, 117.59077391368997, 74.21080198276962, 71.7268376068376, 0, 0, 49.15430555555555, 67.74717817165914, 24.88844816455532, 138.94416285743702, 67.88416666666667, 56.75415818913731, 48.585277777777776, 108.11487373737374, 94.75395063042416, 34.818887586575144, 111.79930106957444, 60.215534188034184, 134.58, 50.26444444444444, 105.2538888888889, 107.78690294293094, 0, 138.1963829759632, 115.42733579677304, 72.02916666666667, 12.2975, 43.819125, 84.87568181818182, 99.92891246104294, 93.08041666666666, 46.100833333333334, 116.49253345460492, 95.43828431372549, 125.300625, 0, 0, 113.3262467144087, 132.8275, 59.42797517608163, 99.01222222222222, 43.863071446304765, 110.22785354958081, 45.25277777777778, 0, 120.5525, 115.84333333333333, 86.88553030303031, 104.49922839506173, 10.488645433438117, 86.24485878317985, 134.00305555555556, 136.5465625, 139.86666666666667, 152.14573195898836, 58.367777777777775, 84.39271082247944, 27.88533625730994, 87.56402777777778, 35.29615874165605, 134.5924686795465, 106.73168723323563, 68.52934027777778, 67.88416666666667, 59.305812347931926, 81.1105787037037, 109.46666666666667, 85.47979423868313, 93.85516975308643, 107.33369221729407, 34.48820512820513, 1.6955555555555555, 83.82474358974359, 145.7086111111111, 58.26972222222222, 65.3945422861179, 83.75772261270481, 106.49416666666667, 116.07945643412063, 80.15151404033296, 107.8064167713485, 39.126666666666665, 2.069259259259259, 86.95530864197531, 60.74509381845998, 40.227552943805144, 0, 129.39458333333334, 76.86433333333332, 58.35947712418301, 81.44784722222222, 92.1804398148148, 72.02916666666667, 98.05470085470085, 101.05478070175438, 101.6990064102564, 66.08469036146563, 93.72865277777778, 109.74233024691358, 59.94141203703704, 129.22353429376736, 0, 44.4051512141975, 100.93529239766082, 120.0925224528987, 2.334888888888889, 11.444491184427442, 153.83989406714085, 94.3968115942029, 49.10320987654321, 123.87212962962964, 89.30898269858564, 70.69313888888888, 94.03826320072324, 88.741625, 10.143311965811966, 78.5678543867937, 61.44949848318933, 22.367328356290706, 62.68171568627451, 134.73727124183006, 103.56416666666667, 107.7838888888889, 145.7086111111111, 123.66960317460317, 36.28932748538012, 67.53560846560846, 90.88694444444444, 132.91083333333333, 116.44, 79.6531746031746, 0, 36.868995726495726, 53.81713330521887, 114.15272222222222, 71.96826923076922, 81.28323590566535, 164.99388888888888, 6.1303935185185185, 107.94140522875817, 93.79789215686274, 76.47822916666667, 35.16416666666667, 123.03613425925926, 45.68089371980676, 83.38461934156378, 97.59058904151487, 63.21699171005437, 126.73208333333334, 55.61904761904761, 56.69390460517711, 42.174520202020204, 51.96702536865101, 102.14481481481481, 73.09283766372532, 80.0649559181753, 104.3095, 71.43718268828289, 62.87943787960391, 130.36777777777777, 86.00740740740741, 51.71863049095607, 70.3306886574074, 43.86263888888889, 129.66001322751322, 109.00795138888888, 123.99935185185186, 141.26023692810458, 89.56092770993821, 69.64384348846197, 77.17812364865196, 48.857326388888886, 100.01488271604939, 77.41087777777777, 56.6825, 83.7952, 92.1874074074074, 131.828671875, 58.838417874396136, 76.86433333333332, 58.02190058479532, 85.90603359173126, 92.48328692675194, 91.70878333333333, 55.07587222222222, 77.65620949074075, 102.98419591627784, 69.54743179559352, 80.2882857142857, 46.83504065677052, 68.94925393051959, 94.27037706220109, 78.02963038727125, 72.45617414284716, 36.90557777777777, 78.54250410894592, 85.91343635622223, 118.27936227894618, 96.18726495726496, 37.292561728395064, 32.65254340277778, 92.32596991435521, 118.34417735042734, 63.845742321684355, 73.22414874551971, 71.6627852852853, 125.35400000000001, 144.045, 86.60336257309942, 126.64647704901476, 93.6231950200427, 83.98141111111111, 72.16597921291137, 56.70784685290444, 61.2532778717013, 68.4099375, 97.05583333333334, 88.05219135802469, 47.32944444444445, 74.69198830409357, 88.38301767676768, 50.06465364346685, 97.34064444444445, 99.70833333333333, 39.178619401735446, 79.76752450980392, 49.961157407407406, 68.31946983240795, 100.19807189542483, 69.19174019607843, 106.28695, 32.887166666666666, 78.34540798611111, 13.960136517473636, 130.33879749352266, 63.150688888888894, 45.21802867383513, 97.96390096618357, 97.86595833333334, 50.45408045977011, 72.33038011695906, 91.14592261904761, 56.057425925925926, 54.04755538012518, 65.64592105263158, 102.98291269841269, 43.66368827160494, 100.5369265232975, 98.61267025089606, 77.21699639852203, 90.25248015873017, 71.18867724867725, 30.371269409450687, 109.18284406288834, 59.63724867724868, 33.24805555555555, 85.0286611111111, 71.43044685990338, 15.177344886101608, 105.75041666666667, 93.09759259259259, 80.18099525341724, 43.03857777777778, 76.30996111111111, 77.5793197074223, 84.69312280287869, 83.39866111111111, 51.69092222222223, 25.48217777777778, 31.787566666666667, 91.99059444444445, 46.71310555555555, 19.86638333333333, 24.5445102074771, 29.61993784433704, 22.04549105646288, 23.586744444444445, 62.35300321565343, 65.25914444444444, 23.67148333333333, 24.076444444444444, 84.51948863636365, 51.82886114735833, 55.032809343434344, 33.83375, 51.52054044578875, 54.62992777777777, 76.6661274938104, 105.0862611111111, 48.1493907720681, 57.20156695156695, 80.85444456185468, 44.10738333333333, 91.35328282828283, 17.982877777777777, 34.16969974986128, 50.97151111111111, 26.068044444444446, 67.66986111111112, 58.17621111111111, 78.5175, 48.58411340171462, 63.68544444444444, 75.31189393939394, 57.49562777777778, 52.80283888888889, 44.48223995271867, 59.70393333333333, 73.12693011926835, 68.45025555555556, 123.41296296296296, 89.54001666666666, 91.34932170542636, 64.33457222222222, 52.105916666666666, 35.929005555555555, 39.0783, 45.20162777777777, 54.94020833333333, 32.01185, 77.42014999999999, 48.67361604797817, 35.88158888888889, 34.35958503035824, 83.72888194444444, 102.16109722777203, 52.39758888888889, 68.68930555555555, 62.79975, 45.38751749265326, 29.935766666666666, 35.14672222222222, 51.14214209078386, 19.54720703532217, 82.40051111111111, 24.561311111111113, 8.498055555555556, 42.04417222222222, 83.10676111111111, 105.09561237373737, 40.15926666666666, 67.05563333333333, 49.265538180389726, 43.53169444444445, 42.03129444444445, 37.83797777777778, 73.29899051490514, 72.39079444444444, 53.94596111111111, 50.43195, 66.23199444444444, 82.03125, 87.55218158365668, 68.51100308641976, 78.00648526077097, 81.31758888888889, 63.770777777777774, 58.144334198380605, 44.19348333333333, 53.704483333333336, 98.28070023148148, 18.490883333333333, 19.068494444444443, 14.815600000000002, 29.1755, 34.697627387784145, 82.9378611111111, 53.96799444444444, 49.88753333333333, 65.12872222222222, 43.91707856435123, 69.66766203703703, 22.817151185056847, 25.58995, 57.647394444444444, 15.321033333333334, 16.82427972508147, 25.722738888888887, 47.77627777777778, 73.40714016343823, 96.2807418549082, 32.02896111111111, 36.04676111111111, 20.656816666666664, 28.038494444444446, 62.34644444444445, 49.281416666666665, 23.05686111111111, 54.13146666666667, 56.62997777777778, 55.97314099310189, 54.63734375, 26.383555555555557, 25.900422222222222, 62.928078230536485, 19.546427777777776, 20.315616666666667, 19.2565, 18.490883333333333, 28.112283333333334, 55.24807030057097, 41.1445510570982, 27.97073333333333, 15.321033333333334, 35.29942222222222, 97.88924999999999, 25.17567777777778, 35.34886111111111, 46.77914444444445, 13.843533333333333, 59.597761226228066, 40.38606111111111, 38.207524377304, 50.23772222222222, 14.815600000000002, 40.404222222222224, 38.75911111111111, 32.02896111111111, 22.129694444444443, 30.828766666666667, 44.091937407635285, 43.95945, 13.843533333333333, 14.670794444444445, 30.3354, 70.3452, 14.469294444444444, 27.349844444444447, 18.15496111111111, 32.06006111111111, 47.027455555555555, 22.199294444444448, 34.217749999999995, 31.991005555555553, 26.809611111111114, 29.183611111111112, 18.80891111111111, 30.346166666666665, 43.06198333333334, 14.815600000000002, 21.452694444444443, 54.94062222222222, 45.92242777777778, 13.843533333333333, 22.026544444444443, 47.37221666666667, 16.53546111111111, 34.98951111111111, 20.21152222222222, 31.96548888888889, 20.308744444444443, 23.775222222222222, 17.984186450593366, 15.94336111111111, 47.037366666666664, 21.197577777777777, 56.26954444444444, 23.221711111111112, 36.529827777777776, 21.688244444444443, 29.621205555555555, 19.243544444444442, 28.4693, 54.73923333333333, 18.367394444444443, 13.843533333333333, 30.8971, 28.082072222222223, 39.29419444444444, 30.417703971585315, 28.279644444444443, 14.815600000000002, 51.911544444444445, 17.73193888888889, 26.166466666666665, 47.515998535798595, 22.831255555555558, 36.86743333333334, 24.121620789231944, 28.35851111111111, 19.815644444444445, 16.65371111111111, 26.026066666666665, 53.3951252362831, 32.02896111111111, 26.72218888888889, 83.04303888888889, 36.612938888888884, 28.89136111111111, 20.281426225204946, 23.7087, 38.83689444444445, 21.500394444444446, 25.86071666666667, 14.815600000000002, 18.490883333333333, 16.533033333333332, 17.982877777777777, 25.06847777777778, 79.01633333333334, 23.827894444444443, 22.04267777777778, 29.137011111111114, 30.75865, 16.547805555555556, 25.20237222222222, 28.705377777777777, 37.5739, 13.924155555555556, 16.1911, 24.899644444444444, 21.255927777777778, 20.004183333333334, 28.355188888888886, 22.94575, 17.616238888888887, 22.74465, 37.06628888888889, 20.394627777777778, 17.982877777777777, 29.005333333333333, 29.720477777777777, 36.05112777777778, 15.001200611294413, 15.94336111111111, 16.1911, 18.490883333333333, 17.559242473131537, 36.07048888888889, 27.764311111111112, 44.100655555555555, 39.29852628399551, 20.21152222222222, 18.01296111111111, 49.61415, 39.29419444444444, 13.843533333333333, 38.28307222222222, 16.1911, 40.57732777777778, 37.66253888888889, 24.08421885375961, 76.25723333333333, 66.28391111111111, 31.65827777777778, 19.738994444444447, 30.37862222222222, 14.77931111111111, 20.140344444444445, 17.982877777777777, 37.813700000000004, 19.854111111111113, 54.68132222222223, 31.314177777777775, 40.04445555555556, 21.981550000000002, 18.278177777777778, 25.44787066563433, 46.02868888888889, 22.674722222222222, 44.84393333333333, 32.52003333333333, 34.72965, 18.99631666666667, 16.35283888888889, 37.16021666666666, 16.834961111111113, 25.17567777777778, 24.082194444444443, 20.550722222222223, 31.484677777777776, 20.949466666666666, 13.843533333333333, 16.533033333333332, 25.53978888888889, 19.15672777777778, 14.815600000000002, 32.90606666666667, 21.585944444444443, 14.172127777777778, 15.290949999999999, 13.843533333333333, 16.1911, 15.58625, 25.2719, 14.77931111111111, 25.150133333333333, 16.376566666666665, 26.34591111111111, 17.982877777777777, 21.585944444444443, 23.253144444444445, 13.843533333333333, 18.376611111111114, 27.230222222222224, 13.843533333333333, 13.843533333333333, 19.546427777777776, 13.843533333333333, 14.858983333333333, 16.05768888888889, 18.367394444444443, 14.815600000000002, 29.997383333333335, 22.70827222222222, 28.07383888888889, 15.889211111111113, 25.17567777777778, 16.533033333333332, 33.70781111111111, 27.066227777777776, 19.2565, 23.216578544479795, 14.815600000000002, 26.999304405833513, 19.65847777777778, 13.843533333333333, 36.259550000000004, 19.75016111111111, 13.843533333333333, 21.700744444444442, 13.843533333333333, 18.325655555555556, 21.71314720378282, 31.010922222222224, 32.65199444444444, 13.843533333333333, 28.44851111111111, 26.460144444444445, 23.98797777777778, 17.69797777777778, 37.86942222222223, 13.843533333333333, 20.406911111111114, 18.57255, 21.585944444444443, 30.571738888888888, 14.880672222222222, 20.406911111111114, 26.550083333333333, 20.668755555555556, 15.271316666666666, 20.802822222222222, 34.97011666666667, 18.443702804306533, 16.533033333333332, 28.35851111111111, 40.235816666666665, 38.0231771653032, 60.25622222222222, 16.857566666666667, 18.15496111111111, 13.843533333333333, 13.843533333333333, 27.912172222222225, 13.843533333333333, 21.69656111111111, 14.815600000000002, 22.46326324336947, 47.63047777777778, 13.843533333333333, 25.411294444444444, 26.155361111111112, 13.843533333333333, 14.77931111111111, 13.843533333333333, 34.93468888888889, 13.843533333333333, 13.843533333333333, 21.241894444444448, 13.843533333333333, 24.68267222222222, 18.490883333333333, 16.55495, 24.340727777777776, 14.77931111111111, 19.96736111111111, 13.843533333333333, 18.1347, 28.61734569751316, 13.843533333333333, 16.533033333333332, 24.344038888888885, 24.344038888888885, 26.970727777777775, 13.843533333333333, 29.369833333333332, 14.553533333333334, 35.66465, 13.843533333333333, 14.815600000000002, 14.553533333333334, 18.278177777777778, 58.415305555555555, 18.490883333333333, 18.15496111111111, 22.04267777777778, 14.815600000000002, 16.533033333333332, 23.174105555555556, 56.48641111111111, 14.670794444444445, 45.12905, 16.533033333333332, 13.843533333333333, 13.843533333333333, 18.99631666666667, 34.94178888888889, 57.75702777777777, 13.843533333333333, 13.843533333333333, 36.30461666666667, 13.843533333333333, 17.66826111111111, 19.243544444444442, 24.344038888888885, 13.843533333333333, 47.61011111111111, 13.843533333333333, 17.982877777777777, 14.815600000000002, 26.135805555555553, 65.70273333333333, 54.91049679778044, 44.27795, 44.248872222222225, 18.490883333333333, 17.982877777777777, 14.815600000000002, 23.507427777777778, 25.17567777777778, 13.843533333333333, 25.171833333333336, 20.22426111111111, 27.860427777777776, 13.843533333333333, 13.843533333333333, 15.94336111111111, 25.473455555555557, 13.843533333333333, 20.406911111111114, 20.799011111111113, 16.533033333333332, 23.602138888888888, 13.843533333333333, 13.843533333333333, 14.815600000000002, 14.815600000000002, 14.670794444444445, 18.490883333333333, 36.181599999999996, 25.72192777777778, 24.419994444444445, 24.021066666666666, 15.889211111111113, 19.035644444444447, 14.670794444444445, 13.843533333333333, 13.843533333333333, 18.278177777777778, 38.247211111111106, 55.49118823590679, 16.1911, 16.63346111111111, 13.843533333333333, 37.65623333333333, 14.815600000000002, 23.514366666666668, 29.419483333333332, 15.94336111111111, 16.68965, 13.843533333333333, 25.150133333333333, 21.83911666666667, 17.982877777777777, 43.67336111111111, 26.318994444444446, 18.490883333333333, 13.843533333333333, 21.136694444444448, 29.183611111111112, 21.585944444444443, 13.843533333333333, 34.29779444444444, 18.99631666666667, 22.65996666666667, 30.3863, 13.843533333333333, 14.469294444444444, 13.843533333333333, 18.490883333333333, 16.53305561373591, 31.197972222222223, 14.815600000000002, 16.533033333333332, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 16.533033333333332, 15.94336111111111, 15.246583333333332, 32.507266666666666, 17.982877777777777, 15.94336111111111, 16.1911, 17.982877777777777, 13.843533333333333, 21.585944444444443, 13.843533333333333, 14.005888888888888, 20.793916666666668, 27.14823888888889, 14.815600000000002, 27.8747, 27.616844444444443, 29.369833333333332, 14.815600000000002, 27.860427777777776, 20.799011111111113, 17.982877777777777, 13.843533333333333, 27.955333333333332, 13.843533333333333, 20.107533333333333, 41.85383888888889, 30.571738888888888, 19.171644444444443, 14.5036, 13.843533333333333, 24.082194444444443, 13.843533333333333, 19.243544444444442, 17.85816111111111, 17.982877777777777, 16.533033333333332, 15.290949999999999, 62.454388888888886, 17.982877777777777, 13.843533333333333, 15.03558888888889, 18.490883333333333, 16.479194444444445, 21.585944444444443, 15.541505555555554, 16.533033333333332, 18.490883333333333, 15.850777777777779, 25.53978888888889, 13.843533333333333, 25.24963731921352, 20.406911111111114, 13.843533333333333, 17.083488888888887, 34.934555555555555, 13.843533333333333, 13.843533333333333, 22.05973333333333, 14.815600000000002, 13.843533333333333, 16.479194444444445, 24.344038888888885, 16.533033333333332, 13.843533333333333, 14.815600000000002, 15.889211111111113, 13.843533333333333, 13.843533333333333, 14.755033333333333, 14.815600000000002, 13.843533333333333, 32.284254546163034, 17.982877777777777, 22.23073888888889, 17.43476666666667, 24.19841111111111, 14.815600000000002, 17.982877777777777, 15.889211111111113, 14.77931111111111, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 17.982877777777777, 13.843533333333333, 14.469294444444444, 13.843533333333333, 15.290949999999999, 30.070444444444448, 18.490883333333333, 13.843533333333333, 15.94336111111111, 16.533033333333332, 27.964, 18.490883333333333, 17.59815015588379, 23.37866111111111, 13.843533333333333, 13.843533333333333, 26.75613888888889, 15.94336111111111, 21.585944444444443, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 25.17567777777778, 22.04267777777778, 14.5036, 13.843533333333333, 20.669444444444444, 15.290949999999999, 18.490883333333333, 13.843533333333333, 15.290949999999999, 13.843533333333333, 20.406911111111114, 26.957150000000002, 21.585944444444443, 13.843533333333333, 17.982877777777777, 20.406911111111114, 27.306794444444446, 14.815600000000002, 20.799011111111113, 13.843533333333333, 13.843533333333333, 26.99722777777778, 20.660565916587547, 13.843533333333333, 21.585944444444443, 21.585944444444443, 26.146383333333333, 36.780788888888885, 16.376566666666665, 18.490883333333333, 18.490883333333333, 24.19841111111111, 13.843533333333333, 15.889211111111113, 18.490883333333333, 15.321033333333334, 16.479194444444445, 13.843533333333333, 18.973939826350886, 16.757349335128904, 18.64482222222222, 14.815600000000002, 13.843533333333333, 13.843533333333333, 20.54942777777778, 16.533033333333332, 13.843533333333333, 31.030827777777777, 13.843533333333333, 16.533033333333332, 27.045479016641153, 21.8049, 18.490883333333333, 13.843533333333333, 19.509244444444445, 17.85816111111111, 13.843533333333333, 19.546427777777776, 13.843533333333333, 18.490883333333333, 16.533033333333332, 21.306350000000002, 13.843533333333333, 13.843533333333333, 14.815600000000002, 19.50466666666667, 22.14358888888889, 15.646194444444445, 18.17206111111111, 14.553533333333334, 15.112766666666666, 22.04267777777778, 21.214916666666667, 13.843533333333333, 17.982877777777777, 43.499538888888885, 22.04267777777778, 13.843533333333333, 13.843533333333333, 29.183611111111112, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 26.368594444444444, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 24.622733333333333, 25.72192777777778, 13.843533333333333, 21.8049, 25.92342777777778, 21.454233333333335, 22.276666666666667, 19.34341111111111, 25.007444444444445, 13.843533333333333, 13.843533333333333, 13.843533333333333, 16.533033333333332, 16.533033333333332, 24.149066666666666, 29.369833333333332, 16.376566666666665, 14.815600000000002, 13.843533333333333, 14.776594444444443, 22.04267777777778, 18.490883333333333, 18.57255, 15.94336111111111, 20.406911111111114, 14.815600000000002, 14.815600000000002, 13.843533333333333, 20.406911111111114, 13.843533333333333, 14.5036, 15.94336111111111, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 43.12935, 27.52745, 15.889211111111113, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 29.971166666666665, 18.15496111111111, 32.45252222222222, 13.843533333333333, 40.220683333333334, 13.843533333333333, 24.084377777777775, 19.65847777777778, 13.843533333333333, 14.815600000000002, 19.199683333333333, 13.843533333333333, 15.94336111111111, 13.843533333333333, 34.74107982660055, 30.868905555555553], "1LEO-5GS": [104.98612393275643, 104.75372140996302, 42.12327764164506, 122.32097003861334, 120.5527394507831, 52.14777885391584, 102.57261070221168, 135.775294848255, 3.1886233617892543, 65.30018217837484, 82.46440474811698, 0, 77.45512853519263, 106.54011713048594, 73.89600710561236, 96.71394904706186, 35.49916666666667, 77.47517574082698, 93.54332209942507, 121.22048259904462, 108.57052066810535, 11.960277777777778, 60.42669150697221, 2.138977624118156, 86.03124137768644, 111.05687531839312, 0, 85.58053702418349, 0, 72.00545236487625, 103.56855749288053, 63.445712584770106, 113.3647977026949, 121.29860812410104, 1.659600185596118, 0, 78.24386091091074, 114.26329858192184, 57.33989509908551, 146.18893747295343, 80.69628981546029, 65.24928609071422, 140.98694444444445, 89.65698679953415, 0, 105.22611111111111, 99.5612542292608, 132.58506735556725, 72.99639165674104, 135.55777777777777, 0, 117.31849168663241, 42.10305555555556, 82.04799842596721, 20.41094023830978, 104.85599723085454, 116.82297619047618, 97.40410709242974, 72.83355307022218, 63.2447309687484, 29.809320312467236, 139.16391430288846, 113.76321264929763, 85.09315972222223, 83.48580566538445, 160.7978313811607, 105.21222222222222, 0, 111.99670672910251, 0, 165.07719843384683, 102.54950510357594, 71.34521402661929, 61.83824479415572, 82.93176464083601, 49.89962962962963, 121.98813735503622, 72.05340149881984, 4.794722222222222, 71.28770349994916, 70.61306164760998, 52.35077437269068, 0.3416666666666667, 51.89680899854077, 162.67592592592592, 15.120609849547515, 79.5168872703281, 126.66871386964672, 109.80640026982292, 25.105833333333333, 73.63166666666666, 0, 80.5684917015177, 90.50926685509333, 63.606944444444444, 98.27812885850852, 3.377222222222222, 95.7354309750876, 112.42324265748655, 0, 40.12967427790501, 128.60181818181817, 75.43843566713103, 84.27029529625796, 114.50678895454506, 124.18788011695906, 118.00215353933835, 101.90512035585782, 79.44237179487179, 32.38621913580247, 129.90477684512666, 123.26474322297938, 110.27359375, 136.42759648545638, 90.14785028361565, 56.21019098891838, 70.74199527124668, 131.7376960205528, 81.88046651704998, 143.29313916349778, 119.24527777777777, 116.59128820322432, 140.9894321039024, 16.095833333333335, 96.34999480971811, 53.217888888888886, 52.97799819047859, 117.10711419753086, 131.05996688326408, 0, 65.3839490348445, 70.01858783768567, 47.168669123292446, 78.19114756165683, 66.41876041596515, 72.05968151387093, 54.71776455026455, 64.92215250742585, 103.37759259259259, 92.87764434713102, 87.80583898781228, 111.20648554731008, 129.26822222222222, 0.38333333333333336, 112.72058686044869, 56.48453703703704, 30.16412037037037, 84.33583333333333, 78.48350382612853, 105.32237216739162, 73.8765408227145, 72.75440510157274, 74.04676906530334, 98.1928883038161, 105.01791666666666, 89.0482960273363, 147.734756538211, 0, 93.765, 11.968774229349693, 30.73390777825666, 110.4712874279061, 128.2464731676484, 38.21423898484308, 89.21802090476186, 92.94176809513813, 16.6925, 3.3611829580265065, 141.42416968383023, 11.838388888888888, 58.13738562091503, 80.54976973830908, 20.94359431353296, 147.19727763200726, 63.32333333333333, 67.9507576103463, 93.68926309285129, 59.51929012345679, 127.2433426240859, 98.6035468691218, 63.4482733192869, 80.70829760360776, 22.615555555555556, 89.8121163413962, 66.97229266427918, 17.87823232323232, 95.54869277207719, 90.59395299145298, 34.561731336682556, 88.31474139810537, 93.64873589012201, 98.74061507936507, 134.53833333333333, 70.18436552793382, 69.51428564989801, 65.64121707603199, 0, 136.23486447616196, 104.48171290212579, 85.43708827090424, 92.33838603141749, 55.76462064385937, 99.89466948760536, 41.4607749416935, 85.84105770453442, 46.67929705149195, 83.54128743684143, 57.66310761613131, 95.7218425925926, 84.6250730994152, 74.86893342842293, 63.425421057509034, 58.8562134502924, 72.04395061728395, 98.01672970999975, 27.405911681291514, 67.49116809116809, 92.16093710804898, 71.41627085700587, 63.386206541285574, 37.33317416741674, 62.950021726225316, 63.63638888888889, 63.49165204678362, 68.59290372620455, 101.55430903783551, 75.24478119475253, 91.65721850859278, 73.7911111111111, 63.34588765239553, 93.12980731718274, 113.2349537037037, 101.21090845266657, 40.649145299145296, 110.75208333333333, 74.89160756501181, 38.34601388888889, 112.20277777777778, 55.82308080808081, 57.22854328278735, 25.923732849310205, 90.80317481003337, 97.60049603174603, 99.27405510874365, 56.87796596831383, 94.47637033966294, 31.89342261904762, 102.07056253383895, 62.44940224419576, 73.15576628352491, 56.75415818913731, 97.24096454846719, 59.77220450521054, 83.98653497568019, 113.8296057522058, 85.00654040404041, 78.65912938409721, 66.30782255328246, 75.10567631997492, 42.021643518518516, 53.83367625185729, 60.975695275217035, 58.93352339181287, 44.69781746031747, 90.77715869604506, 60.09713276550363, 43.819125, 105.21441678456263, 59.60218137254902, 84.54139479471431, 77.34728851179365, 67.7737, 72.19143463632146, 44.455663082437276, 74.64177642136859, 62.23046916826551, 80.70011089504963, 79.83099444444444, 55.21794274609966, 51.808083490848034, 81.46087600376374, 74.70494856546708, 74.03048430867041, 65.85917695473252, 22.079257812588125, 67.45567941103793, 125.81345238095238, 81.22213914378749, 46.59445729827342, 42.392029914529914, 46.390263190520955, 92.58813151449849, 66.268994577576, 107.88595345345345, 71.3447782291649, 62.23777830809794, 39.30368816135361, 75.24706767110594, 68.62549420864609, 81.2846261725781, 93.48265682225025, 68.25143516979612, 75.71252364066193, 123.52609470410488, 71.69371418238703, 75.68112155999387, 30.098905555555554, 91.11731561607088, 67.86241503730935, 48.02185199209711, 68.87268333333333, 45.93847068871435, 50.51830555555556, 88.1605356098475, 51.64983333333333, 72.54665789923695, 90.45927394455339, 45.809308044802776, 97.64151587301588, 35.65474444444445, 61.56614684488324, 24.782932413042868, 82.64888888888889, 101.10669671850083, 50.252205555555555, 53.63187900373973, 30.415163698485298, 71.68498366013073, 37.73137534910249, 81.73397777777778, 50.80236111111111, 82.16532407407408, 53.694359426957426, 67.74933662362561, 90.13721622418461, 50.625473487551744, 103.7258234117908, 78.65490883921753, 46.36544653222841, 59.60153686318788, 92.46914659907982, 14.513016666666667, 60.90450369415528, 41.20558112128258, 78.26901841906512, 28.011947978111113, 125.82255167958657, 55.51005555555556, 52.409457521627864, 62.87949172576832, 103.6011741706527, 86.1401695297894, 33.4685978609867, 83.27280559876662, 58.762962164093615, 68.70436111111111, 105.42584469079232, 56.04014683771876, 34.42505169171694, 131.59913554104725, 58.547975004435834, 29.94200800010631, 62.53632622293197, 50.07541666666667, 75.10939211451961, 37.76765555555556, 43.27357222222222, 99.01106207562125, 127.04073803114464, 57.659930555555555, 32.076957371736626, 62.133656425024085, 35.7149654285522, 91.57093545992339, 77.93142777777778, 54.9303123798819, 95.30578129941954, 51.830127777777776, 84.47236772486772, 72.61444444444444, 86.16488570653495, 33.90825, 24.618522272198057, 60.33052435321069, 98.73756577660517, 87.20821294395758, 60.093798309178744, 53.08803925626886, 67.41364535657108, 73.73869083351731, 26.161053622870106, 21.115033333333333, 35.14568756434629, 52.80886904761517, 48.47658218452305, 50.26802514737113, 87.58695023148148, 77.26875, 64.37180842421272, 69.80196810526037, 41.32232777777778, 22.600727777777777, 45.97513285024154, 35.40415, 19.22287222222222, 25.346955555555553, 21.914206496536636, 16.93539096444941, 63.541302301461286, 50.244492949761884, 9.594888888888889, 40.21415749152779, 22.46216111111111, 65.91463333333333, 24.484861111111112, 77.02511111111112, 68.96231111111112, 48.55752222222222, 13.343605555555557, 47.570899999999995, 22.82139302711874, 47.82532194594451, 34.71738333333333, 43.090828207124844, 41.76931975062769, 57.14605670794113, 63.63067222222222, 6.966177777777778, 24.411299458260107, 34.43753888888889, 19.966316666666668, 54.66741476561725, 66.68915275650896, 7.858511111111111, 21.590394444444446, 13.316225508985609, 30.535158520529496, 24.62683576700485, 7.2328166666666664, 28.88553333333333, 19.98521111111111, 74.01054331223352, 33.078288888888885, 16.77636111111111, 22.1262280466459, 66.63287222222222, 27.505322222222222, 12.670722222222222, 8.264283333333333, 42.4675, 19.09902222222222, 52.647610396560275, 35.925443632913165, 32.50279444444445, 18.605599051308985, 33.62837527790023, 44.033677777777775, 27.21177040438959, 22.40847777777778, 32.34911210882481, 40.398672222222224, 56.00246348696687, 36.74363333333333, 54.437574626868305, 17.557814046709012, 24.631933333333336, 59.17895, 15.468016666666667, 28.834155555555558, 34.89108888888889, 27.91365, 10.316638888888889, 32.65141111111111, 29.36895555555556, 47.83324921432008, 27.66371666666667, 56.78472953868302, 26.961000000000002, 23.709961111111113, 8.644094444444445, 60.31311111111111, 13.453527777777778, 23.46137762508424, 26.481783333333333, 44.02059595410639, 18.761744015585617, 15.248349999999999, 27.390485129316108, 12.099927777777777, 22.670191823957353, 64.5414001928903, 10.574961111111111, 34.05458888888889, 21.876483333333333, 75.85779444444444, 39.36577777777777, 68.91265400860517, 12.66058888888889, 58.45830674316489, 4.361527777777778, 4.315211111111111, 6.623277777777777, 7.204294444444444, 8.38825, 50.14575405311592, 4.030422222222223, 8.908672222222222, 6.850716666666667, 3.629511111111111, 11.950811111111111, 4.117583333333333, 4.765394444444444, 5.148116666666667, 3.5569944444444443, 15.903883333333335, 4.702433333333333, 7.136055555555555, 3.4747333333333335, 5.094127777777778, 4.505805555555556, 6.931127777777778, 4.023494444444444, 22.140077777777776, 13.456855555555556, 19.02353888888889, 4.315211111111111, 10.470305555555555, 3.121628277455985, 8.19763888888889, 6.354161111111111, 4.824566666666667, 2.947322222222222, 21.754988888888892, 4.536172222222222, 5.003333333333333, 10.00923888888889, 2.9781222222222223, 2.840077777777778, 15.395205555555554, 5.800755555555556, 5.908116666666667, 9.470066666666666, 12.864994444444445, 19.119066666666665, 4.476927777777778, 5.047883333333334, 11.8727, 4.928677777777779, 11.50931111111111, 4.3954555555555554, 6.587588888888889, 6.979694444444445, 5.614138888888889, 11.168755555555554, 14.357227777777776, 10.77323888888889, 8.817622222222221, 9.541211111111112, 18.625349999999997, 6.683611111111111, 3.1353444444444443, 3.622561111111111, 4.315211111111111, 5.812227777777778, 5.544490756826492, 19.733744444444444, 16.99662777777778, 29.417294444444444, 6.673616666666667, 5.8120611111111105, 4.541955555555556, 4.888144444444444, 12.502627777777777, 22.01936111111111, 17.013905555555557, 3.3930333333333333, 5.896344444444445, 8.474608833981746, 13.188694444444446, 3.4353111111111114, 5.773083333333333, 17.175101695806575, 10.8429, 2.880977777777778, 8.705222222222222, 4.939749999999999, 2.840077777777778, 3.7960944444444444, 4.0240044985018235, 16.303489587706963, 16.826127777777778, 21.459622222222222, 5.910383333333334, 7.598833333333333, 5.128461111111111, 18.47756111111111, 3.0132555555555554, 8.925355555555555, 15.18313888888889, 9.792877777777777, 7.193255555555556, 2.840077777777778, 2.840077777777778, 3.259561111111111, 5.851500000000001, 14.281816666666668, 4.795999999999999, 2.840077777777778, 2.840077777777778, 4.657188888888889, 6.136094444444444, 2.947322222222222, 3.5881833333333333, 4.327805555555556, 4.644672222222222, 3.9954944444444447, 5.952188888888889, 6.565638888888889, 2.840077777777778, 4.3954555555555554, 6.625711111111111, 3.7205055555555555, 2.840077777777778, 3.6854777777777774, 6.005633333333333, 4.369194444444444, 2.840077777777778, 5.001794444444444, 2.840077777777778, 4.540488888888889, 3.259561111111111, 4.740788888888889, 4.315272222222222, 5.411394444444444, 2.840077777777778, 2.840077777777778, 2.8931444444444443, 4.567327777777778, 2.9234888888888886, 13.050638888888889, 3.193088888888889, 8.157705555555555, 2.840077777777778, 2.840077777777778, 13.842116666666668, 2.840077777777778, 5.325805555555556, 4.571461111111111, 5.497900786549396, 2.8676166666666667, 8.68581111111111, 2.840077777777778, 3.980427777777778, 5.326592698190767, 4.398661111111111, 6.649527777777777, 2.840077777777778, 9.440891496569996, 5.054577777777777, 7.710911111111111, 4.888061111111111, 2.947322222222222, 8.081677222706073, 3.676555555555556, 11.638555555555556, 2.840077777777778, 4.186294444444444, 2.840077777777778, 4.315211111111111, 10.311595499434954, 2.840077777777778, 2.840077777777778, 5.598444444444445, 3.6925055555555555, 4.575227777777778, 5.705850000000001, 2.840077777777778, 7.441566666666667, 4.791066666666667, 2.880977777777778, 5.021216666666667, 13.62645, 2.840077777777778, 3.9059055555555555, 28.2992, 2.840077777777778, 7.631066666666666, 2.840077777777778, 9.912738888888889, 6.658977777777777, 3.6933055555555554, 3.831088888888889, 2.840077777777778, 3.259561111111111, 3.857661111111111, 2.880977777777778, 2.840077777777778, 5.047033333333333, 8.03276111111111, 7.664233333333334, 5.558511111111111, 3.1157, 3.5700333333333334, 3.259561111111111, 2.880977777777778, 6.384894444444444, 4.0355388888888895, 5.039194444444444, 4.872994444444444, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 3.676555555555556, 3.7205055555555555, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 6.318872222222222, 4.30195, 2.840077777777778, 3.259561111111111, 2.840077777777778, 3.1157, 3.1798333333333333, 7.26615, 5.477511111111111, 5.008538888888889, 6.0170055555555555, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5881833333333333, 2.880977777777778, 2.840077777777778, 7.1063777777777775, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.947322222222222, 2.840077777777778, 2.947322222222222, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 3.676555555555556, 5.054577777777777, 6.69295, 3.069411111111111, 2.840077777777778, 2.9234888888888886, 3.9740944444444444, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 10.927825981144293, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 4.066633333333333, 4.380922222222222, 5.254966666666667, 5.01015, 5.534988888888889, 2.880977777777778, 3.8135833333333333, 2.840077777777778, 3.7205055555555555, 3.181822222222222, 2.840077777777778, 2.840077777777778, 3.834916666666667, 5.054577777777777, 3.259561111111111, 2.9234888888888886, 3.8226444444444447, 3.193088888888889, 5.942383333333334, 2.840077777777778, 2.840077777777778, 4.637094444444445, 2.9234888888888886, 3.1379777777777775, 3.5569944444444443, 3.193088888888889, 2.840077777777778, 3.834916666666667, 4.504144444444444, 3.834916666666667, 3.9954944444444447, 5.054577777777777, 3.676555555555556, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 3.7205055555555555, 5.640933333333334, 2.840077777777778, 2.947322222222222, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 3.259561111111111, 2.840077777777778, 3.5569944444444443, 3.5569944444444443, 2.840077777777778, 4.824566666666667, 2.947322222222222, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.9234888888888886, 3.6161833333333333, 2.840077777777778, 3.834916666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 6.634633333333333, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.947322222222222, 3.9913944444444445, 7.038616666666667, 3.676555555555556, 2.840077777777778, 6.065449999999999, 3.5569944444444443, 3.834916666666667, 7.402027777777778, 4.073505555555556, 2.840077777777778, 3.5569944444444443, 5.522631685549845, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 4.073505555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.834916666666667, 2.840077777777778, 4.117533333333333, 2.840077777777778, 2.840077777777778, 6.0237, 2.840077777777778, 2.840077777777778, 10.696459840215672, 2.840077777777778, 2.880977777777778, 3.5569944444444443, 2.840077777777778, 5.535227777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.164877777777778, 7.153711111111111, 2.840077777777778, 6.936277777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.273416666666667, 4.165166666666667, 2.840077777777778, 2.840077777777778, 3.9954944444444447, 2.840077777777778, 2.840077777777778, 4.030922222222222, 2.840077777777778, 2.840077777777778, 4.571461111111111, 2.840077777777778, 2.840077777777778, 5.858316666666666, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 3.3792222222222223, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.6183944444444442, 5.054577777777777, 2.840077777777778, 2.9521388888888893, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 6.747, 3.676555555555556, 6.0170055555555555, 2.840077777777778, 10.175783333333333, 8.71555, 2.840077777777778, 3.259561111111111, 2.840077777777778, 2.840077777777778, 2.947322222222222, 2.840077777777778, 3.3792222222222223, 2.9234888888888886, 7.721166666666667, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.880977777777778, 2.840077777777778, 5.302811111111111, 2.840077777777778, 5.327216666666667, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 5.145777777777778, 5.070077777777778, 3.9913944444444445, 2.840077777777778, 5.644561111111111, 2.840077777777778, 3.2746444444444442, 2.9234888888888886, 2.840077777777778, 3.676555555555556, 4.117533333333333, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 9.02635, 2.840077777777778, 5.1417, 2.840077777777778, 2.840077777777778, 4.030922222222222, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.234211111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 3.259561111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 2.840077777777778, 7.193255555555556, 3.7205055555555555, 3.7205055555555555, 4.218544444444444, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 3.676555555555556, 2.840077777777778, 6.967944444444444, 2.840077777777778, 3.7205055555555555, 7.216105555555555, 5.265072222222222, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 3.5569944444444443, 3.9342555555555556, 2.840077777777778, 3.259561111111111, 2.840077777777778, 3.523072222222222, 3.3561222222222225, 8.66258888888889, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.8812277777777777, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5805499999999997, 16.815544444444445, 2.840077777777778, 4.847011111111112, 5.329322222222222, 3.1157, 2.840077777777778, 2.9979944444444446, 6.685977777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 3.259561111111111, 2.840077777777778, 2.840077777777778, 5.054577777777777, 5.261661111111111, 2.840077777777778, 3.676555555555556, 3.5569944444444443, 2.840077777777778, 2.947322222222222, 3.5881833333333333, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 3.834916666666667, 3.5963166666666666, 5.045888888888889, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 5.054577777777777, 3.5881833333333333, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 6.685977777777778, 3.980427777777778, 2.840077777777778, 3.834916666666667, 3.676555555555556, 2.840077777777778, 3.676555555555556, 2.840077777777778, 3.7205055555555555, 2.9234888888888886, 2.840077777777778, 3.259561111111111, 2.840077777777778, 3.9773222222222224, 5.4180277777777786, 3.676555555555556, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 3.4085555555555556, 2.840077777777778, 2.947322222222222, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 2.947322222222222, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.947322222222222, 3.1798333333333333, 5.460911111111111, 6.638977777777778, 2.840077777777778, 3.5568944444444446, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.261661111111111, 2.840077777777778, 2.840077777777778, 3.834916666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 3.815088888888889, 2.880977777777778, 3.3792222222222223, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.260311111111111, 4.234211111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 3.069411111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 7.145755555555556, 2.840077777777778, 7.0389944444444446, 3.5569944444444443, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 3.259561111111111, 2.840077777777778, 2.8962666666666665, 3.676555555555556, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.219883333333334, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.880977777777778, 3.834916666666667, 6.3142611111111115, 2.947322222222222, 2.840077777777778, 2.840077777777778, 2.840077777777778, 6.008211111111112, 2.840077777777778, 2.840077777777778, 6.975077777777777, 6.257833333333333, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 7.669683333333333, 2.880977777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.1468, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.830222222222222, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.964911111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.054577777777777, 2.840077777777778, 3.5963166666666666, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.947322222222222, 2.840077777777778, 2.840077777777778, 7.251791453016154, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 4.269316666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 3.834916666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.834916666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.947322222222222, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.477511111111111, 3.676555555555556, 2.840077777777778, 3.259561111111111, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 7.430177777777778], "1LEO-10GS": [118.55465877139319, 39.860426006549915, 16.41017703087393, 132.12169651090625, 101.85961370932503, 40.23260726896958, 107.57803071737683, 103.48741010714745, 3.1886233617892543, 58.483774380036905, 80.9529058199481, 111.48521310641985, 133.5788791242605, 94.04480275310182, 67.13108378762223, 42.310907774254446, 69.11965161173961, 91.27808871964965, 111.98020551764888, 72.6503997764315, 84.01255099654972, 103.55758240469288, 100.58807126396157, 97.44958860417505, 93.37226017692981, 44.44055118127276, 50.52724418120022, 85.58053702418349, 49.40375, 111.84409147888488, 78.06802315950084, 76.67977782629471, 134.8525834817221, 131.64430125779091, 1.659600185596118, 114.92434366322237, 88.19854672454925, 112.50881095342272, 75.46343777786673, 83.09045211091758, 67.90832594692088, 77.9844941802925, 107.73847629494314, 74.77822463619377, 87.60951859471236, 100.3242951394187, 97.36127546883206, 98.64256314003666, 91.9771873835776, 129.13878833944858, 89.62972007208927, 88.36683137968068, 71.13114964612045, 57.21256140593606, 112.27479322371623, 104.6747938793699, 74.75118480570804, 123.45051765606637, 58.402361324796715, 85.77113362810464, 64.29079085040689, 120.31151270699976, 62.90868013034992, 71.63358956736893, 98.94823172835278, 101.46592285912152, 118.62561236025559, 54.19824287966259, 85.16563234811326, 154.30370505667707, 113.94080323833627, 22.648337599140525, 71.83628421021383, 63.545721661504246, 67.16751216433654, 97.5968823087182, 135.63551635989614, 112.439942255691, 22.552315977988833, 53.93568832026278, 51.05643605845062, 113.89569919080867, 78.06877777777777, 52.24043159881002, 123.36389150476688, 79.29667955687711, 83.88937665457283, 48.11283840808772, 98.57610791298255, 127.19898103929637, 92.05286728210842, 78.24238604191936, 98.54558567738084, 116.15442101556908, 99.25905317909908, 93.89334216616638, 46.92967766123795, 74.71865290630987, 133.7672699739546, 5.103053178583769, 33.088151552947075, 75.96694020729336, 35.18694890259746, 77.2943376068376, 98.93340297046073, 79.48455545273362, 98.20578470930805, 47.73633657126753, 48.321279584558184, 74.34188652142225, 120.81914682539683, 97.69912978720897, 78.19352238419782, 125.02881159924553, 80.23456235378515, 79.07185685726493, 89.09953370073112, 121.69029901884349, 81.88046651704998, 115.4682820429195, 99.40785205402547, 120.78149937666859, 45.48320479477937, 48.248530788293394, 70.5965652974167, 69.10001514553491, 76.68509259259258, 88.96332708610113, 57.16687128447654, 66.04880434991321, 78.64722108286583, 65.00054197014829, 57.17230527769272, 109.82800668479675, 65.56150764388492, 127.26400966876167, 67.02541856205846, 74.5253218948487, 45.113519639434365, 79.22914539450086, 79.16814359904883, 71.00615667917197, 84.01486640886714, 62.51796015372693, 98.13065950646352, 69.54073754530988, 53.653311157797006, 70.69936727680941, 92.88539083938865, 66.66056571507238, 46.328722072746025, 118.17655237220544, 48.74411239982018, 59.67688728594151, 115.02083333333333, 99.96772247393835, 122.1407674822954, 89.9185821596597, 94.87780359628525, 109.86267023639373, 55.09502745690601, 132.61322970541852, 131.007083701614, 56.56303790691103, 115.15793373547433, 113.07143350234328, 79.80323012407312, 57.91556249425731, 84.13210317460317, 57.99744081541977, 76.33368223961543, 74.2169953589229, 53.30967289054015, 71.45558124139107, 52.75513724674917, 44.4679181480917, 83.3144046963128, 71.43194444444444, 96.14058203232229, 115.88699076550229, 56.47079431752054, 75.01100274170773, 68.67066226233764, 76.31219181075005, 78.13298751100201, 55.40838819915585, 90.73497238225774, 85.6459611561156, 71.97113057023233, 85.35164564638156, 40.08406208224617, 96.00429116681835, 83.2523955392565, 59.29030969310661, 64.9127218955779, 46.15711684433023, 127.10917462856708, 92.9278734305001, 47.727984232345364, 79.58234206455403, 69.82786463940111, 43.46211477396321, 54.89701170608212, 29.128058768527797, 61.96364165735856, 85.04245282520748, 11.071322438057368, 27.869450813543857, 92.58427295908055, 31.346871067735876, 35.378138550774516, 88.25155555555556, 25.576733333333333, 81.65684879448625, 66.96638319060516, 30.17500646355233, 78.4180401594475, 76.85433785726987, 36.489660703440016, 81.34942452451456, 55.46303429856497, 54.17802748243423, 70.26340185267378, 57.529732342786005, 29.822672375910006, 70.03906381951441, 25.76852187220795, 64.85754964597757, 24.282833123614527, 77.72564449482373, 75.20539612497551, 45.636233414100055, 34.872960121492426, 21.281983333333333, 42.872494079596315, 46.173140601373305, 35.82552059135215, 48.06263319879108, 39.93252295757808, 34.21733271978485, 47.95996953246303, 51.75441239887851, 23.297721759891136, 41.837441006299734, 79.32280265425945, 31.928815614188025, 67.7247200890463, 36.27695285937499, 44.886792379332284, 56.36746885080884, 127.14221222228666, 60.69389592540875, 60.14328888888889, 25.06078643922631, 43.319517174068274, 64.60271056465056, 15.875332707340888, 73.53237247753084, 33.41902032667781, 35.45266686222763, 52.40731037541624, 86.23309182716365, 82.2847929011773, 54.75475291465082, 61.33004539198092, 56.55839351224165, 48.14094444444444, 71.26545481334624, 65.47701126652925, 89.88298929309991, 30.517577777777777, 58.5632519747834, 51.66947376422662, 56.943083333333334, 49.62776178605343, 53.05459813013655, 81.331367481078, 64.08329710144928, 38.101755555555556, 38.106993161580505, 18.79891111111111, 81.56091428209982, 48.104369875824, 70.0625633155984, 41.02468361167031, 75.24127274875163, 48.08248436017014, 50.82633440565554, 51.558575344006684, 45.96162400716906, 51.460282562939256, 56.070160853350124, 65.1869814449102, 85.47716253931395, 60.98166414793545, 52.787934207637186, 43.11292222222222, 38.81112683397565, 46.75353888888888, 20.707312704134875, 30.76758888888889, 25.1537083056807, 27.14564340235628, 29.515927777777776, 38.99207127437569, 66.6818501317263, 3.060461111111111, 41.75283176439183, 8.511955555555556, 16.43861539348012, 51.5110883967921, 36.806380368599825, 24.193422222222225, 17.765866666666668, 7.591326171119845, 53.53325254272374, 33.34485711143519, 10.218283333333334, 16.0126, 25.001182420118674, 6.777805555555555, 25.347792817478105, 19.247755555555557, 60.05092777777778, 24.41376411800249, 2.496522074369398, 11.221272222222222, 34.019852741376376, 29.651494444444445, 11.754966666666666, 28.244644444444443, 33.25415903823555, 22.214938888888888, 4.371814122105621, 8.930269197374662, 40.16260555555556, 43.292733864649485, 23.195322222222224, 4.6265888888888895, 9.68676250235238, 8.060272222222222, 12.404001625576047, 17.920955555555555, 21.875870224653926, 36.07332837167717, 10.143469156796458, 12.65668157476375, 7.547233333333334, 7.862911111111111, 13.877833333333333, 63.40154091354363, 22.3090950722843, 12.947250854572424, 18.142159412892262, 10.437566666666665, 10.778588888888889, 58.02566953171798, 24.22577042968594, 15.316144444444445, 19.980392254293754, 31.501981719342695, 28.020972222222223, 26.62787255447483, 34.43361882602897, 2.9674277777777776, 35.70228153688534, 1.4132166666666666, 9.861683333333332, 62.46173305362802, 17.863104790649988, 19.162944444444445, 10.660753003457334, 28.396436943580728, 30.45697543451667, 22.971441545222927, 12.88335, 25.084115246166697, 9.585105555555554, 27.775679394920243, 11.822900627909183, 20.90043424097218, 38.13386501040659, 20.585009681951668, 26.47748835453779, 15.587548787004964, 11.72183888888889, 27.2759, 9.366427361138696, 21.39976485128757, 32.21895474391433, 9.730283333333333, 4.743833333333333, 14.00110913391554, 41.70152777777778, 14.305130462122092, 21.663229621692352, 21.584672222222224, 23.648783348851023, 17.955908198030876, 35.0802590832191, 13.695805555555555, 6.541905555555556, 2.3788777777777774, 6.084655092695996, 1.6406888888888889, 4.747566666666667, 9.010988888888889, 3.4990888888888887, 7.700638888888888, 3.662822222222222, 2.834783333333333, 2.599504593398015, 8.235116666666666, 9.333166666666667, 7.706372222222222, 13.213510961389686, 13.513072222222222, 4.404530770781459, 10.448433333333334, 14.338027777777778, 5.122238888888889, 2.133105555555556, 7.27693573623929, 2.6735722222222225, 15.085255555555555, 11.534466666666667, 7.875405555555555, 1.6996166666666666, 4.3776222222222225, 4.070727777777778, 2.009472222222222, 25.239454393754453, 9.321461111111113, 3.5365666666666664, 2.263145412521672, 3.8571141198987706, 6.937777777777778, 2.4474277777777775, 2.7200331220235117, 4.689072222222222, 1.89335, 17.497994444444444, 1.9359666666666666, 2.3151055555555553, 4.884566666666666, 7.562390287836217, 2.911635208205375, 2.821377744571659, 9.952607398194274, 13.198981960789453, 6.303740409935222, 1.4414222222222222, 5.573222222222221, 3.4053333333333335, 2.0050333333333334, 1.7082111111111111, 13.504538888888888, 1.3094777777777777, 2.0366833333333334, 6.528535491792227, 8.755638888888889, 10.303033333333333, 8.524894444444444, 19.552388888888892, 1.465138888888889, 5.562116666666666, 4.230527777777778, 4.836366666666666, 3.7712333333333334, 9.530017912492882, 3.415783333333333, 4.100883333333333, 2.5198816097822085, 4.921233333333333, 9.367865270187755, 4.505, 2.4638715256885897, 6.2648705566966, 3.791716666666667, 2.873311111111111, 3.6258098793978983, 1.5920777777777777, 4.267455555555555, 1.7500477194677093, 21.925633333333334, 7.365283333333333, 11.392555555555555, 6.755866666666666, 3.235677777777778, 8.11856617114707, 10.20095441077603, 1.897274607900519, 3.4998833333333335, 2.2791722222222224, 16.699520202215037, 5.3017954444351565, 4.691283333333333, 1.8457777777777777, 12.530119083212549, 4.813927811426855, 1.3094777777777777, 1.6947166666666666, 1.6997333333333333, 1.3564555555555555, 4.099622222222222, 1.3094777777777777, 1.6153666666666666, 1.885788888888889, 1.8170722222222222, 1.6509944444444444, 1.7269999999999999, 1.6522944444444445, 1.3655444444444444, 1.3094777777777777, 3.6555055555555556, 2.2183722222222224, 1.3655444444444444, 1.3439333333333332, 2.9679, 1.3094777777777777, 1.5742589748610019, 1.3439333333333332, 1.3439333333333332, 1.4103222222222223, 2.3549833333333337, 1.3094777777777777, 1.6424722222222221, 1.7419388888888887, 1.5709388888888889, 2.9287666666666667, 1.5443111111111112, 1.3439333333333332, 1.455788888888889, 1.465138888888889, 1.901911111111111, 1.3564555555555555, 1.4618777777777778, 2.0324333333333335, 1.83025, 1.7002666666666666, 1.9728611111111112, 1.3655444444444444, 3.2903111111111114, 1.3564555555555555, 1.85665, 1.3094777777777777, 1.3780666666666666, 1.3439333333333332, 4.788905555555556, 1.8869722222222223, 1.3094777777777777, 2.1152833333333336, 2.2618666666666667, 3.2662333333333335, 1.4923055555555556, 1.398311111111111, 1.3655444444444444, 5.355383333333334, 2.1826333333333334, 1.4230222222222222, 1.8650666666666667, 1.3108222222222223, 1.3094777777777777, 1.5147166666666665, 1.4230222222222222, 1.8737833333333334, 5.5958763804145875, 1.5071444444444446, 1.4853833333333333, 1.3655444444444444, 1.6796222222222223, 1.4526166666666667, 2.6805833333333333, 7.213116666666667, 1.3797777777777778, 1.6107, 1.3439333333333332, 3.1299055555555557, 2.790111111111111, 1.670777777777778, 2.111638888888889, 2.6433166666666668, 1.4230222222222222, 2.5262111111111114, 1.398311111111111, 1.5811055555555555, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 6.185605555555556, 1.6356166666666667, 1.5925500000000001, 1.4178111111111111, 1.457238888888889, 1.3525666666666667, 4.621855555555555, 1.4728222222222223, 1.3094777777777777, 2.4286222222222227, 1.3655444444444444, 1.3780666666666666, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.5793944444444443, 1.6809666666666665, 1.4230222222222222, 1.3439333333333332, 1.6111611111111113, 1.3094777777777777, 1.3655444444444444, 1.5443111111111112, 1.4526166666666667, 2.031561111111111, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 2.1191277777777775, 1.3655444444444444, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.5236277777777778, 1.3655444444444444, 1.3094777777777777, 1.670777777777778, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.8477222222222223, 2.145061111111111, 1.3094777777777777, 1.3094777777777777, 1.5631111111111111, 1.3672555555555554, 1.3094777777777777, 1.3780666666666666, 1.3094777777777777, 1.7801333333333331, 1.4526166666666667, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.4230222222222222, 1.4230222222222222, 1.5263944444444446, 1.3094777777777777, 1.3094777777777777, 1.6107, 1.3389888888888888, 1.3797777777777778, 1.3094777777777777, 1.4000222222222223, 1.5278833333333333, 1.771752607681108, 1.5236277777777778, 1.5236277777777778, 1.453361111111111, 1.3094777777777777, 3.6781333333333337, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3694777777777778, 1.7935722222222221, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3439333333333332, 1.455788888888889, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.7623277777777777, 1.4526166666666667, 1.3094777777777777, 2.536688888888889, 1.4526166666666667, 1.5709388888888889, 1.3672555555555554, 1.7666000000000002, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.422472122286886, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.7609277777777779, 1.367838888888889, 1.4649333333333334, 1.465138888888889, 1.3094777777777777, 1.3439333333333332, 1.3439333333333332, 1.3094777777777777, 1.3672555555555554, 1.4486999999999999, 1.3094777777777777, 1.800638888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.6221444444444446, 1.4486999999999999, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.670777777777778, 1.3094777777777777, 1.4917666666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3655444444444444, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.5495055555555557, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3459055555555557, 1.5925500000000001, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.4937666666666667, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.488759199556269, 1.61185, 1.3655444444444444, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.4230222222222222, 1.3655444444444444, 1.4526166666666667, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.5811055555555555, 1.465138888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6584327682895057, 1.3094777777777777, 1.45895, 1.4230222222222222, 1.3094777777777777, 1.63725, 1.3094777777777777, 1.457238888888889, 1.3564555555555555, 1.45895, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.670777777777778, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6395055555555555, 1.4230222222222222, 1.3672555555555554, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.457238888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6996166666666666, 1.465138888888889, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.4230222222222222, 1.398311111111111, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4486999999999999, 1.3094777777777777, 1.4427111111111113, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4427111111111113, 1.4230222222222222, 1.670777777777778, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3655444444444444, 1.3439333333333332, 1.3094777777777777, 1.9706666666666666, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.7609277777777779, 1.5728555555555555, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.5925500000000001, 1.3094777777777777, 1.398311111111111, 1.5443111111111112, 1.3094777777777777, 1.3094777777777777, 1.7238111111111112, 1.3797777777777778, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.4230222222222222, 1.3094777777777777, 1.7609277777777779, 1.3094777777777777, 1.3261500000000002, 1.4526166666666667, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6996166666666666, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.7061944444444446, 1.7801333333333331, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6996166666666666, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.4230222222222222, 1.4230222222222222, 1.3094777777777777, 1.3672555555555554, 1.6089888888888888, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6996166666666666, 1.3094777777777777, 1.4000222222222223, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3797777777777778, 1.3094777777777777, 1.398311111111111, 1.3439333333333332, 1.3094777777777777, 1.398311111111111, 1.4230222222222222, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.7492611111111112, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.7801333333333331, 1.3094777777777777, 1.3094777777777777, 1.5147166666666665, 1.3094777777777777, 1.3094777777777777, 1.3937944444444443, 1.6996166666666666, 1.3094777777777777, 1.507811111111111, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.670777777777778, 1.3439333333333332, 1.3094777777777777, 1.670777777777778, 1.3655444444444444, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.7609277777777779, 1.4526166666666667, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.6996166666666666, 1.3094777777777777, 1.3094777777777777, 2.0638277777777776, 2.0085555555555556, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3459055555555557, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.601511111111111, 1.4896111111111112, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4937666666666667, 1.3439333333333332, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 2.0655944444444447, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3672555555555554, 1.3797777777777778, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.465138888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3298998547688592, 1.3094777777777777, 1.3744594531501422, 1.3094777777777777, 1.3439333333333332, 1.4937666666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.670777777777778, 1.3094777777777777, 1.3655444444444444, 1.3672555555555554, 1.3094777777777777, 1.7138444444444445, 1.3094777777777777, 1.4230222222222222, 1.4716666666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.460788888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4486999999999999, 1.3094777777777777, 1.3439333333333332, 1.7609277777777779, 1.3094777777777777, 1.4526166666666667, 1.3564555555555555, 1.7666000000000002, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.45895, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3459055555555557, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6996166666666666, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.7419388888888887, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.6107, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.4997044390523984, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6527055555555554], "1LEO-1HAGS-1GS": [70.81739235741804, 94.61666229633947, 100.76073590501224, 40.27933903691757, 89.5381733787846, 65.7235496109753, 117.70827422458517, 58.4868834609387, 86.79896460811754, 61.00625117828097, 97.85282168608202, 122.59315998975212, 79.4127220643347, 59.191959724484285, 88.70605444712474, 74.12083128515349, 53.31092790312297, 96.61128360662484, 71.51015625650433, 131.75331771049403, 94.23909612368273, 64.6586790015812, 70.82121708839941, 99.55453988753462, 70.92478731344448, 90.50764018787721, 64.15624454789621, 104.2891184193335, 94.82614009518346, 67.1227027252784, 90.80766997483353, 72.75784634567201, 90.01373259074514, 124.47940126737528, 107.98918435245788, 66.6501630373452, 84.01886596266233, 65.33011691910015, 45.1043173256923, 96.41427523605024, 92.22478964832838, 92.00071381114078, 87.68669493802321, 81.27204889399124, 76.86957193593496, 95.52702863156559, 95.59650117238122, 61.2205992037637, 55.94245741626043, 70.73930562408293, 60.28514080452284, 51.97902541167415, 61.88181760064481, 105.4368620346921, 76.25690125327922, 105.5432746051335, 83.51753470778311, 66.38844956337192, 74.10021663853162, 93.30641472516145, 97.26789700686837, 101.3901418699471, 50.80578217054001, 53.88301255978374, 109.89214038037076, 60.23306828226016, 93.28571535803374, 68.7527250187938, 80.66013843199016, 108.39680475798839, 35.53190391936578, 80.74714018777901, 85.7636841017693, 63.958746435743606, 97.33798115706873, 52.85895734748533, 79.44231781646998, 54.17562426418169, 101.60422503665269, 87.25109612199303, 97.68598921409051, 54.5268201829949, 55.49791006403176, 78.26351559522605, 119.76192216035412, 115.71354115213, 62.732088861387105, 95.03333755194505, 93.08556480418564, 98.34344719631817, 107.33686070573303, 74.17619304488902, 74.89394283256131, 130.283535600873, 106.20316886953043, 94.60544532913896, 69.9094188706589, 112.45218346625755, 121.204598387126, 71.56623572676153, 81.56240399009356, 58.48606368872334, 30.034230667721506, 41.885436527782005, 88.57490487716045, 75.45830773671325, 105.97962780020185, 65.6139645944997, 71.86878422839622, 65.94775580683704, 87.28306073195606, 92.63120377350172, 94.86161536394933, 111.11735549369153, 85.08501542354217, 75.2664477129811, 94.75554863013383, 93.9732551501191, 48.490086047534454, 77.35314247420999, 76.71673054535087, 78.31402090874708, 58.66880021577151, 83.7179851611793, 57.49341553959782, 95.14532379817788, 76.70650887331635, 70.72263017271698, 120.31004334164751, 104.7126301472085, 70.56826331566823, 90.03044274349477, 41.64977506469334, 83.24651277340752, 80.06076877960976, 68.73621578938196, 89.65650841949726, 93.84216290211961, 101.15068792730216, 57.77821106092259, 57.46842545491421, 90.88654570661309, 67.65929312177185, 81.76895663685684, 67.83919074336256, 96.14155023196051, 84.9295662537785, 55.862071332446085, 97.17069321663776, 57.910954826259356, 107.50493352381177, 76.13586352599769, 81.48238684353886, 85.92832145679108, 72.33346359521703, 44.75837400551687, 91.26370623469987, 61.88199930930795, 52.87532593794007, 72.49967388837824, 72.46429624226448, 97.63051215901203, 52.81577342943489, 49.5259162647854, 84.68208887623592, 110.70565260901556, 44.765680072979, 119.04456447933582, 47.871906733071135, 67.07949938309186, 101.09169112784315, 32.901709860174044, 52.19094188799441, 72.42361849143462, 56.61798824999348, 52.5774101231275, 80.07820553046679, 122.37652065403392, 59.25592252633452, 89.68193633679144, 85.86589052003832, 81.46493522345189, 38.76539647311603, 71.40708481716676, 32.523412852970054, 41.73229726724414, 72.76654183999476, 54.20121195045414, 77.0618644880021, 88.25736615487267, 76.54316281209408, 73.32321979728756, 0, 50.816477874653806, 34.40057037145979, 127.9869621192429, 40.91331167336972, 80.56058014661579, 77.43292090789164, 104.73679463977768, 33.47566299043662, 96.16893678150625, 33.47512736023883, 57.45031965334116, 72.09779741111119, 48.46650270762624, 77.55388671812824, 49.04912841673555, 48.61726729892867, 35.709547794099166, 68.66833975327448, 59.896601857262226, 55.72523050260785, 69.08801444547242, 52.776480604877975, 32.99284253027645, 39.12874904784752, 48.12501750458639, 45.37439180354706, 36.42853659815399, 42.11108877019269, 32.4932563158363, 61.472101558395856, 80.19398585692663, 46.82374953330998, 39.386198119342964, 53.69537749366281, 79.53840640790396, 47.0740428259405, 71.86405391893818, 43.284232230954366, 96.28687922661183, 53.4343660646123, 38.0726511142594, 36.42505525805446, 37.0994005075954, 48.86551035239773, 77.4924393878912, 30.526537379245127, 32.8132527649337, 73.51312552168231, 36.27263017176987, 45.048390300575356, 41.46170290225026, 43.862570308538416, 36.03857607298029, 54.54201848351309, 86.02984419313893, 80.26314446186035, 80.39960284151506, 44.179372277410195, 59.04296278333421, 87.35148349876341, 65.83267186460391, 71.31413485848397, 30.30039609691484, 59.24210957148004, 37.1950064757081, 89.1126553264234, 33.915142089845524, 28.377106237634298, 50.995567350553614, 47.57715789804265, 35.84416432375192, 32.38792678693108, 37.92491149682456, 66.64492703227656, 56.65612672852536, 37.51574612502715, 70.21104346247962, 64.72890551933781, 63.92298622157365, 37.55427247309143, 39.8407612894367, 110.12134765554485, 38.843880941795675, 29.123731264774467, 48.498642823454674, 41.76826995844987, 53.19254594733365, 35.61413582881935, 31.734032872173316, 80.64896526646714, 28.087826891361328, 63.11332970345263, 81.05963784854828, 62.84753605363894, 55.36086190039755, 49.03686531970524, 37.22212763561458, 85.95713935818102, 81.8580427441036, 44.91181816098204, 43.49235207174163, 73.4362719367884, 84.03412208473596, 45.36470037016382, 33.179817084945824, 80.16168487657062, 54.92258442719971, 56.59697821925335, 64.96494939630524, 49.48057959230591, 44.60205464787638, 38.63863291975915, 48.19703769916086, 36.70894583952817, 31.037132572409, 69.09858092437273, 30.707316810577396, 59.80240479922281, 78.56140089292897, 69.48645665995292, 40.8917926613723, 24.97101798001752, 34.55198841461834, 54.83693166606203, 30.73567213666616, 62.24551690010214, 88.37922909044408, 88.90451201771666, 33.251987665132916, 44.74836187252969, 34.10288740226371, 40.96977845094336, 70.14111374778558, 27.559483965973964, 29.546576728121046, 37.469360512855566, 82.62014897612207, 40.54303227183257, 40.39064603064849, 36.8645252127908, 56.00011569591907, 56.129752941604536, 71.87538715999322, 80.24439709248526, 25.93568472752928, 35.41676161866879, 46.09729289200759, 31.316363288125224, 57.668190884152565, 33.776290621238466, 34.036536463560324, 157.41471473276613, 49.40175725940682, 41.27344417099394, 25.604843130659848, 44.390181725831525, 94.51376599947304, 62.46456279203492, 40.29636417770663, 54.921896980682696, 66.23365388183852, 47.16602930377408, 38.514922460827826, 57.37536891229472, 41.269366994714396, 45.973908939390256, 26.217406189702814, 38.818090278118206, 35.018936145330905, 33.42546046984002, 37.23366033016827, 31.58378827872729, 75.61490284139772, 30.189500224326245, 33.76929809989107, 86.73246070439535, 51.47284667267172, 54.44262191764541, 75.51490558475233, 76.32533651909752, 44.496069556996986, 33.54061048673926, 46.52627010116626, 81.25112646864162, 33.05003817051172, 43.351604486388496, 59.31593006140827, 38.29449517905676, 29.476996300399747, 35.56409374718354, 35.26624745429061, 27.937569507917676, 41.74810147963862, 46.772627536463325, 42.13994517593069, 46.901911107822784, 34.39398170709115, 39.09061806415004, 34.152151158088756, 46.63131639368609, 30.948499394522877, 26.663927741313046, 52.38952955450748, 39.889136343767966, 66.11221683601268, 53.0958929494734, 33.475835269947524, 33.85350300506275, 33.25344242417455, 50.31667912633694, 35.34790058673293, 37.177218184554704, 41.03980397549105, 23.114190504191402, 28.12264191808766, 31.299856912151263, 25.40792766752853, 32.58157806445978, 91.95576284927475, 57.58856918770976, 36.18763068706102, 33.517455423246965, 31.318390209317723, 30.049919843611487, 41.45251511931556, 40.557678781786464, 30.62658492978341, 71.12879841169772, 23.48739955992845, 52.96942520711434, 30.8030859193962, 60.12183947988198, 31.494347205780883, 36.98478227221917, 38.37760566227575, 27.155431206527627, 26.71790757893087, 53.22966297296897, 27.803634439640167, 40.02488278537357, 30.206226986709073, 62.3921448422729, 32.48811384640957, 48.687706694468396, 39.482900244069356, 36.25520157531122, 37.94737889348586, 62.968026955377816, 26.94875936710571, 75.51907578055851, 43.81949367183903, 52.202498345531204, 107.38244538867808, 76.0009064271969, 28.61031852928945, 57.60661598984826, 29.90136973220779, 97.12525404260325, 30.571600695781495, 33.60058626937921, 34.61913329238876, 67.85469107968866, 27.84323440954459, 43.428662846037746, 49.851407253905606, 69.76055166990876, 60.419962753312454, 37.89082629765676, 31.888959129185167, 88.19108456532756, 24.609562491945685, 54.98695885316875, 58.743070077827845, 39.70692537651563, 57.994993350524744, 35.97374707607138, 35.10147211497104, 42.76162648409133, 29.611586674560094, 29.980730031022166, 35.67401511126475, 22.565822715637232, 65.6794110220661, 38.74656864888987, 26.227750678685183, 44.17604108530596, 75.51863811292561, 36.36885940803533, 30.9465319812716, 30.772043209914482, 47.380524534210814, 43.80330204656615, 32.07102956363477, 33.89006345377893, 58.27950920723099, 48.65146809891767, 50.085860440457196, 30.722472836842762, 32.861648152336414, 30.97660107608066, 35.15525107037984, 41.701612506820176, 53.29986963261805, 35.2707398832791, 42.70213919314945, 101.72200102235243, 51.62629537397086, 38.59689791269439, 37.81590129031331, 35.30216847851037, 35.79955455456196, 34.02513367915586, 39.94487752092862, 29.082104824951738, 51.38370881911213, 27.413667430985377, 63.35449835311699, 25.46048693118225, 29.768350286784294, 35.738665943461285, 30.746980541030656, 74.05986341800902, 48.04300183462248, 43.29262795086658, 28.827686497815908, 28.297168561332274, 28.673310467002498, 50.21968029104159, 37.75565682793711, 36.41242243700185, 23.97093571450205, 54.923896820274756, 26.853680277052224, 31.26788463678063, 29.879460231518536, 26.36632649084697, 39.21319208244112, 30.074642480417815, 33.61918289101232, 23.203962640098506, 49.22883911015765, 74.7122416428554, 30.01737626187996, 25.8842066393015, 39.02661757827819, 24.96837090589574, 35.75125402674284, 59.73688407606186, 27.978775688163303, 38.665312191274026, 33.164006807092605, 42.31986839246858, 32.1336019136096, 55.084598075274, 57.2847275905144, 29.956352532257846, 54.517982111660444, 45.469185303294516, 29.02990955799783, 24.607757880588984, 55.04537284430958, 64.40857566646844, 29.809056452656545, 39.28074475388611, 76.28702398695273, 51.91973072008974, 49.22250429033169, 28.721621899630538, 32.9065387154685, 33.61348730403161, 23.38919572296698, 37.167076506644804, 55.86522945405054, 54.747564461591814, 33.63477093794948, 100.76918315542142, 30.65085445369213, 28.520986963562553, 29.35726032863184, 31.32756205692992, 31.759977043211563, 32.4480833598781, 29.515837239458367, 34.43276073165921, 72.25516031147566, 28.695745394238543, 22.34829311002319, 28.927168004617027, 29.14956557605342, 22.143841431017577, 66.8028333703821, 22.378260344570784, 31.754232516018117, 29.68416254892118, 29.198895296739792, 27.467758770707412, 31.065013273743503, 32.39726203780371, 37.3055903498397, 27.4741742212952, 55.067836035090075, 25.563959028954965, 37.93459389322723, 34.394369884144446, 26.998808764620048, 33.9330499333728, 31.552438357092772, 23.709605785714277, 25.12690926620404, 24.831582544925848, 48.20079572751574, 32.20255931762786, 22.016855555555555, 47.77754926113261, 24.739704129980243, 22.739861292042086, 22.96752032645383, 40.49105377948816, 27.12278028463058, 26.51476684401034, 27.443862258055866, 34.76580289382739, 22.308103615913666, 69.82120992948369, 61.86170344450411, 56.712034359073165, 44.8096642703547, 35.51253177192426, 29.321628006925934, 23.82008563825803, 22.96588401939478, 35.544073449602365, 79.54165096537272, 66.19641500729794, 36.240063533286516, 24.943394164702454, 35.503757703698035, 34.718374789981524, 24.91450828921118, 26.419253367980968, 23.000721973461296, 56.363688448847, 26.520501546722006, 35.18869858148797, 57.99915235366256, 56.49647025349193, 28.263512570395108, 36.22185173481456, 24.384587780423438, 49.99872173966858, 38.54932094899748, 83.81394283562187, 30.81673248631119, 25.58966079122666, 31.26273258467639, 23.746421266089257, 47.188468335243954, 64.67792991739421, 46.35475050052112, 45.01280443390144, 27.199711418612754, 23.632246700799175, 84.44789752284314, 33.981029344894644, 29.293623423958174, 23.636415671244148, 25.686931180394563, 33.56253990556496, 23.244647189768916, 24.261687569501667, 23.17138453259259, 81.7976296884948, 45.523000490372205, 30.30709837167352, 24.613228439770843, 38.19923008320789, 41.000741855871354, 70.51420284670037, 38.3790257690963, 34.587409245467626, 27.508871100340727, 48.622349057836516, 28.364826826302483, 83.13778501074871, 40.48931562754577, 70.36991345296421, 34.82574377417121, 32.90747051224917, 25.394727640080877, 22.016855555555555, 24.514868422251485, 63.4491950280316, 22.374517197073136, 23.1645155360979, 43.54379897331075, 27.217308035494764, 27.156104775752407, 22.417394274418943, 27.588389755649295, 28.099771021626257, 22.72983746012605, 22.016855555555555, 28.959835367918583, 45.14795772913838, 29.68579897222113, 26.229982697801333, 23.47499490188405, 22.377330839839725, 82.28519409798909, 22.10629180982537, 22.043161166911453, 22.016855555555555, 22.016855555555555, 31.330869911608442, 26.485471478009025, 40.93400853393893, 22.016855555555555, 22.05791944427699, 52.304638928924504, 22.016855555555555, 28.436636252548038, 29.5369820732871, 28.283744318476785, 28.013193529125953, 34.84545613231094, 40.34880363920435, 25.08597506141166, 22.016855555555555, 22.016855555555555, 35.635984036377366, 81.31876003719698, 87.40565287652116, 62.08826584930462, 25.502649966770452, 22.269066598761235, 27.508112130702944, 52.533097143039434, 35.75033650221355, 24.561405858554316, 23.16403794174443, 36.34519691023133, 34.48268380511229, 37.54904632690828, 22.016855555555555, 22.016855555555555, 90.28590378513624, 24.54223821793596, 35.71898734287268, 26.11733040874131, 23.336458248226986, 30.203368624431867, 51.61771062738885, 50.74921562707775, 23.334075303672066, 26.718531012861494, 22.10897575357156, 47.33572388607413, 25.51336921690559, 28.12054049158155, 22.241530507016897, 26.949249933862355, 23.823896431646645, 48.749989737874074, 24.45294134899684, 26.957295896670775, 22.016855555555555, 26.241008118909967, 32.587772646890215, 22.016855555555555, 29.372968254119527, 26.852339415253393, 43.16603980388131, 24.978452771859473, 22.016855555555555, 34.60850113437198, 22.016855555555555, 39.119755143641775, 35.097753193156926, 26.19275026087339, 22.016855555555555, 117.79798855143011, 24.90007898516081, 24.603903161251687, 22.93196387255707, 39.04628586032418, 22.230578348905986, 22.619561426358878, 22.79219919076587, 22.7253453868791, 131.0807469911687, 22.016855555555555, 32.26205245072285, 22.508340842252665, 29.95262389072285, 24.47293190068469, 46.400065154907516, 26.733406850853275, 23.204442922345446, 22.93191530327706, 23.71196528582081, 71.89586716395452, 35.681823479725914, 22.016855555555555, 24.80123892984955, 22.377250141510753, 22.016855555555555, 75.93841010421475, 31.56009297412485, 62.39189798469824, 47.965916586163935, 24.540628211846116, 31.783924725949138, 25.524384620544414, 24.061222320788186, 23.06716718491912, 42.31187642860901, 23.103731521921436, 22.206142775958092, 22.016855555555555, 29.556514981064222, 25.93557236013625, 33.01527055461945, 22.016855555555555, 22.692277255502233, 22.016855555555555, 22.016855555555555, 27.987885340093687, 22.016855555555555, 26.493469461313175, 22.016855555555555, 22.270306991909234, 30.53111566537346, 22.152573334682003, 24.708190958060246, 36.18782705018626, 22.016855555555555, 22.016855555555555, 71.48628166615971, 41.31365262427859, 23.9112951812313, 27.46889579748947, 22.016855555555555, 58.63369697967319, 30.702973413441338, 22.016855555555555, 22.445293363989954, 40.06677215333609, 24.591341411497528, 22.016855555555555, 25.60658631158043, 22.040481013523944, 34.095983244936235, 22.016855555555555, 91.18181592121992, 22.016855555555555, 22.016855555555555, 33.488234088536785, 25.055158129352932, 23.128416541332637, 22.016855555555555, 22.016855555555555, 22.71779439893104, 22.016855555555555, 26.798222476068783, 29.702009241626328, 22.016855555555555, 29.082179600440043, 24.051932127163695, 25.82680990798083, 22.016855555555555, 9.374791666666667, 25.132974242486878, 22.016855555555555, 22.075892528936, 24.05677166074006, 36.887656922317994, 24.91536847229088, 43.52943549406043, 22.016855555555555, 22.016855555555555, 25.732915580549335, 22.016855555555555, 23.539271422681576, 23.940116166512162, 22.016855555555555, 28.356303987292595, 38.1337714681933, 49.32293542924283, 32.43903963202636, 22.15634012339028, 29.927966251241664, 22.016855555555555, 35.6246845243928, 30.375446147992548, 27.212766384337957, 22.247842191516238, 33.65727422948517, 22.800184019087176, 29.092540809085133, 26.682976179077095, 32.04106399503066, 25.748074996185952, 23.10485960656848, 24.24966920608292, 27.872473792115542, 34.454761893876444, 23.738819161313184, 27.767502581168696, 34.783147205481946, 22.016855555555555, 47.093034526754636, 22.296671758218107, 29.990793427652452, 22.016855555555555, 23.799702314618962, 23.01429058752298, 22.016855555555555, 28.07745848446987, 37.233546513367216, 22.497396911162145, 31.090722634817592, 22.016855555555555, 38.73816161476226, 33.87639683525532, 22.857643100053213, 32.0001306087191, 22.016855555555555, 24.79700539777281, 25.16384375067476, 69.11021849730112, 22.016855555555555, 22.016855555555555, 22.60834092003284, 26.070985697686524, 25.088422703794446, 22.016855555555555, 22.016855555555555, 24.451975313567473, 22.016855555555555, 29.649332161545857, 23.714942805585398, 24.191614443643, 23.590224440203063, 22.016855555555555, 28.97934039929521, 26.49351566503467, 29.088830979242143, 22.179823576971387, 46.14124278361017, 22.016855555555555, 22.016855555555555, 22.187199324927732, 31.782640156439836, 22.791153690571328, 39.877473489644984, 34.270680933582994, 22.016855555555555, 24.307941247700185, 22.016855555555555, 22.895615421770394, 22.016855555555555, 50.959268483269874, 32.600226525140926, 22.35556259206012, 26.041765146522884, 49.43485735346776, 22.916407182435464, 39.02360920734172, 32.464428964068404, 31.72562709933684, 27.233219538491838, 22.016855555555555, 30.314445334065812, 27.871978267040767, 39.05056066725125, 25.943484213560907, 32.03851437363383, 22.016855555555555, 22.016855555555555, 22.016855555555555, 54.16651530049608, 24.834924996559437, 22.016855555555555, 23.865388428990894, 22.016855555555555, 26.05710869720584, 22.016855555555555, 26.894669414068083, 33.5582020545363, 22.148658861577108, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.986158834922893, 34.369567027661375, 29.456402627316386, 33.10766497813237, 22.016855555555555, 22.016855555555555, 53.31442698097326, 24.22413562479508, 22.016855555555555, 22.016855555555555, 22.016855555555555, 32.26515832078207, 25.230097393194004, 30.204072152644397, 29.89379539335098, 22.016855555555555, 45.61664595192001, 22.016855555555555, 22.016855555555555, 53.922328059571775, 24.918885514219685, 29.82077218059818, 29.248651820175727, 26.41326522014555, 32.22394656358957, 31.108630579753562, 40.11547132375041, 22.016855555555555, 49.05305332445417, 32.82213245119443, 32.749245469256564, 42.55927845152381, 22.016855555555555, 22.757884290929322, 25.55724622571551, 24.034631358852796, 47.54070838482678, 22.016855555555555, 48.8887138524292, 22.94749626466665, 30.28610085510227, 35.275327129821136, 22.37244510838481, 25.05162759849663, 22.016855555555555, 22.016855555555555, 36.736523511168244, 26.673534085341092, 22.016855555555555, 23.86783512071656, 45.923701408971944, 22.016855555555555, 22.016855555555555, 50.079597107978785, 22.016855555555555, 22.066492724430315, 44.75800636543728, 23.583137205564146, 32.85167223367951, 46.10260209907293, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.550253517527416, 22.44403683240225, 32.96136777902049, 22.016855555555555, 27.23992074883271, 23.57429413948665, 22.016855555555555, 22.016855555555555, 31.075623446723082, 33.2922991037829, 22.016855555555555, 22.016855555555555, 28.693898669948116, 22.016855555555555, 25.47587197912971, 79.02092387583593, 22.016855555555555, 22.016855555555555, 24.437952964695043, 29.157860410526457, 61.50865733736006, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 40.09879677280376, 25.791395042825158, 47.02565773743564, 22.016855555555555, 27.998085783828323, 22.016855555555555, 50.99956969017062, 23.495382063935832, 22.016855555555555, 23.152546426997688, 23.941940469622597, 33.53011929211295, 51.343759827578104, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.23742329500516, 22.016855555555555, 38.54858953810841, 22.016855555555555, 22.016855555555555, 40.03730262974226, 22.016855555555555, 22.016855555555555, 66.97435850970716, 22.720321040970926, 22.08092130193793, 22.07628403823797, 22.016855555555555, 29.14704205191356, 22.016855555555555, 22.016855555555555, 23.18338757757816, 22.016855555555555, 22.016855555555555, 58.433993509388, 22.016855555555555, 37.40716033442704, 29.807545969611443, 22.016855555555555, 26.668781758591727, 22.016855555555555, 22.016855555555555, 26.28700246865833, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.738555447697525, 22.016855555555555, 22.016855555555555, 28.506034789881824, 34.97757467615496, 30.50917783546411, 62.3945287680208, 22.082368303453528, 24.381538752908398, 22.016855555555555, 22.016855555555555, 43.113951112808735, 22.016855555555555, 28.633751100818472, 22.61311153527889, 30.859219895778313, 22.016855555555555, 24.673431217730904, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 31.227432696627996, 29.405846818981352, 24.971248261647503, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.62033001963816, 36.75315961315856, 22.016855555555555, 22.06276318562839, 22.016855555555555, 48.13615763195728, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.074910194664422, 22.016855555555555, 26.35592676246596, 22.016855555555555, 22.016855555555555, 22.016855555555555, 37.25112668947057, 22.016855555555555, 24.277960999871304, 22.016855555555555, 62.27459516561161, 22.604627944768925, 34.773766130988236, 41.74919236776013, 22.46380943255397, 22.016855555555555, 22.290845675867338, 22.016855555555555, 33.43054652580522, 25.605960567970985, 53.966581417210804, 22.016855555555555, 22.016855555555555, 29.02063518379964, 26.97725931272633, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.207065616271336, 22.016855555555555, 22.016855555555555, 22.363407280530286, 22.016855555555555, 24.59568866707726, 37.19111899462335, 22.072355498006782, 75.29906153629044, 22.016855555555555, 53.07480910219391, 22.016855555555555, 25.383930548432282, 34.047112201195866, 22.016855555555555, 23.68712621888234, 22.016855555555555, 22.861813762727255, 29.114128707317356, 22.022276750782005, 37.21471160225179, 25.806135873787557, 30.460703783606085, 28.94473045165083, 22.016855555555555, 34.90519047878489, 22.46914166869049, 33.560256438198515, 41.52329639816134, 22.050228688823513, 22.016855555555555, 29.314472905405452, 22.882367466257676, 22.016855555555555, 22.016855555555555, 101.70700489357228, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.11058369630987, 23.86627371034062, 22.016855555555555, 22.016855555555555, 25.845166868914344, 22.016855555555555, 23.715472347860942, 25.480991875033983, 30.597834904588936, 22.016855555555555, 23.97793649953642, 22.906163126487186, 34.37804219864755, 22.016855555555555, 23.56294418998234, 27.810773631496232, 31.03378604537974, 22.60829139665789, 22.740351124756447, 23.38044434276297, 46.467159322339626, 41.135543636314445, 22.016855555555555, 22.72928934293012, 22.016855555555555, 22.016855555555555, 24.34621310900515, 35.97059909629351, 24.342851191414262, 30.602079141444495, 29.574784782987763, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.266475433860567, 22.016855555555555, 30.94673034989448, 22.016855555555555, 22.016855555555555, 22.016855555555555, 30.951363929466655, 24.227720714432916, 22.016855555555555, 24.276593204341467, 22.016855555555555, 22.016855555555555, 22.016855555555555, 32.524121089591844, 44.07502717080038, 28.84959523806291, 22.016855555555555, 61.63271309084931, 22.016855555555555, 23.345970390588732, 53.92198761629751, 22.016855555555555, 22.016855555555555, 25.03563225775833, 22.016855555555555, 22.041684752045565, 31.544867012833826, 119.89129227541733, 28.13915009884382], "1LEO-2HAGS-2GS": [81.09512018482901, 78.7758929805889, 73.2854314549199, 64.06991829029238, 63.970037398502555, 60.5808506661919, 54.37881581822506, 80.23786876862927, 94.57230008778552, 85.91847352324541, 86.20609868104887, 63.42958503235211, 91.57491340427475, 55.181244692258275, 94.44404753656565, 93.93863674180069, 93.10313321613964, 96.1958473025081, 22.960459215036092, 99.8737071400402, 92.9717564398006, 57.744781922694465, 39.29009701082816, 91.99062649294545, 79.70313672365141, 114.7883687375965, 88.1444972880748, 61.60799484416885, 58.88335496144291, 67.03828131312534, 60.0285664338147, 44.95695456509948, 60.466462058777445, 56.17664226974241, 64.75829202233521, 82.08808869720757, 101.05973445512826, 55.18645801192638, 110.28679127185923, 102.68174980429194, 45.937577885757094, 101.02622818696203, 85.08541145511589, 65.76898712270871, 83.70096404303867, 72.3970097301117, 67.77169806132741, 88.67552860588408, 65.66252237292017, 50.02360778440936, 73.03866662843272, 93.85454300399422, 54.98916954245373, 64.68146141103763, 92.36678302534969, 67.95304322116607, 54.56394992658516, 35.9913495633018, 63.56163704915098, 47.54953549447101, 100.13401623188264, 70.94165043730067, 57.97490011027823, 45.58202831098805, 51.98645100998774, 82.13174866719656, 55.76129171093608, 52.16546720034614, 53.880450901318895, 80.7632171771139, 37.664576014741115, 65.20744238673169, 112.35428853197746, 91.34871451867808, 50.09517293865622, 46.10923090900663, 85.14508363262293, 56.80167986142156, 67.93446570391328, 78.58642628033047, 106.76875441166354, 77.06585797293407, 41.83763498910983, 81.20746864152827, 88.61604282990085, 78.65546923019437, 86.33295137924003, 58.00657757030556, 66.5351241716515, 56.571667920434166, 66.97853372155181, 54.75306130162161, 85.91278137478433, 100.29394967280771, 50.86274082355307, 76.58298131054316, 59.98760077422825, 96.14325642318437, 67.67857048225031, 70.92931765983553, 38.42460781457961, 114.91549103380821, 86.78284650625524, 34.33009023728473, 44.191472223566635, 59.1264194360537, 86.62384781247184, 27.659633692777653, 65.88973551536205, 39.45294182175845, 30.94228400573848, 43.80302102619862, 44.98885375372981, 83.00192215082214, 62.81845716145957, 41.011560249480496, 76.0384499344, 54.47797156378438, 31.767587396431434, 52.50829307061021, 40.06513717241596, 42.87474001799166, 62.558869095586395, 72.35070575750616, 67.05362251783279, 60.05179564380194, 34.07289692286588, 49.98367597447265, 87.57624095916368, 76.32963602966205, 52.78049119805557, 52.11852721209322, 83.08115397061556, 63.12262532714171, 50.97957266315681, 65.88630858726944, 22.692534758915475, 68.27242416456535, 52.60595709442604, 56.33516374818958, 48.40320708463489, 64.18969199959135, 51.592666813177175, 66.08653610816097, 44.92182825672409, 56.69025600843476, 42.64248206255579, 61.811224394096286, 35.067497295412636, 90.40124792401447, 25.680450827159603, 33.75333008564058, 68.911953021335, 33.56530789239674, 39.56955210226256, 32.856712371009266, 44.31058660758003, 62.98166518464666, 53.04502582105809, 51.28840427646145, 60.527946664084205, 60.519494960629736, 68.41524100113963, 45.43567442937834, 57.535998154223854, 56.0998547424502, 29.42569058327231, 68.30632799667019, 71.41373665685393, 75.51175102951366, 75.49577004287443, 50.607450159524355, 49.38962960664685, 75.38668721608127, 86.93576825031815, 39.840454046244275, 39.43196179194521, 45.4144987934785, 42.213091978061655, 58.83116286792891, 40.01933360063645, 56.88154044239258, 66.2561736438188, 27.65556440858681, 56.626192351173245, 103.17960629244348, 43.77481498164712, 53.57111368278427, 76.20333986401906, 48.91083742146609, 48.34583283934757, 32.464378327921885, 34.30690431948858, 60.498930047151546, 98.54874713165303, 60.23613814277756, 114.23867288316437, 63.52401087887935, 28.99295999656575, 66.57286978916304, 14.118510159978978, 35.78340899674032, 54.41130540070005, 14.837833804828268, 55.94978123584231, 61.72263100467352, 56.30425307442018, 32.36883740734183, 13.857395253959814, 41.577603467533756, 51.927181445182114, 18.704331525785978, 51.857188317022974, 46.92675890771295, 31.55250462441661, 48.70974170014045, 53.01502921486572, 82.60794533759895, 19.84225856328048, 37.83764529058652, 33.646006549038844, 47.38298952875016, 39.21635068924176, 28.389323025792873, 30.630836155363916, 35.370490756706324, 51.180141773685996, 25.16832873734927, 54.88291541104971, 54.82179611857451, 23.35618265988003, 29.54248119444152, 33.96913417808476, 40.005060020636236, 45.110598939727474, 44.827901677394166, 24.752357131872923, 52.45289881387255, 35.6806276764629, 45.36235808058874, 44.42825348886869, 23.926846075090435, 33.146105864581486, 46.337182924399315, 26.80100987139456, 42.11756083649433, 28.49037425561405, 47.49949274425054, 17.505197384540708, 56.25556889822367, 62.1239054895647, 41.59717162040975, 62.83421300349168, 18.275072656915032, 53.91093008687101, 23.870077190742137, 69.92259336440661, 37.990761290473685, 36.21056383588022, 62.606924143159205, 35.99627788704051, 21.952423510742616, 37.64317614569701, 35.60317300395638, 69.70828527893579, 37.76787233594917, 32.759420456461264, 42.25100591984635, 40.12426930692286, 63.158438915573235, 102.34084071276705, 103.84665748901362, 27.12213740336395, 39.754763146251435, 56.64877064940767, 21.6928851796414, 66.66561452676973, 22.70424846040672, 31.292690348175547, 18.327123652610965, 85.11257388358801, 24.160975506002494, 58.35967552505083, 40.168721707798774, 58.144414726971156, 72.06031581176674, 70.47185762601448, 37.485374736121926, 40.901746354666344, 24.404714745011976, 23.203632750361592, 25.22351515666424, 34.027850541963986, 21.348368036583047, 40.89254638512661, 52.148615930763235, 31.34526484071748, 53.15320463946104, 32.1972676936975, 43.22432955251786, 39.14553632466814, 23.3396085368, 16.593756175823668, 22.957699234706027, 20.348819578455725, 21.151362967166133, 26.852067785044074, 23.873070430026804, 31.12803118752027, 27.66536502900356, 44.593695041057764, 27.18647320249406, 26.651008028689414, 33.62017729415335, 41.190977625140434, 21.198293593244195, 30.00621243487496, 51.97718380929136, 44.051150617432214, 19.909964319789598, 47.28808543394855, 18.22386386967344, 22.00722285429654, 36.172642064312754, 43.850366455974466, 38.974309567955515, 17.877915704508435, 32.87262380630731, 26.619495006007337, 63.26258336419719, 43.00306647777547, 31.910703845352565, 25.63926833485009, 32.293835585976375, 18.511218543026658, 22.33132879236884, 47.735124100843954, 19.605821712737505, 25.096595398993866, 39.839317749421205, 25.94801873309013, 78.01757510288208, 28.581716076065774, 41.2209976339889, 67.23138234057218, 25.126464344866502, 20.024281216541286, 31.454086905088968, 20.03453496588125, 80.32766396809173, 55.922256921055926, 17.62001088242631, 17.729405861509235, 80.27538587602082, 24.33881873991628, 37.667977901736506, 18.169203593929232, 26.61612204576676, 27.151099227547476, 29.99958895525127, 22.659568573472534, 26.922720573869068, 48.20418841375843, 19.38960198496938, 34.852589307676396, 34.51341786666452, 44.79380163869942, 35.94869423827052, 20.337319845781003, 19.608110778690694, 20.940205245775072, 26.264504680383027, 22.16103749188691, 56.39398950735777, 19.136442108368332, 27.91351458934562, 31.109647979786406, 20.884160133937968, 32.975040712618515, 13.847917941285163, 30.091799110400494, 44.34198225686011, 19.854070877053193, 30.614776500075216, 27.618102833377776, 25.608726228282823, 23.292462049634853, 30.911554725687814, 33.696141949144064, 17.252162957659316, 28.8974311005122, 21.28341523505621, 14.713980274008783, 19.487725965813443, 25.908794650082104, 66.74119586299238, 20.115352019509434, 44.09972375815589, 48.01421468210328, 33.53708020221168, 23.07537242700067, 53.05958484150141, 20.308457456193555, 32.47410012764039, 23.33352335292903, 50.4139336377665, 52.063091248609446, 27.37820287162651, 19.202413421048668, 22.180765004287412, 69.78008089232024, 39.173151774608485, 52.77486739190665, 23.710744768783595, 24.066367340312294, 70.81255601559015, 46.739610060473595, 22.203668018815165, 34.84072739930361, 31.200002056485072, 23.159076679735715, 69.88768780466957, 41.816971646101265, 17.322208535475472, 17.056403617695242, 21.027576506792425, 56.50682825134531, 17.374420238792588, 34.18877728360275, 29.967785919776784, 40.86093251381353, 26.023777591239547, 28.108344015626134, 59.02458502851947, 40.56529500095076, 20.684648869792294, 59.42623663525443, 16.240299395202427, 28.3619480932818, 38.76427863911418, 37.89629860006858, 29.788509845587534, 43.309461054026286, 28.22598627445574, 19.025895141021532, 52.053208355291304, 16.610627809685813, 30.26726874958195, 109.67613124204843, 41.37635449438291, 24.585312404158945, 26.373547650181838, 25.23790902384679, 43.823819783999944, 34.63881282204412, 19.34318430393216, 21.89377946534263, 19.334119186509017, 26.320790959737177, 21.629402787094016, 24.096939882831077, 23.47035529279577, 25.660071960836266, 19.0816875819419, 30.13998805815143, 41.49770814071823, 15.46258668529635, 66.98960944141258, 22.45816550336797, 36.309368674143315, 25.879159289721166, 22.433449460710875, 22.695914219468847, 22.22713126212883, 20.682763380770414, 21.263141958264924, 28.99172333395278, 41.18322377938107, 11.540372750410132, 47.84642721737486, 21.792962752485582, 33.747614982924034, 48.18968939686193, 23.884628669087945, 46.86873684395286, 22.39321652251823, 20.968599183860306, 32.96117156694017, 14.73141941317877, 19.19142978625877, 24.446227864697228, 23.48412273849432, 16.195096713029965, 21.469632493208252, 31.14504789289047, 49.81182970675906, 19.666146022209603, 66.06144547693494, 38.71732491192492, 54.80615869197502, 24.28167379026018, 23.323008796505665, 21.10157622013761, 30.449769721550293, 42.95805714004337, 15.409252848889707, 22.87161226209163, 34.43452931813198, 16.158241679558206, 16.54513337647469, 25.071218187645606, 20.00073893642365, 24.543781134554074, 30.660319160877, 72.3775066494367, 21.724510977996268, 32.385391235243475, 29.43756748768301, 25.863637360896938, 10.827265443653156, 31.626079813070586, 22.115451430401507, 12.079278289461469, 28.41434231274771, 40.19596653211883, 13.88388738456381, 21.728584095639047, 15.170993615793783, 20.423655670504438, 12.250260862208021, 17.880439458109397, 12.911387883538252, 15.549985878820381, 22.44870912460011, 35.494665812288304, 29.26074969180544, 13.874262743084607, 15.894216614050015, 36.59340108990916, 35.285134092433196, 28.568953286575194, 18.817579812760552, 47.22599443225486, 17.476109487839306, 22.223735683167952, 11.061586563773139, 15.454353789268136, 30.381550484797547, 25.95769385334177, 11.643796060061756, 15.26497112015791, 22.639766868201374, 16.853035886240978, 20.292272052022224, 21.40070505178372, 11.647931659997921, 24.537984365984286, 37.27782058300885, 21.25127216643962, 17.985269307583334, 33.878467972679466, 37.93290362216677, 17.241052450124318, 17.627155553497428, 12.124838230974985, 43.11746774367876, 33.73066052408835, 22.94134763712786, 52.94897658128446, 11.967385318062744, 14.918273521743787, 34.73170417712066, 13.348705064025173, 12.889976617424045, 62.714304593668786, 33.40696795599886, 45.801595627657974, 33.94501812455825, 14.583856755026792, 25.063576649049025, 19.72112153782101, 15.98910538237278, 12.903734688656183, 13.779592236269124, 100.02571318478314, 21.46630553674319, 17.973786006126304, 29.77814211053573, 44.88629330704086, 15.417250528974904, 16.89615360983852, 28.971197743804534, 22.53254509606992, 30.981543159772663, 36.98208563410715, 19.07014226805493, 18.37554931934186, 13.428899473704261, 41.68687583192068, 14.966538690845438, 13.178954034643978, 25.753637211880466, 10.082116666666668, 10.082116666666668, 14.613004327825601, 11.225184235605715, 23.287147421106546, 25.628305463311392, 24.73113459423175, 56.35022636926711, 17.057820888343567, 15.44993884702689, 20.444171444189234, 19.405991113602465, 29.383636760449658, 18.764470840264796, 18.293723313054535, 23.27935428720798, 36.82018110944346, 13.413916532347665, 15.726322613623896, 34.93759917990567, 30.622926540590644, 14.311423672696366, 16.155925006567468, 43.30951305279176, 26.949725578668513, 20.02023031101242, 20.61599331323591, 23.28136945443149, 15.673717254822831, 24.717329499745066, 18.82110879906456, 17.34686101520896, 18.30144235692343, 10.127889544365644, 10.082116666666668, 27.327953525607096, 10.082116666666668, 37.5531277653573, 15.469188157946874, 16.99204035961324, 12.37934398238274, 27.70910074508038, 14.765857428620476, 23.225016020315454, 22.161796448574766, 10.364136796195117, 11.769980481056727, 10.082116666666668, 10.589659416616586, 17.062392203218366, 36.370691769885674, 22.38908730650099, 20.88651147603546, 29.591883257020896, 15.507989876846043, 12.501527152568544, 10.082116666666668, 13.09350011319191, 17.97643585237748, 10.51912363215939, 14.346077970740172, 10.29100404637617, 34.55370449860351, 10.578810206777261, 16.108165531776404, 12.182331618395514, 12.378900192997387, 22.10786391893464, 32.56765133283354, 21.66703594505968, 10.082116666666668, 10.58768410306566, 30.496159718239394, 12.260875304356738, 26.790658059231927, 21.047993141055297, 10.082116666666668, 15.950132883801384, 14.235321300095851, 17.730383562543654, 25.320288110379813, 17.448751408475072, 11.306112928755796, 24.185117399347547, 34.9860058047636, 14.175354429356318, 46.38808705786985, 39.683510972926435, 16.48452757575924, 22.961652559559337, 14.245442239217434, 17.2445354139825, 10.082116666666668, 10.082116666666668, 11.193023906419743, 15.83724393055501, 22.274055918885782, 11.540256012995162, 16.591488920828795, 43.85464181332189, 15.733105334423593, 12.350700727595783, 14.606213041811431, 10.540310121553071, 33.8743991585429, 46.61870219733029, 20.63144396414854, 10.976698773384072, 21.824360149057238, 26.233268140504393, 18.529607042494114, 11.524563827642567, 16.423214737789962, 10.082116666666668, 15.940858681266896, 12.767962883350833, 21.77670182458628, 11.093052698652352, 14.210629425713995, 22.19940136730226, 21.15118097671859, 25.977036733995906, 10.082116666666668, 33.65043375897866, 18.595662067394326, 21.78003175558305, 10.555403886134995, 17.501050186186166, 10.874816361487996, 17.550215924007425, 20.777533501016343, 15.193754461677624, 13.099009950772963, 10.082116666666668, 11.190490755231657, 44.97676123666684, 20.251611661082492, 11.608853023700888, 12.117698061761452, 10.082116666666668, 10.603788935877494, 14.845516258399721, 10.11729558563508, 29.130282203373724, 14.541367487389767, 32.98048424101335, 11.332658130817295, 19.204668532179223, 59.190900260419276, 10.179325240255693, 12.658850323827464, 17.16945960899384, 14.957949080531357, 11.593644806390449, 15.120429007776522, 16.411373441762453, 44.87545939386445, 18.661035292644524, 24.170800098488403, 10.082116666666668, 10.082116666666668, 10.089599812499683, 10.341090993951187, 26.272744556825646, 16.359484364343373, 18.53645436612498, 14.53813545332971, 12.362429975835514, 13.404273165045032, 10.082116666666668, 14.747795100139664, 46.32753116955311, 11.08927362655659, 10.082116666666668, 10.082116666666668, 11.440310578172381, 11.012611375295819, 23.99614763645099, 26.002319890722724, 12.32469922932253, 29.75610232324663, 10.737398778774805, 23.014998343024967, 13.199420623476163, 13.77652103070688, 10.51136001359506, 12.665191511444041, 24.37349753981397, 10.082116666666668, 23.947631491978544, 35.955460689690995, 10.082116666666668, 25.890541771588897, 23.592036956744472, 10.082116666666668, 13.185960981786394, 10.082116666666668, 30.781011762435764, 19.300818613212723, 10.10001127804455, 27.150244985015398, 10.427170640045112, 12.696007229132661, 10.082116666666668, 18.965561686030494, 12.088838861467057, 18.41229022247573, 13.606272358687702, 10.082116666666668, 10.082116666666668, 10.082116666666668, 17.88417663097773, 10.21427904032069, 18.103791290500123, 28.451406742893035, 10.082116666666668, 21.16842338643247, 26.70753273409641, 10.08435968307142, 10.984369678348518, 10.082116666666668, 10.5157865027001, 11.87877003640801, 10.217834445793116, 10.23565272225264, 10.082116666666668, 18.600517649830334, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.412442451074767, 10.082116666666668, 17.955936327427725, 26.099263221042502, 10.082116666666668, 17.06440882300935, 10.63654341169843, 12.347837269763938, 10.082116666666668, 16.15191704877797, 17.23645724784219, 42.46285676934109, 12.482200368057397, 20.95124048049905, 36.47786690377155, 10.082116666666668, 10.744352512040988, 15.921862751582271, 42.90822141324308, 20.335650674836845, 10.082116666666668, 10.082116666666668, 12.545839338040373, 11.484155960317581, 16.41877106209849, 10.890454514629065, 10.082116666666668, 11.57879212598415, 10.082116666666668, 18.57319487110558, 19.011630414657347, 23.41131846199601, 11.50776936125271, 10.082116666666668, 13.609366491721495, 11.830515224176578, 11.318034817395349, 10.655454976685903, 23.000754422387992, 10.082116666666668, 10.082116666666668, 10.082116666666668, 14.087366168783008, 16.168881017340787, 10.913773199798664, 58.74063875851658, 20.52320618852384, 18.363894129473007, 22.71441155957993, 10.202953824467988, 11.351201987907237, 22.361818366338902, 10.082116666666668, 21.649016799813527, 15.930244950732853, 10.181941457760457, 25.048861928761063, 10.082116666666668, 26.31800026130111, 20.260154585239306, 18.754225841401038, 15.725431548912947, 10.082116666666668, 11.170120717679586, 10.082116666666668, 16.3468469684455, 20.405376838563907, 10.082116666666668, 10.28344688611935, 24.398717268451076, 10.082116666666668, 10.341341744198944, 17.194301611312817, 15.989741158270672, 24.961364297307494, 10.082116666666668, 12.42831988931615, 28.181465020358843, 10.082116666666668, 11.854650049509154, 14.395190890668372, 14.35018730011367, 12.537169876166743, 12.588458821850772, 18.73436137043451, 14.82911049578958, 12.005625448501574, 10.082116666666668, 10.082116666666668, 25.470001663918726, 21.319424294301655, 10.718019699320054, 10.082116666666668, 12.658074528799599, 10.082116666666668, 14.382938599159584, 24.982847880666704, 12.017899117707564, 16.8795685251007, 17.64926376788541, 22.81950277681176, 14.30408281219993, 10.082116666666668, 19.09477638247792, 16.48041954674013, 23.16677005299803, 10.082116666666668, 11.371206494328288, 14.285767190017484, 37.87681956673721, 10.29201259566757, 11.555782355087468, 18.46778721532901, 22.59553404823587, 32.1006528082723, 21.56409852893435, 12.239611884077554, 10.082116666666668, 25.760211188925226, 13.588899148276308, 17.01099669340561, 10.751723086029829, 61.678665547672516, 10.082116666666668, 17.089104606642405, 10.082116666666668, 10.323147836396627, 10.082116666666668, 10.082116666666668, 17.19579126798102, 38.066119247603275, 10.082116666666668, 30.172665129241985, 14.98736591929043, 11.562989826343642, 14.117526962958124, 22.402150582303527, 17.00649589445454, 11.131705313715882, 46.746822897626544, 10.082116666666668, 17.724226563516496, 10.082116666666668, 17.91542351832521, 10.082116666666668, 10.082116666666668, 19.191576292831105, 10.082116666666668, 13.408401061598102, 19.164245289075794, 10.082116666666668, 10.082116666666668, 11.225211743930968, 16.535042862412702, 15.558316021255274, 10.082116666666668, 33.60363234535241, 21.123629234124557, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 15.06825898243713, 11.524616191842055, 14.634305556727414, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 14.416674421150606, 10.082116666666668, 10.082116666666668, 15.945483460632541, 10.082116666666668, 32.65825346182544, 11.46009256434573, 10.821065072181222, 17.462930337099472, 10.082116666666668, 15.067135865795198, 30.232670724929704, 10.082116666666668, 14.435414332326777, 30.80133562883471, 10.082116666666668, 10.561702334298742, 14.644473163217178, 11.673144828371715, 12.92969323363141, 12.844687912113756, 11.536578902242995, 10.082116666666668, 10.082116666666668, 13.527653906081808, 10.082116666666668, 13.116888709607746, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.070498590277914, 10.082116666666668, 10.082116666666668, 11.305781007519744, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 14.451859973835145, 10.162563073780712, 13.965781599693841, 10.369358006904442, 10.082116666666668, 19.774522672404473, 16.143627420115195, 10.082116666666668, 13.677816319643737, 10.082116666666668, 20.696276830274666, 12.38864673612097, 10.082116666666668, 10.082116666666668, 10.082116666666668, 15.00978791492954, 10.082116666666668, 39.70777751499455, 18.27085197862234, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 26.04847411310399, 15.699480815091468, 13.170405686149019, 10.644775108422378, 10.082116666666668, 26.613842570177464, 10.082116666666668, 10.082116666666668, 13.385586321541993, 10.082116666666668, 12.645462016643892, 10.159161019754732, 10.082116666666668, 10.745142741439272, 10.082116666666668, 10.082116666666668, 27.657775153944876, 11.62142265302867, 11.229466834432046, 15.163177422065795, 12.847260883928158, 31.124611190436607, 35.387366992041784, 16.11622471069404, 10.082116666666668, 13.105298198215369, 21.78509770363385, 10.082116666666668, 10.082116666666668, 19.266620874416912, 10.366545867964817, 11.942348840910102, 10.082116666666668, 10.082116666666668, 18.877297400182396, 10.834126642773866, 46.76531644415757, 10.082116666666668, 17.605687495383595, 10.082116666666668, 16.226195847853667, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 29.430509022132995, 10.418654582333307, 10.248105917201602, 10.082116666666668, 10.171064830088158, 10.082116666666668, 10.082116666666668, 10.082116666666668, 21.371604271748478, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.894854660157701, 14.796378863235043, 10.082116666666668, 10.082116666666668, 10.082116666666668, 14.48935015805307, 16.068253216209758, 11.418586330847981, 29.821072005657495, 12.031608140523732, 10.082116666666668, 19.01466620162286, 28.30763687412193, 10.082116666666668, 10.082116666666668, 26.156301406529554, 10.082116666666668, 12.17465279019356, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 26.363988749663065, 11.036959799727985, 13.85932691605988, 18.579383649723322, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 12.685591130749282, 15.34147543780576, 19.894647727789472, 10.082116666666668, 32.227029886769934, 46.85507573031291, 10.082116666666668, 18.751943356370724, 10.082116666666668, 10.082116666666668, 17.967505461506747, 10.082116666666668, 10.728979249354444, 10.082116666666668, 10.082116666666668, 38.94102071841083, 10.082116666666668, 10.082116666666668, 12.34322211098242, 10.082116666666668, 17.96384947565973, 10.669889055880036, 25.29747670912931, 20.215147575117566, 10.082116666666668, 11.327208826703584, 10.082116666666668, 14.500519823064213, 17.59062853463624, 10.112907948501048, 16.267873251951865, 10.082116666666668, 18.692218389642488, 10.082116666666668, 10.082116666666668, 10.721170744296101, 13.72788619968454, 12.27143075238995, 17.118783892545828, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.748117582190659, 28.10825900359086, 13.154236807029951, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 15.653036131865518, 10.082116666666668, 10.082116666666668, 12.111615413830684, 10.082116666666668, 11.731452243455893, 10.082116666666668, 10.082116666666668, 11.433742914945848, 10.082116666666668, 13.160395331338965, 10.082116666666668, 10.082116666666668, 14.652094367773223, 10.082116666666668, 39.727212708895614, 10.082116666666668, 52.79044678129482, 10.88180297688164, 10.082116666666668, 14.423586879880094, 45.68972946270525, 35.409283642024015, 21.98955252944831, 12.60030577681248, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.178682640011292, 15.508885707805128, 12.113190991971152, 25.336054012336795, 10.082116666666668, 10.082116666666668, 10.082116666666668, 12.867975852026122, 10.119105399573346, 10.511434326696973, 10.082116666666668, 39.59111085148651, 10.082116666666668, 16.966770393371256, 17.357241478936096, 33.67838917387837, 10.082116666666668, 10.082116666666668, 13.560048073810659, 10.082116666666668, 31.01093279580079, 16.55421107776659, 10.082116666666668, 34.55060327669084, 10.082116666666668, 10.461044625487878, 10.082116666666668, 10.583732094321896, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 14.785666452253283, 10.082116666666668, 10.082116666666668, 10.082116666666668, 15.511598281005222, 10.082116666666668, 46.4463734856093, 20.01322500590052, 10.082116666666668, 10.082116666666668, 10.082116666666668, 29.64012238289678, 11.344768285779569, 10.082116666666668, 10.082116666666668, 26.653540411294, 11.115518883741421, 33.83046855648411, 26.67922124222221, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.992253690953692, 10.884280254112092, 11.086933956661055, 16.47964971542131], "1LEO-3HAGS-3GS": [47.16030551174371, 51.55919675570687, 58.22423600312362, 61.248459035050956, 74.84019454158592, 80.27924585448571, 44.086143148476104, 65.08415658318697, 65.93690949979319, 51.12682224297663, 31.63127847376256, 38.62334621499839, 51.99702410969875, 39.536908380728306, 69.24532457122938, 71.94433328935435, 38.60711748541343, 78.95840879512431, 59.86636933186555, 66.41873808094172, 57.61278497517243, 46.66663807888002, 38.851211401481, 57.29572736531261, 28.16727989484739, 59.34859132724556, 34.5409361903874, 53.566370980046784, 39.7749287765228, 44.22844032719521, 58.30143303405801, 53.77152361693405, 69.43201463774643, 73.02035049483526, 42.839752762549445, 68.88386394807836, 35.082685554623005, 38.34415123443142, 59.04014741686093, 61.56430900913471, 50.260330662218585, 56.81101020432292, 66.31293623201854, 49.46879891111139, 60.58315936778214, 61.09625698303154, 67.64920430091696, 70.67539131440327, 35.08638715765515, 53.470376262311035, 29.168360277779527, 62.50721124928723, 52.39155648262567, 41.952927189002054, 51.31658906545933, 44.712830186325974, 29.72510874733292, 29.486581043387144, 36.28359382022185, 35.49436171647475, 62.473478288975215, 51.87010026801586, 50.01695423581172, 47.29893401659743, 39.7043910823105, 57.787047942048495, 80.76129176955406, 30.621629140097426, 36.118332478590716, 85.5685827147356, 87.66238847980976, 61.2488154442133, 73.58625724390953, 46.213656893903305, 73.88585632796246, 47.5172584547827, 69.16873949629657, 48.82269024000123, 63.07478268939862, 72.36566814191045, 48.49683627928501, 55.61210310100865, 58.069767682296785, 69.73440502029635, 47.68743495515573, 43.344230965376774, 39.443459117423224, 70.60666796356477, 68.2418699388302, 42.788055661249956, 92.2321953539805, 44.274123844362386, 66.71131399540744, 47.82640725103801, 35.79701340834509, 33.81502512724735, 45.60862733126642, 42.17339605107288, 50.21928256623705, 69.32281353488817, 77.03553372361402, 33.22277546927461, 14.77182290620672, 20.039609681415886, 60.8418630760099, 41.20127479506155, 32.450050205004814, 38.04958207352038, 56.49071465476529, 45.64646171173098, 46.28194751098746, 26.869801296897453, 29.411344352976013, 38.16460213110595, 38.994623535613364, 64.64428947706078, 33.300384142963814, 37.91655831456705, 70.74097902990228, 46.17547630752683, 44.29751023349819, 18.610817511143438, 38.37697343689924, 40.315083940648364, 69.01372509160899, 39.70175728076469, 58.14525261732096, 42.02004605561793, 39.46629408127637, 32.24052543902426, 25.844076327970328, 39.683779378931824, 57.805191528813054, 30.278914743916783, 26.646446475345805, 48.09270678349319, 35.54635397939357, 31.31136983726186, 52.013804826529274, 40.18747165590746, 39.617025914742186, 30.26288265153434, 54.992836472612915, 41.58433801766822, 55.4407661525367, 63.092314583523375, 68.41076563833332, 46.22812757243468, 54.10304076731454, 54.320210829830046, 22.110670860954176, 20.080782241599643, 33.69544295428951, 18.589885366351513, 39.05539286001484, 60.58792505702127, 19.1081726241669, 49.135872167873764, 30.547711285607253, 47.25247097641176, 33.72502090829794, 43.41183716550334, 44.39876291031631, 39.80298121798701, 52.80673769613855, 39.64407341553983, 52.52775759673702, 42.19155787153445, 55.73161697516306, 19.444588235214713, 77.52182169756412, 34.119482108991036, 45.098771112811036, 18.943030280803935, 18.47950887726021, 40.04384267589089, 60.84426355729148, 47.26192742721119, 53.156770893917525, 36.05923681937737, 25.781424005605125, 46.73756873823823, 43.156340631511064, 41.42450099453294, 67.30195975498656, 21.86715943248468, 47.98258293147173, 60.163272299221006, 21.225687486584807, 20.42319853007525, 24.29501277541682, 24.29562920741657, 55.795418336260944, 22.83056901459059, 44.60701696229811, 54.22288191853101, 53.24522656913326, 37.30294136988484, 20.25148329452405, 31.061647611780497, 16.179915646650553, 34.62016846640787, 28.39167544640896, 31.051496664954442, 29.41753426173551, 47.79745144837164, 28.841887379783092, 37.68574620351365, 25.469547033842304, 54.81338534713853, 32.81460841856907, 30.875608721983486, 27.03497336218062, 19.517160704764933, 28.810891440757956, 14.236147841581436, 18.32560544368953, 31.05323979296052, 12.607341751891498, 21.70237439575308, 70.75078449204781, 53.521297786634506, 28.946545518581896, 23.65037610544919, 40.53755827864446, 11.79078373022552, 12.410435121288979, 50.633493855959664, 16.041264972891845, 21.960840805574595, 52.22804263401485, 56.30521822920105, 23.912997946822628, 26.11811872817358, 36.70691486651576, 21.801968258412273, 15.091798813163235, 22.300305386518502, 46.40350594076763, 18.509813954826907, 28.706758702307948, 21.03506096224912, 21.97957982036195, 18.75273962140382, 16.34868365218864, 32.742354450413444, 11.229470582101351, 58.474512477316665, 53.07791733489889, 39.68390887434732, 45.83718809633597, 22.8741255015622, 20.82287992984796, 50.593258257537315, 77.89359674142834, 19.91608446617008, 37.85641163981979, 41.12751247528917, 12.678230191817564, 22.30212807082511, 35.932642134279455, 33.32688516890139, 50.3558964799465, 48.874528698139315, 21.765505960806976, 21.458201670670114, 22.439333384610784, 50.248884765136516, 33.99750063695756, 12.129339310872787, 29.705856123259856, 62.533207676501114, 28.841774773760324, 26.74678169524472, 21.6145437092515, 23.407733502393842, 14.767666502530568, 40.347698670552525, 17.621438906960872, 24.392812374621315, 22.85860484519731, 21.57601520582091, 45.716291767900124, 41.88884365405883, 44.60452526428594, 25.439991078774344, 48.08238223385754, 36.995228147977485, 17.726796207804195, 48.957074306265525, 32.65235999997037, 27.77688845925471, 47.81232838347792, 40.4585162300795, 28.358334497218735, 17.13396891799739, 31.504977751861393, 27.216629777161728, 11.914546713806587, 40.94951701504413, 19.782195237033747, 15.945404475030632, 7.371086421360904, 20.585735657979566, 24.212252236175843, 16.79537393074611, 24.859456722842737, 25.877072818478737, 27.19797918840716, 32.50832047573357, 22.90604443719358, 37.60464746751484, 17.195720166815104, 38.94561104266058, 16.107340389310338, 39.009052773471886, 55.06540008127479, 26.295476020108158, 18.69916673033514, 38.34614472943783, 24.134049293343498, 30.129559736049234, 16.56536747068246, 48.0014989154903, 33.96191441985883, 43.512841805166076, 33.35241896608824, 13.481040145360959, 12.96745168269715, 31.04862966673298, 13.11947884973015, 31.282863985330263, 50.42175321420784, 37.33796546338821, 15.569068875256667, 38.902466890020875, 24.57730122556355, 19.897885595622594, 36.36946552511768, 14.544908177982064, 17.320522801413684, 14.516603042654411, 44.915917533519995, 28.34789053633042, 18.466085750097207, 35.94076398278489, 51.51818902526765, 21.45091142710908, 35.106644257022786, 16.051246535156785, 20.561207025760044, 22.345467442263644, 12.917425593030881, 56.70745339368623, 14.195654578840127, 42.95116648760162, 9.632227438328831, 21.981043294348325, 6.679434332016052, 12.154038411657833, 37.466330084888256, 19.405798673103188, 18.468083440541502, 12.019746253644792, 17.72715192726412, 24.352123159169363, 36.38671304093454, 33.17935764547238, 23.07922043416817, 19.28187321111471, 51.657367038927475, 16.020856994510794, 10.595948876017156, 38.03930457804489, 37.292057346709164, 24.936513220543418, 18.151005078806648, 7.372446708582708, 16.235001340579228, 14.324222150345, 38.2475853433557, 13.459232169405054, 33.67877310823543, 30.508200304378875, 47.299046989889945, 13.704769895238872, 28.770880731127416, 10.749137555104701, 22.23023747138966, 50.53596985632322, 28.469384234192496, 12.475722059243544, 37.19550528529159, 38.62122761963874, 21.323190432647376, 43.99783420497497, 23.51618188207747, 37.80169997168181, 19.065919920324642, 39.94205056025476, 13.833821471235616, 16.27959260593159, 27.78750527591833, 18.197445556500938, 28.320777553815528, 33.882294649541514, 12.332113504966589, 37.809676109719305, 19.030669650197105, 23.830035965784255, 14.347773944088026, 19.563922050543972, 19.20515208810801, 17.34961424380699, 15.928572630349118, 16.287437631540065, 22.05174711159264, 19.073720126680552, 14.106059506432107, 35.162498708948064, 25.880245683376533, 26.028297060017806, 21.07201027300432, 10.089871759623522, 20.50408913951733, 15.6501067175809, 17.323775111848118, 23.368011485854804, 33.90460090789666, 17.24494204572534, 33.917612470124816, 59.19911379759973, 21.66450830246164, 24.07363697671431, 17.1563840858333, 22.508118518560025, 9.297575719211787, 28.684693902405765, 20.274174310580452, 18.585500083278028, 10.884101378863052, 12.818305625829874, 30.87362108256903, 17.715054997959736, 13.168355067353513, 36.63675053331999, 35.127129675988186, 10.524590258072157, 13.217296618955125, 15.434335406988295, 25.896980814371616, 18.21407821357994, 13.8368133133105, 8.970952924402736, 17.803636212427637, 15.592649478492945, 8.532762938623899, 10.581824725853975, 17.577846572375744, 30.2310236206145, 20.397194797427154, 14.703114595040725, 38.5469767166354, 32.24592237851736, 31.074394064435538, 17.872169400571813, 13.579839155211072, 10.668050010215456, 22.660937580257567, 31.520992773221437, 14.874357734019231, 32.849450511989026, 11.189318083621142, 19.151655421511915, 46.738350676782666, 17.97502549648095, 27.14210566938843, 16.508748458867995, 17.92634474727451, 13.852959254426365, 13.17047680070615, 21.317153693337023, 16.07099077413009, 28.87534806575615, 27.435231407856982, 38.04911010697918, 24.698197307611842, 42.06087826751543, 14.295735083306651, 31.93219347827972, 38.71426334179852, 19.831716405280307, 11.32164779823735, 13.7697791903086, 21.59337047200962, 13.396294012065763, 11.46420629486809, 12.363451496907405, 17.190247609779796, 9.177207071327246, 8.22043576724182, 6.934306932727679, 11.32775597961196, 12.440127944404571, 18.360771818042778, 11.716207427618704, 6.127870956894639, 6.58842509859768, 25.82194728539791, 27.179006925423828, 10.991409214167735, 10.560872579871559, 7.7078276897482265, 8.732485662884239, 11.190226149309751, 21.830370907467795, 17.660194341587555, 15.127109731873187, 26.77039644566647, 7.19681413705196, 41.39923073827682, 25.197662233895763, 5.664993143185945, 6.214479825963066, 7.738757496951956, 10.77121775865545, 18.7858507606761, 8.342225658933259, 17.71783292808352, 12.971803949864134, 6.933208858565684, 5.568888888888889, 31.938432301742985, 20.67890759099807, 16.831616061650564, 16.908489887123405, 8.986099288567463, 14.504957730480749, 5.921609507793304, 44.76007594675829, 9.208306824747666, 12.322602456932355, 18.395054577493376, 25.864604428059067, 5.568888888888889, 5.568888888888889, 29.661744540139193, 16.233862806314125, 43.309003926527225, 30.75334910795651, 11.453282301399101, 7.647451604536346, 23.458808144703454, 7.131968343900716, 16.875185891751233, 19.26272128042443, 14.274116085496587, 28.416076917260263, 21.736043427501652, 6.956009931515748, 18.713781391551965, 10.831602532678959, 6.5718020048413335, 15.156519523392445, 21.01886556904915, 7.400754672891829, 11.42800480320128, 12.313075313500649, 11.766743016487059, 8.961007549632539, 25.62318346352531, 33.95514891666657, 12.299812061924893, 32.662126172036096, 12.30092890525224, 20.53135406759644, 19.38069409574994, 9.133949700512298, 20.185353360722115, 8.712910894537663, 5.741557463346602, 13.561110566853479, 14.830181701992911, 5.568888888888889, 11.562811973020263, 30.537629492923823, 14.383244970160323, 10.489263781196605, 13.429099872904724, 27.31801149465364, 24.061198467679993, 47.51064453182202, 9.04003018995659, 16.059097094264366, 10.78291243166274, 10.17926497042084, 22.436819161611275, 19.514973108961883, 17.74826781512834, 29.872516850088385, 7.852437580242162, 39.58340026016085, 5.568888888888889, 5.568888888888889, 8.596976068838813, 10.580862368877995, 37.57729665105345, 16.666751600101936, 7.791590835000135, 7.726402695675994, 5.568888888888889, 5.568888888888889, 9.449060815993805, 12.477866104168305, 8.654950280930723, 41.52980181685716, 6.692118131268407, 8.064218133902916, 6.181338544372285, 16.207970018786767, 18.83386974502505, 38.54038435601027, 5.568888888888889, 8.02719040553288, 5.693806592833454, 10.781800710986563, 14.765670453845276, 21.183250472313315, 6.742653829782748, 16.344403851963957, 5.568888888888889, 27.548464686003147, 12.680666146413559, 18.092529088249712, 22.12767609704364, 5.568888888888889, 5.568888888888889, 25.14389045750508, 10.624690075904246, 8.355473801507499, 23.308555434584463, 5.568888888888889, 14.723764060011016, 6.947373746825336, 20.9098140242344, 5.568888888888889, 16.159192254786518, 6.857821339571222, 5.568888888888889, 11.109026141475166, 10.996474694913617, 5.568888888888889, 39.162761405324595, 10.530898052992713, 6.055077944724932, 32.13045751003524, 12.498389273069547, 5.568888888888889, 5.568888888888889, 14.95113080602187, 9.535085677607475, 6.730852763941219, 6.059167953877379, 5.568888888888889, 13.230013812023977, 5.737595412162064, 9.77187073420645, 5.568888888888889, 5.872431491545537, 7.100613796619326, 13.87486768875686, 17.741696209675258, 9.679476582347698, 7.373778088533784, 14.694067575034477, 8.249708634740376, 6.175091899995593, 15.847965189422828, 5.568888888888889, 16.39300852337944, 17.376939099824522, 11.693653642869663, 8.31029190217522, 9.502641464657621, 10.016675284065803, 5.58608391210664, 15.371532722430917, 28.209152497321952, 8.588325529229621, 9.550470367679456, 6.554821950496759, 20.45453062700771, 8.867339370044046, 5.568888888888889, 5.568888888888889, 6.070854720366401, 7.534621735272477, 19.680925686881043, 36.334241192845695, 10.157636940122527, 14.934651088369376, 12.12320101050583, 9.425186898156607, 5.568888888888889, 5.568888888888889, 7.645829798831529, 9.094527446176395, 6.191052654552728, 13.573276999294688, 6.229671834242532, 12.957721379363898, 21.54242556994239, 6.448988965932185, 5.568888888888889, 6.196058444910268, 5.568888888888889, 8.73140460648948, 7.318342662002594, 17.425816070230915, 5.568888888888889, 7.0288881878703435, 12.69311618296225, 16.380886391372353, 10.344070940661501, 5.568888888888889, 12.011961061959116, 6.355084762539233, 13.276353559559098, 16.766573546785466, 10.23237638744655, 7.581113940460227, 5.568888888888889, 13.874438544817524, 11.306008661273918, 5.568888888888889, 5.568888888888889, 9.745764811569773, 13.404458717364914, 8.909285384193154, 9.313242604790652, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.816540057869866, 6.414740331671867, 6.9454223313344015, 6.948974564217731, 7.375050990216641, 5.568888888888889, 23.59778100324764, 11.252965374932426, 5.568888888888889, 7.52271674734603, 21.025690287354266, 13.875755286722192, 5.979147614955861, 6.9695965437198915, 14.645367908823802, 19.46050222544726, 13.36794266847853, 12.785250908819954, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.721653955384752, 17.77911270447424, 21.709912008797367, 5.856797489268721, 12.825838865402657, 8.612454510003275, 16.373189017011537, 5.568888888888889, 5.568888888888889, 9.595427008055603, 5.568888888888889, 5.568888888888889, 10.292731667882201, 5.568888888888889, 5.568888888888889, 8.173810165236594, 12.542527217355229, 14.884368008924813, 21.83089305062862, 6.507409002118839, 31.715863158031958, 5.568888888888889, 10.48971322805134, 8.210222970373211, 5.668749234667241, 18.36873488082139, 7.106496921484447, 9.099917652795598, 45.122672471192004, 11.259933407089136, 5.568888888888889, 21.062903572348024, 5.568888888888889, 12.041702660656371, 9.775746296610741, 6.299590178370571, 32.43361457407025, 7.089463272466059, 25.86469620141574, 5.568888888888889, 5.8961554785073735, 5.568888888888889, 5.7589639975794364, 5.568888888888889, 5.60161852459185, 13.221705914175871, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.494999966466413, 5.568888888888889, 12.676841493211638, 5.568888888888889, 12.680287042589294, 10.411330564716023, 11.474722530085323, 9.096086673820865, 5.568888888888889, 5.568888888888889, 5.809246799762106, 12.295263722162522, 5.568888888888889, 6.111187550932393, 6.950304837418639, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 13.174988955321538, 5.9934891001140285, 5.568888888888889, 9.35508126930489, 10.393348342894654, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.106502026307869, 5.568888888888889, 37.79303631547955, 24.835909040300326, 10.362262082118594, 5.568888888888889, 12.204513007372041, 11.977978925642377, 17.81089772160322, 18.214761718697712, 5.568888888888889, 14.404982810247631, 8.035411881319883, 12.598969612922668, 5.692654102534643, 7.162915035413527, 5.568888888888889, 7.536598665810448, 5.568888888888889, 5.568888888888889, 7.335299882019716, 12.168280285387155, 11.288561645462783, 5.568888888888889, 19.726669379515343, 5.702670772164716, 7.380981447281781, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.71569530864011, 5.568888888888889, 9.208822838874362, 6.19097302981697, 13.485500731280467, 26.26138667758369, 11.578116589932144, 7.535137225050279, 5.600924482338021, 5.568888888888889, 18.128079825440665, 20.023647931772764, 14.722603626708066, 8.89705526939606, 5.568888888888889, 9.135914613140377, 5.568888888888889, 13.157442765047435, 5.568888888888889, 5.568888888888889, 7.272852818593619, 5.568888888888889, 7.779865761281883, 10.466542747823011, 5.568888888888889, 5.568888888888889, 7.967513332563797, 5.568888888888889, 6.435436683206015, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.013640327132423, 6.102919818234584, 5.568888888888889, 13.499595026423934, 10.495931214485148, 12.005596052514926, 5.955695589618517, 7.776464069257482, 5.568888888888889, 5.568888888888889, 8.968587799179359, 5.568888888888889, 5.568888888888889, 24.62653454641575, 5.583894672737847, 7.28007202993914, 5.568888888888889, 9.743179876968433, 5.568888888888889, 7.556646345695756, 10.60034609893816, 13.657246251112635, 9.612830469333533, 5.568888888888889, 20.993382038988432, 16.275830533296148, 5.568888888888889, 8.387479234936464, 5.568888888888889, 6.569681261824068, 5.568888888888889, 5.893272312484901, 5.568888888888889, 9.124750573874268, 11.268013992623343, 5.568888888888889, 5.6218005959873425, 6.575897125213143, 19.667138932231904, 20.503018507277538, 14.14087569283398, 5.568888888888889, 5.5880470717145, 12.453930829693313, 8.002998742637402, 13.670220709808373, 33.3431428913645, 5.568888888888889, 7.872874376689159, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 26.98613926742007, 6.696394327598385, 5.903602506159129, 29.14289581198408, 18.6079658652542, 21.43769074161773, 5.7947841204464545, 5.568888888888889, 5.985160141096188, 5.568888888888889, 6.959936700596793, 5.568888888888889, 9.667836063893086, 5.568888888888889, 16.203944858792156, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 12.989995141456056, 5.568888888888889, 6.71193501474377, 7.06493406009073, 7.8411175334024374, 5.568888888888889, 15.3208648207471, 5.568888888888889, 12.262739300701817, 6.363940931849531, 5.568888888888889, 5.778350505151671, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.251006171778471, 8.182642116921379, 7.799349462748893, 5.568888888888889, 5.568888888888889, 7.732953290651429, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 12.596654665274094, 6.987726322593321, 7.377006559543274, 5.568888888888889, 6.503258585612949, 11.70732761058223, 5.689328559020734, 5.568888888888889, 23.59772034355428, 10.072269440230952, 5.568888888888889, 5.568888888888889, 13.25800609209283, 5.668748988579945, 5.568888888888889, 10.672044348836378, 5.568888888888889, 5.568888888888889, 5.568888888888889, 9.285749258030537, 5.568888888888889, 13.309934270024714, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 16.960492180814654, 5.568888888888889, 7.644299883159396, 5.568888888888889, 5.568888888888889, 8.821891017624766, 6.8836058174359795, 5.568888888888889, 8.47842347241665, 5.568888888888889, 5.568888888888889, 7.485138375528087, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.579813965537122, 10.02959417180251, 5.568888888888889, 6.803207628662155, 5.568888888888889, 6.298335984094149, 5.568888888888889, 5.689443095628476, 7.066301755975494, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 9.05790333147662, 27.998359339178325, 5.8487905865378815, 5.568888888888889, 5.568888888888889, 5.568888888888889, 9.441536882760746, 27.653422621633222, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.241498444229908, 17.459023839082896, 5.568888888888889, 10.563441230472515, 6.674502776351339, 8.122897631940287, 16.47955866529587, 6.0823418181236, 5.568888888888889, 19.439424933601916, 26.434163105851297, 5.568888888888889, 5.568888888888889, 21.47790810886937, 6.870501369320011, 5.568888888888889, 6.1580420363857025, 7.489764772422607, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 12.730427729201377, 8.889261997227893, 5.568888888888889, 6.035936159595233, 5.568888888888889, 10.311220610023474, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 9.676619685992797, 9.211103638648801, 14.074945175524638, 5.568888888888889, 7.882493896783275, 12.90302694663802, 5.568888888888889, 5.568888888888889, 8.0278737896708, 38.61578182675585, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 20.527175821825796, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.258863249359753, 23.898647974157914, 8.130522432202069, 8.141808916258366, 5.568888888888889, 5.971481214019731, 5.568888888888889, 6.61506039441256, 5.568888888888889, 5.611541324786172, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 10.58952527970835, 23.65964585595964, 7.03331087110651, 14.341400612987808, 17.68353159704382, 5.568888888888889, 5.568888888888889, 12.227142139961483, 5.568888888888889, 5.925331749309207, 5.568888888888889, 6.312762126323272, 5.568888888888889, 5.568888888888889, 9.999365183665482, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.736659502548384, 5.568888888888889, 5.568888888888889, 7.5073901137414545, 10.748794318728963, 5.568888888888889, 11.485509384566281, 5.568888888888889, 13.858791482100045, 13.436966564741583, 5.782778318575164, 5.866806457588265, 5.640694189337402, 5.8423643651754595, 5.568888888888889, 5.568888888888889, 15.556781940342773, 16.447476087071404, 7.794132700551947, 5.568888888888889, 5.757005414667017, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 29.848309856260787, 6.3346271453555945, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 24.28055970342689, 8.705138358666977, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 24.507392973608333, 5.568888888888889, 5.576578599677769, 5.568888888888889, 10.952514106791897, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 17.127694316443467, 5.568888888888889, 14.150364978206518, 5.568888888888889, 8.007900933557835, 7.426226641913098, 5.568888888888889, 5.568888888888889, 5.568888888888889, 17.49488261334476, 11.576775162435272, 5.568888888888889, 10.97875688163018, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 15.58835747616041, 5.630658053996086, 5.568888888888889, 8.619050259068525, 5.568888888888889, 5.568888888888889, 5.568888888888889, 23.690947313344584, 5.568888888888889, 33.1797367830949, 9.18164610994597, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.10138065351461, 6.273049968940829, 5.568888888888889, 5.568888888888889, 7.087134781040304, 5.568888888888889, 7.338536561699475, 11.751295732223909, 5.568888888888889, 17.233867812431157, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.941532125291086, 10.064727291747674, 5.62614726691356, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.053762658192529, 5.568888888888889, 5.568888888888889, 5.568888888888889, 10.987499382847428, 5.870173603037616, 5.568888888888889, 31.998680226276146, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.675818842322041, 10.775364001863455, 9.698989996846654], "1LEO-4HAGS-4GS": [23.919685582200263, 35.744728029308725, 35.94698472244608, 28.34984295136254, 66.65459047088062, 58.42247229378607, 65.17437969315027, 72.28756961275283, 61.02532247625148, 32.446472758570614, 68.49493843512784, 34.73607995218957, 61.161803345778104, 21.42014968949737, 33.41787995790546, 45.16650083733236, 57.503824122064174, 42.341026764675526, 41.30724028643125, 40.080910524612385, 27.53285661557963, 63.90915568409598, 53.399777966138664, 47.16765995265378, 49.67683127726957, 36.5590209184779, 38.040216102113895, 40.32902248264718, 80.8832287035781, 47.43190004340665, 53.377616586091506, 47.369625048098115, 56.351827406290376, 72.19775931765766, 47.669508727577416, 60.68725596519288, 44.468174813430736, 73.10354264345908, 79.66706837695428, 45.88514942519497, 35.30419252267458, 33.87533111196897, 61.05062429402973, 30.565035026746575, 84.87443549651385, 75.0369182213601, 49.514527300331224, 44.43522002007638, 42.76337061090616, 47.031679192482294, 85.13097209873531, 52.221639911498116, 43.11039693219702, 45.857249449330325, 82.3307835981077, 60.940057349627246, 28.50535180914641, 38.70998849698094, 55.98000518215311, 63.49931525835224, 65.42731199260275, 58.14941993437125, 78.14257155664617, 58.87889132241654, 56.85053537572817, 51.58660930109723, 81.68706913372385, 42.63773192623162, 36.79060346162989, 42.45845511694768, 88.44036671430537, 41.37417654745618, 49.85623368147201, 65.34637571324001, 44.266894303035386, 54.824970522846854, 66.82224859463753, 78.17061632006876, 70.7316639516068, 70.62728163099732, 65.18774052654909, 87.04351818454855, 46.13348717208636, 43.60594140259896, 81.17517069936639, 24.457842833141836, 64.3807289009272, 52.88596948398611, 49.70340025364261, 47.11358733946424, 34.82724035971635, 52.466107887238934, 53.897442620392724, 43.48607932646967, 21.69945328859708, 60.53126420222407, 86.22006399485196, 72.93530552715279, 30.843899308654706, 40.66860077537501, 50.38799513101712, 45.5716172207715, 66.99560833018754, 27.508527930587608, 58.327134308655985, 38.53311395252453, 27.460294426822365, 43.3620895025487, 40.648541719553805, 31.93377237051308, 30.4070041093172, 59.33360916268681, 20.298149048630005, 57.45871731367421, 43.451115746069966, 42.93083043995695, 49.67445464241459, 25.46115030208087, 25.58721663826807, 43.455421128385076, 47.2666491250469, 24.054453022153698, 31.807226830240037, 8.804731888246957, 43.68943696717926, 41.405559725933976, 63.16862484468731, 34.46734555086149, 28.447712003648757, 23.075145924036423, 13.911897113414808, 32.68052711820618, 56.622823739461865, 23.836797355094458, 54.780796339129296, 40.311743037585174, 42.64304080791263, 36.52292206637252, 72.93757885667306, 47.05359720836328, 25.33575900033224, 18.5841568759041, 22.45273449436802, 43.00920298662521, 46.288377747179155, 41.78812614720462, 46.709608529546784, 19.032420829137074, 54.365407180697694, 38.46396553420674, 37.37777829432744, 45.96292826485179, 41.31040003592581, 25.452197953060583, 29.022414555590924, 35.026117203231344, 26.681982719394682, 34.212542051976286, 58.91018076783914, 29.66891182057938, 40.58198384465596, 26.575309517366797, 63.87937564405158, 53.92434033522169, 18.186321129699124, 44.440163656580566, 36.12412346388585, 64.02046260113673, 83.70887294322867, 44.07445787038652, 26.5261878605634, 53.227998470906385, 26.96397424896553, 28.101254282067, 31.69390402828055, 17.229457428571763, 64.99709867532738, 62.55607067328897, 25.27999605970032, 34.49598215583023, 39.96636322811132, 47.62760200688759, 36.18421428929639, 30.47566846916853, 53.37727709890183, 26.9661219786692, 34.44219173819245, 37.37415876686897, 28.86693784540102, 42.88305630416412, 46.71399091705373, 31.48699427712089, 31.780835503572714, 47.27106553005669, 52.43438249656491, 38.97532313801923, 30.4814673389643, 27.560029358838456, 26.14014007043659, 39.78608656495991, 28.835146113432852, 25.395612953324427, 19.92286126009762, 27.93527340587949, 18.047153656125587, 14.855899787836197, 61.86476383909176, 31.93002874340073, 13.844611435000795, 55.975172505123055, 39.71249125194556, 25.431927818025066, 43.71556728763052, 18.028378667373023, 35.68836527024976, 31.753148109295235, 18.75277906440101, 20.56788951874503, 19.561170161833566, 11.391236888545642, 81.0662530875864, 31.522378013313308, 22.9404222485566, 49.575032627619606, 49.92870397374175, 26.999621818128347, 29.480997175101773, 48.41083369201333, 13.820395527146458, 21.64225580029378, 17.441740604158163, 21.582145936017362, 16.1983565514901, 15.025699318558438, 28.37853317005909, 19.06611563688307, 16.97080780986431, 20.012087280929407, 31.660179438192703, 33.91016619852977, 32.631803347930806, 24.62760253684272, 35.422566257601375, 12.098330967120267, 26.50705820652455, 28.722351054723944, 59.23184449686802, 22.36573527026923, 41.18522536350881, 23.938007775907167, 21.01817240974015, 9.93154954552651, 18.807255989361842, 11.347739741399902, 6.767624615151478, 10.447806092958682, 24.614195153862855, 25.70962465545505, 17.699121790770192, 39.067336884863906, 20.76689058095881, 45.58161358867048, 10.096376058532423, 50.4600714730875, 36.77082235260251, 17.28017899841194, 19.58377451867005, 27.44125523237902, 21.469936226504153, 10.252555898699274, 23.76275124016188, 58.98033300705686, 40.47220655246138, 30.985006400020087, 12.968260439205038, 19.742615017271508, 28.02748934248058, 45.399926118724174, 27.888873121983213, 24.886539303185515, 32.8042386218433, 18.005193498106454, 35.34525969308306, 11.408591192820262, 36.81898019578256, 20.52422988857397, 22.23937738535618, 35.23129669304849, 26.28309540377993, 12.866269408275883, 10.379723540467323, 19.902661232257124, 9.09598552346634, 24.1605560807662, 47.277725267117106, 13.818282313627092, 26.092421475762674, 24.66568604162427, 18.68462415842568, 18.79141218112819, 60.8964355450057, 10.486424752083602, 18.717880534163285, 33.95799004520026, 12.371580720315853, 39.22043155991091, 43.19010399326918, 27.669925022624515, 21.77821255286004, 11.453445623726111, 37.261995083139134, 18.524563374525254, 10.572709452086814, 18.687045732311038, 15.607179009870398, 35.32222772763123, 12.210461330341133, 53.765417862788226, 22.745370973617867, 37.82754058019812, 11.418895136943831, 20.778531044849046, 13.033623584474666, 34.12908998327515, 28.229728244314533, 27.670204775031397, 46.89127119151831, 16.27938652250232, 22.615386138911344, 13.422856509844415, 21.309556440448926, 37.91569722480316, 54.46773072466608, 20.259667446091377, 19.265451367494972, 14.775103997383779, 20.79249101712857, 14.702099112307, 27.73439014694862, 12.819526254867451, 15.602707709416132, 22.595198827240036, 47.531482472149364, 17.717547888141993, 20.48062698473236, 25.080512417942597, 31.399128266055826, 10.848134032798031, 28.16778244809833, 13.59833127039708, 28.58289657661204, 13.327247152316103, 13.041319820144544, 46.127611166270064, 11.50160853135873, 18.64078491164218, 8.728176594836876, 7.3023439730503785, 6.095338690562802, 14.290385191961963, 22.078457859861523, 11.39403002509623, 12.345134694156705, 10.200426341135334, 14.277785616250362, 13.629383184595556, 16.663646462109103, 8.171666049716045, 16.65636947096782, 14.723460346668674, 28.155108299726557, 35.057045423691314, 12.23791758251444, 10.545702838470932, 19.916766951893138, 34.83532019098477, 18.583871357689038, 15.339861534695167, 22.91355224509062, 15.175448236459776, 13.369083080667135, 16.558747099908057, 18.07256422438674, 32.598476007056455, 11.506225749769639, 10.799231690907709, 11.242393555285409, 5.956061804661885, 11.633261677304954, 28.542373048769317, 20.093448655708215, 8.670363341814072, 8.9298336019396, 50.8089640768532, 5.155851918095982, 39.638830986255584, 12.736684112729973, 11.570784195074824, 15.744649032065707, 8.139723495852971, 18.390765220653048, 9.111036158782909, 21.463294154515037, 11.668326685477608, 17.098572295541757, 24.294361585837326, 20.555296865315444, 5.671770055217379, 31.37182108310962, 19.709528571697284, 19.01847739858165, 7.735559978655817, 33.59298360687089, 20.85772364402704, 17.660209430524937, 14.928015832509614, 16.439771766788578, 27.417912741373417, 6.517794364609469, 11.84173994685071, 17.39727931200537, 5.046640861310239, 32.67960380862645, 35.79064681914124, 18.976607444543223, 13.147508182163206, 15.171810673220724, 13.049080790778236, 7.311089930299624, 17.280345444280112, 14.549212634287477, 34.19166957716401, 12.690194594063286, 46.71264930594966, 13.281568748460467, 22.58257214674059, 27.483024007512597, 7.911307013574711, 5.575870885378391, 13.44224700206009, 49.826304412212686, 16.99100173058346, 10.680590221759704, 24.453928438297346, 9.177976863191402, 14.253540452812734, 6.05167025618117, 18.897566128201195, 15.228461610423539, 38.45876459967766, 18.363626147937005, 3.9925312539129623, 11.704245725416452, 13.422556144387688, 31.13626230128848, 22.03063970867707, 13.908697285163532, 12.39027641391764, 9.489314353355983, 17.864596614427597, 7.7332289855064875, 14.45339015084186, 14.575524154964102, 20.52951800043098, 20.04176937201934, 15.219667344471693, 8.969681198950289, 10.274289536846046, 11.64159953627139, 8.574407496450153, 12.52713311514729, 22.759388663173805, 13.394589602746041, 13.761173357419606, 8.51421241949943, 9.86013375926289, 12.65208497459028, 16.87250069748164, 28.691327275729815, 16.31443494431912, 11.160677822983152, 11.669051122481301, 12.644304151051974, 11.603286239230048, 18.54245327099691, 10.630879896527377, 50.194859422763855, 45.39156329703745, 32.69227570433432, 27.808177940639336, 13.37580347722154, 20.495142540718515, 21.05174252954579, 5.523051771278683, 28.432706773960962, 4.956474025752254, 31.226113079520818, 9.519557703551145, 15.416754253538429, 6.825496524611649, 3.3215777777777777, 3.8556236688290504, 11.996520611758248, 9.506702479590993, 20.39696692517783, 6.976831565348275, 3.3215777777777777, 10.282279594493547, 9.242598719723226, 14.823296208076652, 15.190499857334153, 11.886688795433303, 8.069415072313223, 6.156602132389898, 11.987988005241544, 20.460123719945486, 3.4302459928401836, 14.795231190548456, 14.851307727846672, 3.3215777777777777, 30.06601218812499, 15.51233383401473, 9.49437200367778, 25.400673907899613, 3.3215777777777777, 8.030305739832475, 15.9178088922742, 17.979289746702815, 14.365728640867756, 17.83766429806238, 7.1248454523604865, 8.040256954423294, 12.37949840936621, 22.13904031555019, 13.033603815456901, 15.735513933600211, 8.238061667070633, 9.193447783798263, 5.664688087662657, 26.781495610794224, 3.509795834977967, 4.263006455293638, 21.226507551473457, 6.82988319632635, 5.853324638667108, 3.3215777777777777, 6.561200981825141, 13.603598544386978, 16.82108026775137, 11.01849197707491, 11.09861138423025, 14.659523866612009, 10.932839050598995, 8.327567724143385, 3.550774123510287, 3.9096837858639986, 23.559762236365607, 3.5918806572820965, 17.999521831231657, 10.760423325452349, 12.075422921089638, 10.48779876667152, 3.3215777777777777, 15.122700155634327, 3.7764453199066312, 6.158798768325147, 10.666157392416237, 25.142618562795302, 5.90887463248682, 15.6316470571807, 11.96979279358204, 4.57076379448591, 10.667688577699154, 24.081575479651857, 12.530401488696844, 13.199697271433907, 12.573541620844424, 9.507989802207845, 4.456140896251009, 10.901406402445271, 3.494246352235491, 15.370614437370715, 4.93324912193112, 3.3215777777777777, 26.357028702776304, 16.490442032799763, 3.631056018407758, 10.696759432182477, 4.97483207804354, 23.117490349390142, 26.16349670486844, 21.085890460989223, 10.030323251374961, 4.953940182151362, 12.446870998002423, 3.3215777777777777, 7.994686226331876, 5.8721162709047965, 12.451812498861107, 9.989670024525305, 3.3215777777777777, 13.892043661648383, 3.3215777777777777, 3.3215777777777777, 10.832395133807836, 9.77890094881962, 19.457952233261864, 10.148203694726254, 6.939402987732645, 8.776984325254647, 3.3215777777777777, 9.547139828233881, 3.550684419076429, 11.979903979664922, 3.3666262554201865, 10.471857452631145, 3.370872022224152, 3.9045963704108377, 10.005065791340671, 19.527167747475076, 5.668367724631438, 10.833781380514463, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.437829043565659, 3.3215777777777777, 3.8032304872164997, 3.3215777777777777, 11.226809327512234, 3.3215777777777777, 13.554094473158846, 3.3215777777777777, 15.66288763286228, 4.120989022090909, 3.3215777777777777, 5.036004963194232, 3.3215777777777777, 3.635985571126607, 12.976418495817013, 19.380844231288748, 3.3215777777777777, 10.38210979693623, 3.3215777777777777, 11.03949498643892, 9.670833911767971, 18.431393429986866, 11.981139237050787, 3.3215777777777777, 3.3215777777777777, 9.597973163670096, 3.3215777777777777, 7.478818074365516, 4.311217474130887, 3.3215777777777777, 23.26022565482972, 3.9186502261252816, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 13.379167979955294, 3.3215777777777777, 5.202943825783296, 4.593883042969567, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 9.331086550659998, 6.091445690300268, 7.432165471236586, 3.3215777777777777, 5.41786481611292, 11.364591885579342, 3.740039941988343, 26.4545659247708, 12.331768665154087, 3.3215777777777777, 8.313893178075041, 13.891722741393687, 11.636758806633184, 3.7870753307334537, 12.389262634393278, 3.857547677430592, 11.339481047232734, 10.900923514456915, 28.545300925655717, 6.835891834475932, 5.10349926970117, 11.525585264645816, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.845623179386213, 28.70046025720189, 3.3215777777777777, 5.91277728115586, 17.9725439985003, 8.52501313061512, 3.3215777777777777, 3.3215777777777777, 5.716382530133324, 3.3215777777777777, 7.526308324410995, 3.359348079004461, 11.441554249128854, 4.733747443320155, 3.493809184216291, 4.168377318383088, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.336718553206618, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.119357507788397, 5.7824422011052485, 3.3215777777777777, 8.447717557129955, 3.3215777777777777, 3.3215777777777777, 31.75018018627352, 12.450329961445346, 3.3215777777777777, 6.2714129228103666, 3.3215777777777777, 3.7456906653511255, 5.650283117954584, 3.9648495567430757, 3.3215777777777777, 8.128535311033742, 14.343637509590451, 11.12903360790855, 3.3215777777777777, 8.252521478618286, 3.3215777777777777, 5.699376839807644, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 17.05939340960955, 3.702173645151357, 3.3215777777777777, 3.6185266645528293, 13.438030409681119, 36.273768967052895, 4.884567297235356, 6.097203840645028, 4.18964231603758, 3.3215777777777777, 3.3215777777777777, 18.013768933906466, 11.039659335575177, 3.3215777777777777, 7.85490436183193, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.403125112720031, 17.975879119070637, 4.1679825250328015, 7.348088451856615, 11.111032620800886, 5.972614322095972, 3.3215777777777777, 7.556854307778522, 4.0781716165270785, 3.3215777777777777, 3.3215777777777777, 4.013104534822249, 3.3215777777777777, 3.3215777777777777, 8.488671979478548, 5.736834351342611, 4.110689701696942, 10.531091160467177, 3.3215777777777777, 4.053405094468706, 3.3215777777777777, 7.715900694699413, 3.899483933464429, 19.483548198233823, 3.3215777777777777, 8.172027979312405, 7.233153979904212, 4.153578616364079, 8.03638036663154, 3.3215777777777777, 8.939434595236815, 4.208364051544795, 11.58719847674589, 4.8389403648314975, 5.298502684005623, 4.419494101844607, 3.3381475856170164, 9.44557149479609, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.9257868429862555, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 10.167727444260324, 24.461375859887912, 3.3215777777777777, 3.53391566473124, 7.497489467596875, 5.347388564318594, 23.330092861911258, 3.3215777777777777, 3.3215777777777777, 10.671543132298902, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 20.900335469234232, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.781515889294158, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 13.740370459194878, 4.903681904596077, 11.014844716829655, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 14.760671559471252, 9.239927679443172, 9.796428095874319, 3.3215777777777777, 10.985652902685269, 3.3516955900387235, 14.448199525894974, 4.404214520674671, 3.3215777777777777, 12.157671699136522, 3.3215777777777777, 16.37628885937321, 3.6285126003223107, 11.246897041457258, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.970794724562752, 6.229236877193639, 17.089035305477534, 6.535452696906698, 6.9512292140827645, 32.625625769960465, 3.3215777777777777, 12.088029782424233, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 10.147723615703637, 3.3215777777777777, 3.6778496469265187, 3.3215777777777777, 8.950317138337343, 3.3215777777777777, 11.327893554495756, 5.287826113939167, 4.093342296591241, 3.3215777777777777, 11.438019979608379, 4.130404078526865, 3.3215777777777777, 3.6237538174542223, 3.3215777777777777, 16.952414985945843, 25.360251679093256, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.180731949680005, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.094687573437972, 11.288827067905778, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.239622928776838, 11.332974134086257, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.017816935091233, 3.3215777777777777, 10.046512002796783, 3.3215777777777777, 21.707441831253124, 3.3215777777777777, 3.8568597638761295, 3.3334417615161143, 3.3215777777777777, 11.556868821465757, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.384828144372658, 3.9566043656604752, 4.337408721476916, 3.3215777777777777, 13.469870031684515, 9.329137634258402, 3.3215777777777777, 4.636307348243585, 3.999118336222216, 21.23487744901622, 3.570386452268696, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.911341617631172, 9.819418419353864, 11.66661297920999, 3.3215777777777777, 5.003866973579895, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 11.059502254358655, 3.3215777777777777, 12.412287380021322, 3.3215777777777777, 6.265575048280324, 4.481487167629306, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.6588349482753815, 3.3215777777777777, 24.44584418983905, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 9.661541396749316, 3.330473156609404, 3.3215777777777777, 12.195312615596583, 6.011446889549236, 6.436393933253883, 3.3215777777777777, 3.3215777777777777, 10.724864973248039, 6.36812206943572, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 9.767514367004122, 3.3215777777777777, 3.3215777777777777, 3.818814254415574, 3.3215777777777777, 5.600919808723305, 3.3215777777777777, 3.3215777777777777, 4.227030696266957, 4.191370602831104, 9.85783085966018, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.6848468990044205, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.706134138018496, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 17.40069897909249, 11.144675198703721, 3.3215777777777777, 3.3215777777777777, 17.07809159364569, 3.3215777777777777, 3.3215777777777777, 8.676850061970127, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.177772012326456, 7.397064552113146, 3.3215777777777777, 12.76323611315243, 3.3215777777777777, 3.931657819891949, 3.3215777777777777, 4.547662159918167, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 12.795235199398947, 3.3215777777777777, 5.501424793389163, 3.3215777777777777, 3.3215777777777777, 3.632591302840974, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 14.068562673937699, 3.3215777777777777, 3.3215777777777777, 5.0544832953690095, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.64639759702086, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.763154182564385, 9.877182566434229, 7.503362667948074, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 10.181493994989879, 4.937320658233626, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.181263398504336, 12.946773932598422, 3.3215777777777777, 8.318711622022356, 19.448415731591815, 3.3215777777777777, 5.1954729489914815, 3.3215777777777777, 3.3215777777777777, 9.668460636234986, 14.364584204942492, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.666916748000761, 3.3215777777777777, 13.749349987061752, 6.384344352188156, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.248996087845814, 3.3215777777777777, 12.778457592402093, 3.3215777777777777, 12.502247566407354, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.7874701124865147, 3.3804933568623214, 3.3215777777777777, 3.3215777777777777, 5.4130461957523215, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.452567216497061, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.519058597529538, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.444904399126444, 4.342635166766695, 5.6999763210591565, 3.3215777777777777, 5.256608478501816, 3.3215777777777777, 4.592567279983566, 3.3215777777777777, 3.3642302136750604, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 10.099924667911253, 15.36164811472074, 3.5030723169702016, 3.3215777777777777, 3.3215777777777777, 4.350629787772828, 3.3215777777777777, 3.3992895409300035, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.041142817499903, 3.3215777777777777, 20.82638209307477, 7.681268045131498, 3.3215777777777777, 3.3215777777777777, 7.309043912993441, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 17.834209620942435, 4.690791048799649, 5.2600790026303414, 3.85970229509495, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.763462692789771, 27.08504099342792, 12.724368214283235, 3.3215777777777777, 3.3215777777777777, 4.807050926237538, 3.3215777777777777, 3.3539702744634745, 3.3215777777777777, 3.3215777777777777, 3.3251508114899626, 5.745101551560691, 20.38953962979342, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 12.344176018999837, 9.634757664649461, 3.3215777777777777, 3.3215777777777777, 6.252852455293466, 3.3215777777777777, 3.3215777777777777, 10.011786284109254, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 11.30622411828291, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 8.812859091471303, 3.3215777777777777, 3.815986602939852, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 8.510511237393121, 7.3114289057420025, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.229462560023751, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 10.218711355996607, 6.315541375359799, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 19.00450988536627, 3.3215777777777777, 3.3215777777777777, 4.26319529826258, 5.297785677468298, 3.3215777777777777, 3.3215777777777777, 3.8540695424034994, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.9730928198176585, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 13.926124846167866, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.408968122271503, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 13.76684346683216, 3.3215777777777777, 7.661353276108506, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 13.8456949483451], "1LEO-5HAGS-5GS": [32.50906025034277, 46.43885649120874, 52.073994523822655, 35.49845618335933, 49.43658416179106, 57.28760106272307, 31.839557268256645, 31.33007020000365, 50.54732370155344, 37.09508443406833, 56.87672929148949, 53.69828302281709, 39.095151097147465, 42.993576318688135, 38.505937611489564, 36.44211454803818, 53.01168782654084, 34.39287980790398, 27.824081713194698, 31.910223997553217, 59.7261577915031, 45.336046473583565, 50.193358714867216, 26.424367276746754, 36.322134939165885, 39.83248972977784, 63.74335184303579, 40.39475983530453, 55.13946709111792, 50.030746334344876, 39.66556765479507, 51.30094366813893, 54.65546195749434, 51.792327545704644, 50.81463420169338, 54.296996162913736, 23.887548692271714, 46.737710378065344, 65.15292777926675, 61.18560874989657, 38.63878914946154, 55.45353800650001, 37.68250161345988, 26.4868509288254, 34.93526038897141, 52.28910891398518, 49.07737777547201, 47.53579171214402, 36.84426017573182, 61.12770441288811, 52.04215674859667, 38.580866017719096, 31.389402253706383, 48.073781595645464, 34.82203737895261, 40.979957188598696, 35.61509148546762, 23.572892725833377, 21.4508577362082, 68.98393723217586, 64.0488191417219, 38.46201688658178, 31.2604869631289, 46.35139804076003, 38.6118052323588, 38.44991503872037, 59.31039261893314, 29.323368351771403, 41.98207640198279, 44.23878444050527, 83.55911714820245, 34.858955185383536, 59.38459166638472, 33.451946241875305, 19.308855636335533, 42.060109319961356, 29.820676079062263, 35.430608747367906, 54.01751773899392, 48.462091214193094, 23.828416046753606, 79.46369044409134, 20.749624589923958, 56.6506868830729, 60.47282644930298, 18.15872020101667, 19.529592680066106, 41.886556154033734, 48.35143338819523, 53.755218182194255, 45.702283054977734, 28.313335267521055, 68.97112625214365, 52.71792240532668, 56.4669062044539, 50.21962416982371, 67.60332600817416, 36.498296785474956, 37.69839182758925, 46.2052231166402, 38.120920930513236, 31.480129823105187, 21.020824391834992, 29.094712549039414, 29.364636036401773, 23.785754707693357, 21.907391031769627, 20.40352482302711, 37.46745471041835, 34.01513607197514, 43.61683872226772, 36.893017564383356, 46.653922678029744, 25.52631334892869, 14.142049289048902, 30.841706554070953, 32.22317430170875, 36.45964574092301, 17.752802082084017, 34.5202671063755, 38.74898569561931, 34.709518368321795, 41.342296421954615, 26.442939536227794, 33.62457087579282, 50.016795869493194, 52.27003980321923, 33.56847218026616, 24.706068979962613, 24.350349700188183, 21.54829318214928, 35.66288078419771, 40.60349257258197, 26.93237270611222, 27.947761236996346, 45.664894368042845, 37.62982586236659, 23.043818666925045, 48.089166612124544, 41.62219367867596, 19.263076941606432, 12.399474115553774, 36.645928974256165, 23.665077200041665, 63.2287831112535, 50.62538948697578, 38.19823493018937, 46.00942029584574, 65.23734628806379, 64.97069838666101, 54.07386906926704, 32.22659600917188, 22.02530374174028, 24.246872385663625, 52.23271861576331, 26.20755320994899, 23.77709315918926, 16.104658654198683, 28.91223761171455, 32.6603608106006, 25.39768284003358, 25.020045160619283, 26.725098806764496, 32.121949222405455, 33.03351169699652, 39.53015191185474, 29.266948490806264, 36.43965770648237, 66.9120350270052, 33.67008827221245, 21.63563204569312, 46.84968799900993, 25.074899608827366, 29.60984844401906, 12.9111162666053, 18.48049777460223, 43.68872492822979, 18.63955514396367, 28.51245165431471, 29.61830490279338, 10.223955224441442, 15.23888846035878, 48.48917121469033, 38.656591953410974, 38.62377935146245, 20.79423191209228, 44.3641735585665, 16.95751323241163, 29.606483709001136, 37.45546170147321, 31.61543896798482, 21.297929954163756, 35.53630906537886, 16.201217994892563, 62.040766914989206, 53.24415890968171, 39.34345619932291, 19.536924363335565, 17.92913663779404, 19.09924451566657, 51.93106651463742, 29.902456707929446, 39.89326662406555, 16.55474869147762, 26.290184079187924, 17.55552727040636, 27.043217422176188, 49.398859143709416, 20.7663876557177, 61.54390867084635, 35.03812080081527, 17.442635894025027, 22.23776613107785, 16.7921908289282, 37.91436413457096, 20.358165895221642, 11.674731056336103, 31.553574784776004, 19.08759514550972, 10.25610002004029, 54.49793493460775, 13.665232761190742, 10.543338435429092, 6.834599787146149, 26.559830425959724, 38.23469268248536, 9.236728295374972, 43.91436975545515, 10.897338781002503, 18.577031144832308, 19.51179069860656, 30.390274933368147, 30.951630578564725, 35.34144230391919, 16.70283959302049, 21.27278164517534, 13.989293624808367, 17.382464746048296, 20.45324305756538, 15.768540268986344, 17.088945702763905, 16.28650144611757, 16.37204795422079, 11.938676867699195, 29.818180578362774, 34.4167522918152, 7.910857847662206, 18.387843002034483, 17.765015493881144, 25.097108384674286, 24.53881872308735, 10.119494152456731, 12.99168718499308, 16.26000799520832, 15.011268389908187, 12.157216846643038, 22.643159862180614, 26.80323065825345, 15.446607228159554, 34.47930303337475, 31.212950296483985, 25.02352535398071, 17.586153094279393, 40.54903175254316, 13.113540300105155, 19.812859015792775, 10.089794248507385, 17.414308953588503, 16.722654101471317, 19.28106815803747, 30.889447569238516, 45.85543273682273, 23.74788345670717, 9.736460527520816, 15.85057724148993, 26.95115423797921, 12.777702874971032, 52.32207541007354, 19.14222513459017, 28.288191718350422, 15.190729290920773, 9.317732306208827, 25.92010044200354, 17.54088257113926, 33.10065635887317, 35.40241509389743, 27.54568082310103, 25.320733348555926, 25.72292242233617, 22.471922230260137, 31.279575919289975, 25.83889030885094, 16.912609108464682, 8.56989200408279, 32.82117491604753, 17.99175480791991, 19.875757070240258, 25.58347388828583, 11.924590863039844, 22.805074370008132, 29.582013777401784, 14.2502044339354, 25.736708255340535, 28.314642697721318, 25.450649733290863, 21.269743738650998, 17.671730226973544, 17.31028493845781, 17.378808874578365, 7.826580999229646, 28.968172588902256, 10.765769151073934, 16.345178289923837, 19.86874591508819, 15.449260625560036, 28.1094422950453, 25.23345165126863, 19.29590774299816, 39.71410759963111, 29.800085706441564, 16.216864485861823, 23.67852202288918, 16.59117841330151, 25.223961378453073, 18.550952591392974, 12.769098986110855, 11.318063256342938, 25.943978814756218, 16.867963692746233, 23.15450315098293, 24.998595638913457, 20.132833235640764, 52.95004103715668, 24.466887331169854, 10.469619234191786, 21.85247500909783, 12.068430812394418, 10.305905723162326, 15.917402616029621, 10.616694518816733, 20.21215063503089, 12.353081209716644, 8.809788191867456, 8.335590787719353, 9.645836248471195, 33.25384592188263, 14.81424203416957, 12.099780079237322, 22.307731222973093, 9.028666530889515, 14.652797542432559, 13.813764558634054, 9.96618890577628, 40.741366325870835, 7.209294327948109, 7.907199280152523, 16.207189236601717, 8.454153435842679, 12.210760873530171, 9.291344788877273, 16.43890406408276, 11.200339461356453, 21.5207359580594, 8.588037291390457, 13.978642021069877, 11.936802131409115, 15.01693998403987, 19.771685502636792, 24.11083026626293, 11.583884102709327, 15.913656090405608, 6.351778261489168, 10.682633307225846, 10.92800436557387, 8.975251236151523, 30.390119814333314, 9.309451736059104, 10.528708236215294, 25.476947408600164, 19.596252799085875, 16.608009450793503, 20.760069636959948, 17.035335381389995, 22.589164688010815, 23.457878407699567, 15.763806630996731, 5.116876664554195, 12.272176414459596, 13.159505402358695, 17.094679092478124, 21.661638080138115, 20.87972340207114, 26.756364025768796, 12.936589747973017, 10.663913215543094, 11.452337521086273, 52.11524447136018, 28.88149606771802, 17.48031689444866, 6.73100266865948, 5.231524179621729, 10.688209680785263, 20.443333944750176, 13.821432788254404, 10.349965515221953, 20.649147243538984, 40.83888482153488, 16.244503968401418, 27.99026423436876, 14.639395972677377, 25.41349732147821, 11.07830899106925, 21.11048316380126, 19.617789709112895, 12.384110497480847, 12.844405925734833, 15.77149104341301, 8.41227095399961, 7.289704913483344, 29.427841416580293, 10.894862219940883, 6.8892970361165045, 10.200002530673041, 8.285141512670481, 15.293873928482503, 9.540030029842637, 15.446294756203178, 8.849451133793638, 7.962959303724838, 15.0232226902131, 19.668302501646107, 8.561379773199059, 12.60154674226874, 8.395523352854772, 8.084602317906738, 12.335195805888175, 8.743104519889558, 9.623892669197796, 15.116046488370424, 5.158212034961067, 10.12799880359119, 20.604452816332294, 13.346191497078792, 10.29627907739482, 19.741998720432672, 22.430572955969296, 15.931174297606177, 13.035404756084704, 7.683571727257656, 19.534568178892115, 11.160545887869525, 9.033984640486986, 9.152450166373983, 10.209433359583004, 16.078855774912125, 34.165305334634624, 6.040036802643217, 5.67788750913708, 8.78381435335598, 12.756129967589828, 23.358634488560917, 8.920277342208374, 30.940172953645856, 16.251961630961276, 15.504912549419307, 18.174776241466454, 11.04002614667181, 16.86308797880355, 13.017366286539133, 9.49214722115105, 7.4970668010617345, 14.931972810512832, 4.234416259080267, 16.491022821168123, 16.32950142987089, 11.075493158656627, 20.26510412417588, 14.61195768850651, 18.913638335290436, 22.42891981208063, 10.45287265645959, 21.469800851502693, 14.223803550213924, 10.797846949507074, 17.387635536096706, 14.435930892904194, 11.425639947110762, 51.96933117621586, 7.682253023337713, 14.738670375214545, 11.929711505775314, 19.25784282153919, 17.14068449958483, 18.78634466472601, 34.74815221876603, 7.123538822621009, 35.81380287531194, 7.351244004718016, 22.315345303044406, 8.743025933428259, 2.700593065403038, 4.291244727511225, 8.310860379060008, 3.0441281480738476, 30.497918477921534, 3.498727796068202, 4.228164488123241, 12.816809102130854, 3.835394308309002, 19.91239936870931, 16.569762789210166, 4.64407606312908, 6.21381245800213, 5.562936885723806, 4.380464372557441, 9.165130952111266, 19.956396728489768, 8.603766880587544, 22.54914734997618, 16.83166459152194, 33.42440737330563, 3.813109347221217, 6.043995713284941, 4.1673088247260734, 4.803487977634852, 8.000088830061308, 13.828564626060702, 15.306650858345519, 19.325262501909602, 8.319213253700896, 14.89658135492617, 6.461575482626156, 5.195093692532935, 15.791932060475032, 9.889438520458398, 13.597259743832062, 10.363025202026831, 3.995374225697583, 10.478272511460268, 6.322107721228477, 8.038818854235926, 4.831636156673304, 33.154733775678665, 9.260182617004425, 8.520186374986247, 2.6160777777777775, 4.514065049841644, 7.9666529970734254, 12.365933319424817, 13.97699082089662, 6.863826509796185, 3.7880643881559792, 4.357521002325364, 11.855930822138186, 7.598016875056428, 3.6073625878661497, 16.394761203324816, 19.116776872652025, 12.742815344478503, 8.514259871451562, 4.326732547036335, 10.781064342446548, 2.6160777777777775, 10.525459378314096, 5.381693225120914, 2.6160777777777775, 11.272170663519265, 8.652266268005599, 3.8158229123573997, 17.289105840037315, 4.541610969723337, 5.210742651896312, 13.806500703615201, 18.254522608873238, 5.098109448660582, 8.499389648374018, 12.136156926656067, 23.158233776965915, 10.03560809747066, 5.574237688389266, 2.7848443493274666, 3.3419175896640687, 4.227749121931121, 2.6160777777777775, 7.863161806318372, 16.595145015011667, 7.119081422718084, 4.241197732242197, 4.902585812528179, 5.444618841718041, 14.20822028293045, 4.9846134656685805, 6.560590163467217, 4.607244097232544, 3.335665774729248, 3.0359865407936857, 5.280792977883437, 2.886616080160396, 4.845112980663417, 12.857386341016408, 2.6160777777777775, 17.16998570978486, 4.003905444743614, 8.229225663561955, 22.839972104173636, 6.6567254417007105, 6.6835169459103065, 5.2668176395195925, 3.353548901121493, 4.021312396559422, 2.6160777777777775, 5.086052087822777, 3.8150809049103476, 8.805408381232862, 3.2978579372423145, 12.373527474019118, 4.543481144615223, 3.438899861934762, 3.7888021694652996, 3.406892544076494, 2.8929902198921567, 10.4052586133686, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 11.588583827560571, 5.043665264743417, 10.556609650219489, 3.9185471325059265, 22.49081129179965, 4.730494823575392, 9.661200292161476, 2.6160777777777775, 3.1375800716763593, 7.921810002249038, 2.6160777777777775, 6.248789536986138, 9.805062655522832, 5.629568411531521, 9.260080403077879, 9.135186703228092, 2.6160777777777775, 20.589758598526807, 2.695950202890316, 11.330955513803213, 10.644912990763476, 18.888782995444974, 5.978657100833689, 2.6160777777777775, 2.6160777777777775, 2.890681441647958, 3.857325395852141, 10.083825898585998, 2.6160777777777775, 3.2287000366446112, 14.323906080866331, 12.775724049072743, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.5194467611426443, 2.6160777777777775, 4.747005782058371, 4.4965694888266725, 2.7799024726001997, 13.640422851171873, 3.061041333734274, 5.746883735071524, 2.9378597842538703, 4.300293052278545, 9.68484813575412, 4.132719551576514, 6.726665471236587, 2.670578247276948, 11.513601426323008, 16.475157963178898, 19.253135459181834, 17.739634349172345, 14.490795797357677, 5.419208819167264, 5.03579316871409, 23.943652619337367, 4.097260133096191, 4.932785126044564, 18.69718582091935, 9.831837831016434, 30.52013781300304, 3.3343127424229446, 6.9430558060981, 7.914915425596151, 12.709800758290353, 4.842053172173913, 2.6160777777777775, 3.1899731091626817, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.567057677754523, 17.338756893624055, 2.6160777777777775, 17.594721797706352, 17.846927605417118, 8.591073835207208, 2.6160777777777775, 2.6160777777777775, 2.7761984434780844, 2.6160777777777775, 7.888292293990015, 5.4971738077005226, 3.055166652501157, 5.923171715433829, 3.8672613385174075, 3.2707307281866997, 4.988589593169419, 2.6160777777777775, 2.6160777777777775, 8.465583224164638, 2.6160777777777775, 4.920935327442352, 2.914832190603177, 2.765835539288328, 7.277830856713256, 2.9883033815818245, 4.221551488972019, 2.6160777777777775, 2.6160777777777775, 4.529700474312076, 10.62710556663884, 6.832124232932969, 2.6160777777777775, 2.6160777777777775, 4.730189109492825, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 9.135143161304706, 7.0255698284519825, 11.796873025381188, 2.6160777777777775, 4.436987228637033, 2.6160777777777775, 6.3131455009357005, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.342350796828535, 9.190919230126529, 3.680414948991042, 2.6160777777777775, 4.699251618516386, 12.508666647937892, 7.738408978738237, 9.579777829513327, 8.685857292532955, 2.789968576145346, 2.8897882612765664, 2.6160777777777775, 8.767605838584736, 7.172301560627482, 2.6160777777777775, 22.127368985838096, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.320405167125333, 11.769107570102305, 4.991941039706465, 5.4083221312432, 2.9712944044041008, 8.370523755980258, 2.6160777777777775, 2.8537789896933217, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.922194679634987, 2.6160777777777775, 2.6160777777777775, 11.893573366145398, 2.6160777777777775, 7.800646844291869, 3.5447819415766477, 2.6160777777777775, 2.65935882404351, 2.6160777777777775, 2.8147805421711154, 3.0279572779904815, 15.705637174353065, 2.6160777777777775, 3.4568939632803564, 10.079632023557682, 6.928914056169977, 7.858049781861559, 3.5088208743989777, 18.20297241980638, 6.848734443823148, 8.613578898943235, 5.730445510220852, 2.6160777777777775, 3.656227113072889, 7.463314458675365, 7.775525034187428, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6832768841245525, 8.50390148915974, 6.240202665649971, 4.237075332018976, 4.013004339739818, 3.606001847629112, 3.0391491810712017, 2.6160777777777775, 9.462227444260323, 2.7869358309799113, 3.931756324332673, 5.13555851031911, 3.14148924628787, 3.0464497576830176, 5.857311027824882, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6549794301795417, 2.9059487328711384, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 7.685567033538381, 2.6160777777777775, 3.5859169758156186, 2.6160777777777775, 2.6160777777777775, 8.039142858033571, 3.4604525918888562, 6.516205378275969, 2.6160777777777775, 2.6160777777777775, 2.9810026853496816, 3.2078565468554294, 5.4782844070430565, 6.965268360594615, 3.652634505870976, 2.6160777777777775, 7.778410366785279, 3.93210043958847, 3.1613574314363597, 4.040693084082669, 2.6160777777777775, 11.452171699136523, 2.6160777777777775, 3.670654015570296, 15.19212528990147, 20.38449545273556, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.444675582246457, 6.623290997044274, 11.53276576807577, 2.6160777777777775, 4.659966542046084, 5.120610380294465, 2.872155445397556, 3.2763828892418183, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.474214474489337, 2.6160777777777775, 5.828228959958729, 2.6160777777777775, 19.952507155869792, 4.915227036940324, 4.09973814358974, 3.178313345868182, 2.98795894450342, 2.6160777777777775, 6.331293438428777, 19.981524756641203, 2.6160777777777775, 11.022136551223426, 2.6160777777777775, 3.8921352304852284, 2.6160777777777775, 4.6057337028328815, 2.7457371913562594, 3.5281887859360888, 2.6160777777777775, 2.6160777777777775, 6.438896497692792, 7.284112383513512, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.1941009808572725, 3.816941314979212, 2.6160777777777775, 7.255422858380294, 4.764811906330831, 2.6160777777777775, 2.6160777777777775, 7.520732246667441, 2.6160777777777775, 2.6160777777777775, 4.632138680154196, 2.6160777777777775, 3.1422096026448596, 4.464052280420826, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.174473434368915, 6.041411671537016, 7.701658192570721, 2.6160777777777775, 3.035528414932975, 2.6160777777777775, 4.820173710793487, 14.843065328521687, 5.441273501831419, 3.272652632658045, 2.6160777777777775, 5.3864572437231635, 3.9087130702074724, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.648710851514501, 2.7890890720577732, 3.1177901719240233, 2.6160777777777775, 2.9139901450217507, 3.0134229151760814, 2.6160777777777775, 5.813813032375003, 4.551499283935452, 24.585766536115088, 2.8648864522686956, 2.999981897060608, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.4044563528851564, 9.29790295864827, 7.692407801755352, 2.6160777777777775, 5.395212609103861, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 8.294322966134937, 2.6160777777777775, 8.653213060846173, 2.6160777777777775, 2.9753028281918423, 3.9119944945546785, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.600031911556282, 2.6160777777777775, 5.059693217534738, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.872050081525556, 2.6160777777777775, 2.6160777777777775, 3.8817793838453234, 8.450542013052528, 4.411049866130509, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 7.233787548782877, 3.231258134670715, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 8.49480735720603, 2.6160777777777775, 2.6160777777777775, 3.1133142544155743, 3.244708892725473, 3.6136535705337236, 4.202066652213671, 2.6160777777777775, 7.724413498810355, 2.6160777777777775, 3.587980415171322, 3.2310532555702505, 2.6160777777777775, 2.6160777777777775, 2.9217465201296378, 2.6160777777777775, 2.6160777777777775, 4.114186609999394, 4.484226694093546, 2.7562705782070087, 2.6160777777777775, 2.6160777777777775, 14.71360159907524, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 8.814858345020422, 2.6160777777777775, 2.6160777777777775, 3.1608315684724113, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.409950026320831, 5.159361672006776, 2.6160777777777775, 12.057736113152432, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.277097920535585, 2.6160777777777775, 4.420672136581871, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 7.5338241074275025, 2.6399995579775246, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.471623271182614, 4.2332225550202125, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.965399685044269, 6.302302922365322, 9.309016572666211, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 7.518572864481756, 2.8617294808500966, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.0569033018877168, 4.41369867482401, 3.047828049755104, 5.762032952563975, 9.307850634521758, 2.6160777777777775, 5.837818047740357, 2.6160777777777775, 2.6160777777777775, 6.95672957845142, 2.7148113437243646, 2.6160777777777775, 2.6160777777777775, 5.832608913668346, 3.842673040122623, 2.6160777777777775, 2.770673766263573, 3.5310048320798644, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 7.13568351116323, 2.6160777777777775, 5.884205782250155, 2.6160777777777775, 7.1909522163426205, 2.682216041806242, 6.144863243889981, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 10.971790991929543, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.5347273914250694, 5.093224641903045, 2.6160777777777775, 4.162015429006131, 7.214678095020682, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.015796823209947, 2.6160777777777775, 2.6160777777777775, 4.910718024657881, 2.6160777777777775, 2.6160777777777775, 6.673548252051058, 4.210240532751602, 5.299565417060459, 2.6160777777777775, 4.490742951974279, 2.6160777777777775, 4.068181082641099, 2.6160777777777775, 2.6587302136750606, 2.6160777777777775, 2.8359479636172438, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 10.881247176502985, 5.670991426809045, 2.6160777777777775, 2.6160777777777775, 4.050559361456381, 2.9710365435790314, 2.6160777777777775, 6.267608559463997, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.107815707802292, 2.6160777777777775, 3.7662619161613486, 11.887534083604853, 2.6160777777777775, 2.6160777777777775, 6.603543912993442, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 22.630315727127993, 7.952534637675026, 3.0807026109500426, 3.1172690409065127, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.675673191610957, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 10.100557637767912, 2.6160777777777775, 7.851171121906837, 2.6160777777777775, 3.7434665398449343, 3.9868089899615273, 11.393004231717756, 7.6851135201703915, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.474500468406138, 3.3461713065834764, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.600120227113901, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.174290784877343, 5.633505543711062, 2.6160777777777775, 2.6160777777777775, 7.160411514092916, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.301429396604193, 2.6160777777777775, 4.034038584066636, 2.6160777777777775, 8.95567157511973, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 8.428261965773398, 9.674986632113075, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.52396256002375, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 9.513211355996606, 3.325286703729662, 3.1018273081589256, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 14.411686258006634, 2.6160777777777775, 2.6160777777777775, 10.739725785690508, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.1277932012829623, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 9.892830164597173, 2.6160777777777775, 6.812357646427876, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.197347622017522, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 12.468275631567229, 16.76164316734656, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.360297761712092, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.433772770690133, 2.6160777777777775, 2.8383448382199803, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.877803521224317, 2.6160777777777775, 4.672715504231089]}}

==> results/results_TTR=25.json <==
{"ttf_values": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40], "delivery_ratio": {"1LEO-1GS": [2.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 0.0, 0.0, 0.0, 2.0, 0.0, 18.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 0.0, 14.000000000000002, 0.0, 0.0, 12.0, 2.0, 0.0, 0.0, 0.0, 0.0, 2.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 6.0, 0.0, 0.0, 0.0, 0.0, 14.000000000000002, 0.0, 0.0, 0.0, 8.0, 0.0, 0.0, 10.0, 0.0, 12.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 0.0, 0.0, 0.0, 0.0, 2.0, 0.0, 0.0, 0.0, 0.0, 2.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 0.0, 0.0, 0.0, 0.0, 0.0, 4.0, 0.0, 0.0, 0.0, 0.0, 0.0, 14.000000000000002, 0.0, 0.0, 0.0, 0.0, 0.0, 6.0, 2.0, 0.0, 0.0, 14.000000000000002, 2.0, 0.0, 0.0, 12.0, 0.0, 14.000000000000002, 2.0, 0.0, 12.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 4.0, 6.0, 8.0, 14.000000000000002, 0.0, 10.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 16.0, 0.0, 0.0, 0.0, 6.0, 2.0, 8.0, 0.0, 0.0, 0.0, 0.0, 12.0, 22.0, 12.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 0.0, 0.0, 12.0, 0.0, 0.0, 2.0, 4.0, 0.0, 0.0, 2.0, 6.0, 12.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 26.0, 0.0, 0.0, 0.0, 0.0, 0.0, 22.0, 0.0, 14.000000000000002, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 4.0, 0.0, 0.0, 14.000000000000002, 4.0, 0.0, 20.0, 14.000000000000002, 0.0, 0.0, 0.0, 12.0, 14.000000000000002, 14.000000000000002, 6.0, 8.0, 22.0, 2.0, 6.0, 6.0, 12.0, 4.0, 0.0, 12.0, 0.0, 0.0, 30.0, 14.000000000000002, 30.0, 10.0, 12.0, 14.000000000000002, 0.0, 0.0, 0.0, 24.0, 20.0, 0.0, 10.0, 10.0, 0.0, 0.0, 0.0, 6.0, 0.0, 6.0, 6.0, 12.0, 26.0, 8.0, 6.0, 44.0, 12.0, 0.0, 0.0, 12.0, 0.0, 0.0, 22.0, 48.0, 8.0, 4.0, 10.0, 14.000000000000002, 2.0, 12.0, 0.0, 10.0, 14.000000000000002, 2.0, 0.0, 0.0, 0.0, 0.0, 12.0, 16.0, 10.0, 4.0, 28.000000000000004, 22.0, 0.0, 12.0, 4.0, 0.0, 0.0, 6.0, 0.0, 6.0, 0.0, 0.0, 6.0, 0.0, 0.0, 10.0, 6.0, 8.0, 12.0, 0.0, 14.000000000000002, 12.0, 12.0, 0.0, 8.0, 0.0, 28.000000000000004, 0.0, 0.0, 4.0, 14.000000000000002, 0.0, 0.0, 18.0, 0.0, 0.0, 46.0, 30.0, 2.0, 0.0, 30.0, 10.0, 10.0, 4.0, 16.0, 0.0, 16.0, 26.0, 0.0, 28.000000000000004, 0.0, 22.0, 10.0, 48.0, 24.0, 14.000000000000002, 28.000000000000004, 0.0, 0.0, 14.000000000000002, 2.0, 52.0, 16.0, 32.0, 18.0, 0.0, 6.0, 40.0, 6.0, 28.000000000000004, 16.0, 0.0, 0.0, 22.0, 12.0, 14.000000000000002, 56.00000000000001, 0.0, 14.000000000000002, 28.000000000000004, 2.0, 26.0, 8.0, 0.0, 10.0, 20.0, 0.0, 0.0, 0.0, 38.0, 16.0, 20.0, 14.000000000000002, 30.0, 24.0, 0.0, 20.0, 18.0, 10.0, 6.0, 0.0, 0.0, 24.0, 0.0, 14.000000000000002, 22.0, 10.0, 0.0, 0.0, 30.0, 34.0, 12.0, 26.0, 0.0, 16.0, 14.000000000000002, 0.0, 16.0, 14.000000000000002, 0.0, 0.0, 0.0, 32.0, 10.0, 14.000000000000002, 8.0, 12.0, 24.0, 68.0, 2.0, 32.0, 38.0, 50.0, 14.000000000000002, 24.0, 26.0, 66.0, 2.0, 6.0, 2.0, 38.0, 42.0, 10.0, 46.0, 62.0, 50.0, 54.0, 54.0, 6.0, 52.0, 14.000000000000002, 22.0, 8.0, 24.0, 12.0, 38.0, 60.0, 30.0, 36.0, 0.0, 14.000000000000002, 12.0, 0.0, 12.0, 48.0, 6.0, 0.0, 28.000000000000004, 24.0, 0.0, 24.0, 0.0, 42.0, 50.0, 28.000000000000004, 60.0, 12.0, 28.000000000000004, 16.0, 0.0, 34.0, 22.0, 10.0, 14.000000000000002, 24.0, 10.0, 12.0, 12.0, 0.0, 32.0, 10.0, 26.0, 16.0, 0.0, 26.0, 26.0, 0.0, 34.0, 34.0, 0.0, 0.0, 0.0, 4.0, 40.0, 30.0, 44.0, 66.0, 30.0, 26.0, 26.0, 46.0, 0.0, 22.0, 46.0, 18.0, 24.0, 54.0, 42.0, 20.0, 22.0, 4.0, 100.0, 66.0, 76.0, 78.0, 28.000000000000004, 100.0, 70.0, 40.0, 10.0, 76.0, 82.0, 36.0, 98.0, 38.0, 90.0, 72.0, 40.0, 94.0, 22.0, 0.0, 94.0, 50.0, 70.0, 8.0, 40.0, 30.0, 22.0, 44.0, 44.0, 50.0, 57.99999999999999, 34.0, 52.0, 26.0, 78.0, 34.0, 100.0, 82.0, 16.0, 86.0, 24.0, 14.000000000000002, 54.0, 12.0, 0.0, 98.0, 82.0, 100.0, 57.99999999999999, 100.0, 64.0, 48.0, 52.0, 14.000000000000002, 64.0, 26.0, 57.99999999999999, 46.0, 64.0, 80.0, 40.0, 24.0, 42.0, 46.0, 18.0, 52.0, 14.000000000000002, 66.0, 18.0, 90.0, 84.0, 100.0, 28.000000000000004, 70.0, 76.0, 82.0, 72.0, 22.0, 16.0, 56.00000000000001, 50.0, 57.99999999999999, 100.0, 80.0, 6.0, 60.0, 100.0, 22.0, 100.0, 20.0, 60.0, 46.0, 44.0, 26.0, 100.0, 46.0, 20.0, 78.0, 100.0, 66.0, 64.0, 100.0, 44.0, 22.0, 100.0, 100.0, 86.0, 30.0, 82.0, 50.0, 82.0, 100.0, 76.0, 100.0, 100.0, 100.0, 64.0, 72.0, 100.0, 86.0, 100.0, 32.0, 100.0, 100.0, 100.0, 100.0, 100.0, 44.0, 100.0, 100.0, 100.0, 64.0, 90.0, 74.0, 26.0, 100.0, 100.0, 98.0, 100.0, 22.0, 42.0, 46.0, 90.0, 100.0, 66.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 84.0, 22.0, 100.0, 100.0, 100.0, 90.0, 100.0, 34.0, 56.00000000000001, 100.0, 44.0, 100.0, 76.0, 90.0, 100.0, 68.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 36.0, 62.0, 100.0, 60.0, 100.0, 74.0, 100.0, 100.0, 28.000000000000004, 36.0, 100.0, 68.0, 100.0, 100.0, 100.0, 32.0, 100.0, 70.0, 96.0, 54.0, 100.0, 30.0, 100.0, 94.0, 57.99999999999999, 57.99999999999999, 57.99999999999999, 100.0, 66.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 14.000000000000002, 100.0, 100.0, 60.0, 100.0, 100.0, 100.0, 100.0, 78.0, 80.0, 100.0, 94.0, 100.0, 40.0, 68.0, 50.0, 20.0, 100.0, 46.0, 100.0, 100.0, 100.0, 80.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 0.0, 48.0, 100.0, 100.0, 64.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 96.0, 70.0, 94.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 44.0, 98.0, 100.0, 90.0, 96.0, 100.0, 100.0, 100.0, 74.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 34.0, 96.0, 90.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 70.0, 72.0, 100.0, 100.0, 94.0, 100.0, 66.0, 70.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 50.0, 100.0, 100.0, 100.0, 100.0, 100.0, 40.0, 88.0, 100.0, 12.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 74.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 70.0, 100.0, 100.0, 100.0, 100.0, 70.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 26.0, 48.0, 100.0, 100.0, 100.0, 100.0, 22.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 56.00000000000001, 100.0, 100.0, 100.0, 100.0, 100.0, 66.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 100.0, 100.0, 100.0, 68.0, 74.0, 100.0, 100.0, 100.0, 100.0, 100.0, 28.000000000000004, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 100.0, 48.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 98.0, 100.0, 100.0, 50.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 32.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 57.99999999999999, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 32.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 60.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 44.0, 100.0, 100.0, 100.0, 100.0, 100.0, 66.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 74.0, 100.0, 70.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 26.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 52.0, 72.0, 100.0, 100.0, 100.0, 100.0, 68.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 46.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 62.0, 57.99999999999999, 100.0, 22.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-2GS": [2.0, 6.0, 0.0, 22.0, 0.0, 0.0, 0.0, 0.0, 8.0, 2.0, 0.0, 0.0, 0.0, 2.0, 0.0, 18.0, 8.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 0.0, 10.0, 6.0, 2.0, 10.0, 2.0, 6.0, 14.000000000000002, 0.0, 0.0, 14.000000000000002, 2.0, 0.0, 0.0, 0.0, 20.0, 2.0, 0.0, 0.0, 2.0, 0.0, 0.0, 0.0, 2.0, 6.0, 0.0, 0.0, 0.0, 10.0, 14.000000000000002, 0.0, 0.0, 2.0, 8.0, 0.0, 0.0, 10.0, 10.0, 12.0, 2.0, 0.0, 6.0, 2.0, 0.0, 0.0, 2.0, 6.0, 0.0, 0.0, 4.0, 6.0, 0.0, 0.0, 0.0, 0.0, 2.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 0.0, 2.0, 0.0, 0.0, 4.0, 0.0, 0.0, 4.0, 0.0, 6.0, 0.0, 0.0, 12.0, 14.000000000000002, 0.0, 4.0, 0.0, 0.0, 0.0, 6.0, 2.0, 4.0, 0.0, 14.000000000000002, 2.0, 0.0, 0.0, 12.0, 0.0, 14.000000000000002, 16.0, 2.0, 20.0, 0.0, 0.0, 14.000000000000002, 10.0, 0.0, 0.0, 0.0, 0.0, 6.0, 18.0, 12.0, 16.0, 0.0, 10.0, 12.0, 0.0, 10.0, 0.0, 0.0, 0.0, 8.0, 12.0, 0.0, 22.0, 32.0, 0.0, 0.0, 6.0, 2.0, 8.0, 0.0, 2.0, 10.0, 0.0, 12.0, 22.0, 12.0, 2.0, 0.0, 0.0, 4.0, 16.0, 14.000000000000002, 14.000000000000002, 0.0, 4.0, 12.0, 0.0, 12.0, 2.0, 10.0, 18.0, 0.0, 2.0, 6.0, 4.0, 0.0, 0.0, 0.0, 8.0, 0.0, 0.0, 26.0, 14.000000000000002, 0.0, 0.0, 0.0, 6.0, 8.0, 0.0, 24.0, 0.0, 2.0, 0.0, 0.0, 0.0, 14.000000000000002, 4.0, 10.0, 0.0, 34.0, 28.000000000000004, 14.000000000000002, 14.000000000000002, 20.0, 20.0, 0.0, 0.0, 0.0, 12.0, 22.0, 14.000000000000002, 6.0, 20.0, 16.0, 2.0, 6.0, 6.0, 12.0, 4.0, 14.000000000000002, 12.0, 0.0, 0.0, 30.0, 20.0, 48.0, 26.0, 12.0, 14.000000000000002, 0.0, 14.000000000000002, 0.0, 24.0, 20.0, 0.0, 36.0, 26.0, 26.0, 8.0, 0.0, 6.0, 2.0, 26.0, 6.0, 12.0, 26.0, 8.0, 36.0, 44.0, 12.0, 0.0, 0.0, 12.0, 4.0, 8.0, 22.0, 48.0, 22.0, 4.0, 10.0, 14.000000000000002, 2.0, 30.0, 2.0, 14.000000000000002, 14.000000000000002, 2.0, 0.0, 0.0, 10.0, 6.0, 12.0, 14.000000000000002, 32.0, 8.0, 28.000000000000004, 22.0, 26.0, 20.0, 30.0, 26.0, 14.000000000000002, 6.0, 12.0, 6.0, 0.0, 0.0, 6.0, 0.0, 22.0, 6.0, 30.0, 8.0, 12.0, 20.0, 14.000000000000002, 22.0, 18.0, 16.0, 22.0, 0.0, 42.0, 0.0, 12.0, 30.0, 28.000000000000004, 38.0, 60.0, 60.0, 28.000000000000004, 8.0, 46.0, 20.0, 52.0, 12.0, 30.0, 10.0, 36.0, 10.0, 14.000000000000002, 36.0, 57.99999999999999, 28.000000000000004, 6.0, 28.000000000000004, 22.0, 14.000000000000002, 2.0, 60.0, 24.0, 24.0, 54.0, 0.0, 20.0, 52.0, 2.0, 66.0, 30.0, 10.0, 42.0, 0.0, 36.0, 18.0, 20.0, 28.000000000000004, 16.0, 0.0, 12.0, 22.0, 12.0, 14.000000000000002, 57.99999999999999, 34.0, 14.000000000000002, 36.0, 6.0, 26.0, 8.0, 12.0, 14.000000000000002, 44.0, 0.0, 46.0, 36.0, 38.0, 54.0, 14.000000000000002, 38.0, 42.0, 40.0, 20.0, 20.0, 44.0, 28.000000000000004, 18.0, 0.0, 8.0, 42.0, 46.0, 76.0, 34.0, 14.000000000000002, 26.0, 0.0, 36.0, 28.000000000000004, 12.0, 18.0, 46.0, 10.0, 18.0, 42.0, 38.0, 14.000000000000002, 0.0, 42.0, 76.0, 100.0, 70.0, 34.0, 16.0, 70.0, 100.0, 100.0, 54.0, 80.0, 100.0, 70.0, 14.000000000000002, 84.0, 48.0, 32.0, 72.0, 36.0, 30.0, 36.0, 26.0, 18.0, 72.0, 32.0, 48.0, 60.0, 68.0, 42.0, 52.0, 40.0, 66.0, 28.000000000000004, 42.0, 14.000000000000002, 42.0, 82.0, 57.99999999999999, 64.0, 70.0, 14.000000000000002, 18.0, 34.0, 42.0, 98.0, 20.0, 52.0, 28.000000000000004, 57.99999999999999, 0.0, 8.0, 20.0, 42.0, 76.0, 28.000000000000004, 86.0, 24.0, 28.000000000000004, 24.0, 24.0, 72.0, 96.0, 86.0, 76.0, 24.0, 34.0, 20.0, 20.0, 96.0, 32.0, 18.0, 54.0, 50.0, 16.0, 57.99999999999999, 44.0, 56.00000000000001, 24.0, 54.0, 34.0, 57.99999999999999, 70.0, 88.0, 88.0, 28.000000000000004, 56.00000000000001, 48.0, 14.000000000000002, 24.0, 26.0, 64.0, 74.0, 70.0, 80.0, 34.0, 14.000000000000002, 50.0, 66.0, 24.0, 90.0, 57.99999999999999, 100.0, 96.0, 98.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 92.0, 74.0, 100.0, 100.0, 100.0, 100.0, 100.0, 60.0, 64.0, 100.0, 88.0, 100.0, 88.0, 42.0, 88.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 68.0, 94.0, 100.0, 100.0, 44.0, 74.0, 36.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 78.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 94.0, 98.0, 100.0, 100.0, 76.0, 100.0, 56.00000000000001, 100.0, 100.0, 94.0, 50.0, 100.0, 100.0, 100.0, 48.0, 66.0, 100.0, 100.0, 52.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-5GS": [10.0, 10.0, 14.000000000000002, 24.0, 20.0, 16.0, 6.0, 6.0, 8.0, 10.0, 8.0, 16.0, 6.0, 8.0, 4.0, 10.0, 6.0, 10.0, 18.0, 18.0, 8.0, 24.0, 8.0, 0.0, 32.0, 0.0, 22.0, 2.0, 4.0, 30.0, 6.0, 16.0, 14.000000000000002, 2.0, 16.0, 8.0, 0.0, 22.0, 26.0, 2.0, 0.0, 4.0, 14.000000000000002, 22.0, 2.0, 10.0, 6.0, 8.0, 4.0, 4.0, 18.0, 4.0, 10.0, 10.0, 6.0, 10.0, 2.0, 10.0, 6.0, 2.0, 2.0, 2.0, 6.0, 0.0, 4.0, 16.0, 26.0, 28.000000000000004, 4.0, 6.0, 4.0, 22.0, 6.0, 18.0, 6.0, 6.0, 0.0, 8.0, 14.000000000000002, 0.0, 0.0, 10.0, 0.0, 8.0, 0.0, 10.0, 10.0, 0.0, 0.0, 0.0, 2.0, 20.0, 0.0, 0.0, 8.0, 0.0, 6.0, 14.000000000000002, 0.0, 24.0, 10.0, 6.0, 16.0, 44.0, 38.0, 2.0, 20.0, 22.0, 8.0, 20.0, 10.0, 4.0, 22.0, 16.0, 18.0, 22.0, 24.0, 32.0, 4.0, 18.0, 28.000000000000004, 24.0, 20.0, 0.0, 0.0, 22.0, 22.0, 10.0, 8.0, 12.0, 20.0, 10.0, 14.000000000000002, 24.0, 38.0, 18.0, 10.0, 36.0, 6.0, 32.0, 26.0, 8.0, 6.0, 4.0, 16.0, 20.0, 24.0, 20.0, 6.0, 22.0, 6.0, 2.0, 4.0, 40.0, 4.0, 26.0, 6.0, 8.0, 12.0, 16.0, 22.0, 8.0, 0.0, 4.0, 16.0, 14.000000000000002, 24.0, 0.0, 14.000000000000002, 30.0, 22.0, 30.0, 30.0, 20.0, 18.0, 24.0, 12.0, 10.0, 12.0, 4.0, 14.000000000000002, 0.0, 50.0, 18.0, 2.0, 32.0, 16.0, 20.0, 60.0, 6.0, 4.0, 10.0, 10.0, 14.000000000000002, 10.0, 10.0, 30.0, 46.0, 28.000000000000004, 28.000000000000004, 100.0, 54.0, 68.0, 80.0, 40.0, 50.0, 44.0, 64.0, 56.00000000000001, 26.0, 16.0, 28.000000000000004, 52.0, 54.0, 28.000000000000004, 28.000000000000004, 6.0, 28.000000000000004, 50.0, 22.0, 46.0, 26.0, 36.0, 88.0, 44.0, 57.99999999999999, 30.0, 62.0, 70.0, 44.0, 24.0, 52.0, 40.0, 70.0, 38.0, 50.0, 57.99999999999999, 70.0, 38.0, 76.0, 28.000000000000004, 96.0, 40.0, 80.0, 90.0, 22.0, 54.0, 18.0, 16.0, 46.0, 16.0, 48.0, 38.0, 57.99999999999999, 78.0, 74.0, 56.00000000000001, 20.0, 82.0, 18.0, 26.0, 66.0, 28.000000000000004, 46.0, 62.0, 50.0, 68.0, 82.0, 24.0, 14.000000000000002, 68.0, 36.0, 40.0, 62.0, 88.0, 52.0, 52.0, 64.0, 36.0, 40.0, 30.0, 52.0, 42.0, 44.0, 40.0, 44.0, 60.0, 50.0, 46.0, 68.0, 4.0, 20.0, 12.0, 28.000000000000004, 34.0, 22.0, 44.0, 24.0, 52.0, 66.0, 82.0, 38.0, 80.0, 98.0, 50.0, 100.0, 86.0, 94.0, 100.0, 100.0, 76.0, 100.0, 100.0, 50.0, 94.0, 100.0, 94.0, 66.0, 72.0, 78.0, 100.0, 46.0, 98.0, 96.0, 70.0, 34.0, 100.0, 98.0, 70.0, 100.0, 86.0, 74.0, 100.0, 32.0, 42.0, 50.0, 100.0, 100.0, 42.0, 100.0, 40.0, 80.0, 96.0, 96.0, 86.0, 78.0, 28.000000000000004, 90.0, 100.0, 88.0, 100.0, 100.0, 100.0, 98.0, 84.0, 100.0, 100.0, 88.0, 100.0, 90.0, 68.0, 96.0, 88.0, 100.0, 100.0, 98.0, 100.0, 100.0, 82.0, 100.0, 100.0, 62.0, 76.0, 52.0, 92.0, 64.0, 96.0, 100.0, 100.0, 78.0, 96.0, 74.0, 96.0, 100.0, 100.0, 96.0, 48.0, 62.0, 80.0, 52.0, 100.0, 100.0, 44.0, 46.0, 62.0, 94.0, 64.0, 100.0, 92.0, 68.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 60.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-10GS": [20.0, 6.0, 14.000000000000002, 52.0, 18.0, 48.0, 40.0, 16.0, 46.0, 30.0, 20.0, 26.0, 34.0, 26.0, 14.000000000000002, 16.0, 6.0, 6.0, 28.000000000000004, 16.0, 30.0, 24.0, 34.0, 2.0, 32.0, 24.0, 14.000000000000002, 36.0, 16.0, 22.0, 12.0, 44.0, 40.0, 16.0, 48.0, 36.0, 2.0, 30.0, 32.0, 14.000000000000002, 0.0, 32.0, 12.0, 36.0, 20.0, 10.0, 22.0, 22.0, 8.0, 10.0, 62.0, 18.0, 6.0, 20.0, 14.000000000000002, 14.000000000000002, 20.0, 2.0, 38.0, 16.0, 8.0, 2.0, 10.0, 30.0, 14.000000000000002, 8.0, 20.0, 24.0, 20.0, 12.0, 8.0, 30.0, 18.0, 16.0, 14.000000000000002, 2.0, 30.0, 18.0, 26.0, 0.0, 20.0, 46.0, 20.0, 28.000000000000004, 6.0, 36.0, 18.0, 34.0, 8.0, 30.0, 2.0, 26.0, 18.0, 24.0, 18.0, 4.0, 16.0, 14.000000000000002, 20.0, 44.0, 34.0, 46.0, 54.0, 40.0, 68.0, 12.0, 32.0, 78.0, 46.0, 54.0, 18.0, 56.00000000000001, 38.0, 70.0, 20.0, 44.0, 32.0, 62.0, 24.0, 22.0, 82.0, 50.0, 52.0, 24.0, 54.0, 54.0, 24.0, 32.0, 24.0, 57.99999999999999, 36.0, 24.0, 38.0, 52.0, 14.000000000000002, 64.0, 44.0, 48.0, 57.99999999999999, 60.0, 32.0, 18.0, 38.0, 62.0, 68.0, 82.0, 54.0, 46.0, 24.0, 26.0, 26.0, 28.000000000000004, 44.0, 66.0, 4.0, 34.0, 28.000000000000004, 36.0, 24.0, 26.0, 38.0, 20.0, 60.0, 24.0, 46.0, 34.0, 36.0, 6.0, 44.0, 80.0, 24.0, 82.0, 34.0, 48.0, 10.0, 32.0, 26.0, 56.00000000000001, 68.0, 94.0, 28.000000000000004, 46.0, 68.0, 36.0, 14.000000000000002, 28.000000000000004, 52.0, 34.0, 20.0, 56.00000000000001, 78.0, 48.0, 44.0, 38.0, 26.0, 44.0, 32.0, 34.0, 22.0, 28.000000000000004, 88.0, 98.0, 100.0, 100.0, 96.0, 100.0, 78.0, 100.0, 86.0, 86.0, 96.0, 46.0, 88.0, 100.0, 100.0, 82.0, 100.0, 90.0, 56.00000000000001, 84.0, 100.0, 98.0, 100.0, 100.0, 92.0, 100.0, 86.0, 48.0, 98.0, 100.0, 88.0, 96.0, 100.0, 100.0, 36.0, 100.0, 100.0, 100.0, 56.00000000000001, 100.0, 46.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 57.99999999999999, 100.0, 74.0, 100.0, 100.0, 96.0, 100.0, 86.0, 86.0, 100.0, 64.0, 70.0, 86.0, 100.0, 100.0, 80.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 90.0, 90.0, 70.0, 98.0, 82.0, 100.0, 100.0, 100.0, 88.0, 60.0, 100.0, 96.0, 74.0, 74.0, 96.0, 100.0, 88.0, 100.0, 94.0, 70.0, 88.0, 66.0, 92.0, 100.0, 92.0, 100.0, 74.0, 98.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-1HAGS-1GS": [86.0, 42.0, 60.0, 66.0, 66.0, 48.0, 100.0, 4.0, 72.0, 22.0, 20.0, 68.0, 80.0, 22.0, 100.0, 78.0, 70.0, 6.0, 100.0, 64.0, 57.99999999999999, 48.0, 30.0, 76.0, 8.0, 8.0, 100.0, 34.0, 64.0, 48.0, 74.0, 38.0, 46.0, 70.0, 78.0, 28.000000000000004, 68.0, 56.00000000000001, 70.0, 94.0, 4.0, 100.0, 24.0, 54.0, 16.0, 32.0, 56.00000000000001, 24.0, 46.0, 100.0, 94.0, 56.00000000000001, 18.0, 100.0, 46.0, 57.99999999999999, 44.0, 84.0, 40.0, 60.0, 60.0, 46.0, 38.0, 52.0, 100.0, 57.99999999999999, 54.0, 84.0, 52.0, 38.0, 18.0, 32.0, 42.0, 20.0, 54.0, 14.000000000000002, 30.0, 66.0, 32.0, 56.00000000000001, 34.0, 44.0, 88.0, 60.0, 24.0, 66.0, 32.0, 68.0, 32.0, 24.0, 50.0, 48.0, 68.0, 88.0, 66.0, 44.0, 48.0, 40.0, 32.0, 98.0, 40.0, 50.0, 42.0, 100.0, 100.0, 80.0, 57.99999999999999, 64.0, 80.0, 100.0, 74.0, 54.0, 26.0, 98.0, 100.0, 100.0, 100.0, 70.0, 78.0, 98.0, 96.0, 100.0, 24.0, 100.0, 100.0, 100.0, 84.0, 90.0, 90.0, 54.0, 60.0, 88.0, 100.0, 100.0, 34.0, 100.0, 96.0, 100.0, 100.0, 86.0, 100.0, 72.0, 90.0, 100.0, 98.0, 28.000000000000004, 100.0, 100.0, 100.0, 48.0, 100.0, 100.0, 68.0, 70.0, 40.0, 94.0, 74.0, 26.0, 100.0, 100.0, 100.0, 54.0, 100.0, 100.0, 100.0, 100.0, 100.0, 52.0, 100.0, 34.0, 66.0, 100.0, 74.0, 100.0, 32.0, 50.0, 26.0, 100.0, 96.0, 100.0, 16.0, 42.0, 76.0, 100.0, 96.0, 38.0, 50.0, 98.0, 100.0, 54.0, 32.0, 40.0, 48.0, 100.0, 14.000000000000002, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 50.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 46.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 57.99999999999999, 48.0, 88.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 32.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 44.0, 100.0, 100.0, 100.0, 40.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 28.000000000000004, 64.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 64.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 56.00000000000001, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 12.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 0.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 64.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 28.000000000000004, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 48.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-2HAGS-2GS": [100.0, 86.0, 90.0, 100.0, 90.0, 100.0, 40.0, 52.0, 72.0, 66.0, 78.0, 72.0, 44.0, 100.0, 57.99999999999999, 68.0, 80.0, 64.0, 62.0, 68.0, 56.00000000000001, 92.0, 80.0, 66.0, 76.0, 34.0, 56.00000000000001, 84.0, 57.99999999999999, 100.0, 70.0, 52.0, 100.0, 46.0, 92.0, 94.0, 100.0, 34.0, 100.0, 57.99999999999999, 70.0, 86.0, 86.0, 100.0, 82.0, 57.99999999999999, 82.0, 70.0, 46.0, 90.0, 64.0, 56.00000000000001, 64.0, 72.0, 82.0, 100.0, 76.0, 100.0, 94.0, 94.0, 100.0, 70.0, 60.0, 56.00000000000001, 60.0, 74.0, 94.0, 70.0, 76.0, 66.0, 72.0, 54.0, 92.0, 57.99999999999999, 100.0, 90.0, 100.0, 88.0, 84.0, 48.0, 48.0, 80.0, 96.0, 57.99999999999999, 80.0, 66.0, 100.0, 57.99999999999999, 76.0, 76.0, 57.99999999999999, 76.0, 54.0, 57.99999999999999, 74.0, 100.0, 82.0, 34.0, 90.0, 54.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 86.0, 100.0, 54.0, 66.0, 100.0, 100.0, 56.00000000000001, 98.0, 88.0, 34.0, 32.0, 100.0, 100.0, 84.0, 70.0, 80.0, 44.0, 92.0, 64.0, 42.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 98.0, 100.0, 80.0, 100.0, 100.0, 88.0, 90.0, 88.0, 98.0, 100.0, 100.0, 100.0, 62.0, 100.0, 52.0, 86.0, 90.0, 98.0, 100.0, 100.0, 100.0, 46.0, 100.0, 92.0, 100.0, 100.0, 100.0, 98.0, 64.0, 100.0, 84.0, 90.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 57.99999999999999, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 64.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 68.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 32.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-3HAGS-3GS": [100.0, 96.0, 100.0, 94.0, 100.0, 88.0, 80.0, 96.0, 94.0, 78.0, 100.0, 76.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 90.0, 100.0, 92.0, 100.0, 100.0, 94.0, 100.0, 74.0, 98.0, 84.0, 80.0, 100.0, 90.0, 100.0, 94.0, 100.0, 100.0, 82.0, 98.0, 100.0, 100.0, 94.0, 57.99999999999999, 100.0, 100.0, 86.0, 94.0, 100.0, 98.0, 76.0, 82.0, 70.0, 100.0, 78.0, 100.0, 100.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 90.0, 100.0, 92.0, 84.0, 100.0, 80.0, 98.0, 82.0, 64.0, 92.0, 100.0, 100.0, 60.0, 88.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 57.99999999999999, 82.0, 100.0, 80.0, 86.0, 70.0, 100.0, 100.0, 78.0, 100.0, 100.0, 94.0, 86.0, 57.99999999999999, 100.0, 76.0, 90.0, 100.0, 92.0, 92.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 100.0, 90.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 57.99999999999999, 94.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 96.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 84.0, 100.0, 76.0, 78.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 68.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 74.0, 100.0, 100.0, 74.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 74.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 57.99999999999999, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-4HAGS-4GS": [100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 70.0, 100.0, 100.0, 100.0, 90.0, 96.0, 100.0, 100.0, 100.0, 100.0, 94.0, 84.0, 100.0, 82.0, 100.0, 92.0, 82.0, 66.0, 100.0, 84.0, 94.0, 100.0, 100.0, 100.0, 100.0, 78.0, 74.0, 98.0, 100.0, 90.0, 76.0, 80.0, 88.0, 66.0, 90.0, 100.0, 90.0, 96.0, 90.0, 90.0, 76.0, 94.0, 96.0, 84.0, 78.0, 100.0, 86.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 90.0, 64.0, 94.0, 94.0, 100.0, 82.0, 64.0, 98.0, 100.0, 100.0, 80.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 88.0, 84.0, 100.0, 92.0, 100.0, 94.0, 100.0, 100.0, 90.0, 64.0, 100.0, 76.0, 72.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 70.0, 84.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 98.0, 62.0, 100.0, 64.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 84.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 62.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 62.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-5HAGS-5GS": [100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 92.0, 94.0, 100.0, 100.0, 94.0, 100.0, 100.0, 80.0, 100.0, 98.0, 100.0, 100.0, 100.0, 84.0, 100.0, 96.0, 100.0, 100.0, 82.0, 100.0, 100.0, 96.0, 88.0, 100.0, 100.0, 100.0, 84.0, 94.0, 100.0, 82.0, 100.0, 98.0, 96.0, 100.0, 100.0, 92.0, 96.0, 84.0, 86.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 80.0, 88.0, 92.0, 100.0, 100.0, 92.0, 100.0, 96.0, 100.0, 96.0, 100.0, 88.0, 82.0, 82.0, 100.0, 100.0, 94.0, 94.0, 90.0, 90.0, 100.0, 100.0, 100.0, 82.0, 98.0, 100.0, 96.0, 100.0, 100.0, 100.0, 90.0, 100.0, 92.0, 90.0, 98.0, 100.0, 92.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 80.0, 100.0, 100.0, 80.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 70.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 78.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0]}, "delivery_delay": {"1LEO-1GS": [44.47344739730867, 0, 0, 0, 0, 0, 0, 0, 0, 22.587777777777777, 0, 0, 0, 106.92191570587298, 0, 89.82202911641403, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 128.6161111111111, 0, 0, 0, 0, 0, 141.46416666666667, 0, 141.5475, 0, 0, 20.978055555555557, 152.08358752240625, 0, 0, 0, 0, 92.90861111111111, 0, 0, 0, 0, 0, 0, 8.074166666666667, 141.4997407409365, 0, 0, 0, 0, 128.69944444444445, 0, 0, 0, 165.00110895778877, 0, 0, 22.643333333333334, 0, 94.67305555555555, 0, 0, 0, 0, 0, 0, 130.41803295850724, 0, 0, 0, 0, 69.45805555555556, 0, 0, 0, 0, 69.45805555555556, 0, 0, 0, 0, 0, 0, 0, 22.68702605737269, 0, 0, 0, 0, 0, 81.86199085270663, 0, 0, 0, 0, 0, 81.81416666666667, 0, 0, 0, 0, 0, 71.2286111111111, 106.92942524806662, 0, 0, 141.5475, 67.88416666666667, 0, 0, 152.13861111111112, 0, 118.11431991362801, 81.90021058053648, 0, 46.08694444444444, 0, 0, 0, 0, 0, 0, 0, 0, 71.21472222222222, 139.88055555555556, 8.115833333333333, 81.81416666666667, 0, 141.5565447959963, 0, 0, 0, 0, 0, 0, 0, 0, 0, 17.851961223809795, 0, 0, 0, 118.13179037114159, 141.46416666666667, 141.50583333333333, 0, 0, 0, 0, 152.13861111111112, 47.91022397092696, 69.5275, 0, 0, 0, 0, 0, 0, 128.78221755646604, 0, 0, 22.657222222222224, 0, 0, 128.6161111111111, 128.75272574516458, 0, 0, 153.74055555555555, 34.90777777777778, 56.6825, 0, 0, 0, 0, 0, 0, 70.2149358974359, 0, 0, 0, 0, 0, 138.52178767360715, 0, 128.69944444444445, 0, 0, 0, 0, 0, 0, 0, 103.56416666666667, 0, 0, 92.99194444444444, 106.92416666666666, 0, 107.61070404625468, 46.100833333333334, 0, 0, 0, 153.81, 105.2538888888889, 87.78230158730159, 34.90777777777778, 69.49972222222222, 107.94732323232324, 105.17055555555555, 34.90777777777778, 105.30430933737628, 153.81, 106.92416666666666, 0, 39.93194444444445, 0, 0, 86.23676037018726, 164.99388888888888, 37.71553703703703, 94.68486080139544, 118.09722222222223, 38.19511904761905, 0, 0, 0, 59.07935185185185, 17.5, 0, 128.3965822301865, 63.714333333333336, 0, 0, 0, 22.70654031218113, 0, 71.2286111111111, 94.63138888888889, 152.13861111111112, 113.24245392905179, 43.151875, 71.2286111111111, 68.11569663330488, 153.81, 0, 0, 120.84819444444445, 0, 0, 106.6804797979798, 94.56731727500828, 22.683368308608216, 165.0646995559239, 80.12555555555555, 81.81416666666667, 9.7225, 94.67305555555555, 0, 166.67805555555555, 128.69944444444445, 20.90861111111111, 0, 0, 0, 0, 94.67305555555555, 152.54256944444444, 44.4325, 94.6175, 39.67444444444445, 112.92628881160232, 0, 116.44, 71.21472222222222, 0, 0, 56.7476284909021, 0, 71.2286111111111, 0, 0, 34.90777777777778, 0, 0, 80.12555555555555, 71.24525256500543, 63.9898233006026, 116.44, 0, 118.11111111111111, 22.657222222222224, 116.44, 0, 8.115833333333333, 0, 56.45383750500037, 0, 0, 106.92416666666666, 33.24805555555555, 0, 0, 33.6137962962963, 0, 0, 83.94832125603865, 99.64025925925927, 9.886113973176197, 0, 61.23733333333333, 80.12555555555555, 130.36777777777777, 92.9225, 148.51524305555554, 0, 76.18245255334023, 117.33982905982906, 0, 117.26972222222223, 0, 93.02689393939394, 125.35400000000001, 72.94637731481481, 87.40388888888889, 19.598095238095237, 63.95847222222222, 0, 0, 141.5475, 67.88416666666667, 64.40107869513113, 155.98322916666666, 128.7145836115806, 104.8783950617284, 0, 34.90777777777778, 135.936625, 20.93638888888889, 30.15261628553274, 75.73689520826437, 0, 0, 50.622760835205604, 152.13897627904922, 164.99388888888888, 72.58910714285715, 0, 51.81182539682539, 110.84569444444445, 67.88416666666667, 78.98188034188034, 95.07708333333333, 0, 80.12555555555555, 68.90272222222222, 0, 0, 0, 107.34776315789475, 69.33423611111111, 61.64366666666667, 58.1390695580006, 91.91466388027852, 93.8321424524237, 0, 70.04755555555556, 107.50624690564372, 44.4325, 71.2286111111111, 0, 0, 110.99729166666667, 0, 141.5475, 106.6804797979798, 44.43768212364734, 0, 0, 70.87459259259259, 162.20976973219493, 152.13861111111112, 133.816876133287, 0, 155.58494007196165, 105.2538888888889, 0, 42.88395833333333, 141.5475, 0, 0, 0, 56.59362847222222, 44.4325, 46.100833333333334, 93.02344746535184, 152.13861111111112, 165.695625, 97.84671176848352, 67.88416666666667, 119.8174028170716, 52.557309941520465, 119.11346666666667, 128.69944444444445, 47.36052952428333, 93.76784188034188, 131.85809764309764, 128.6161111111111, 33.313666467518786, 67.88416666666667, 107.19584795321637, 113.26314814814815, 166.67805555555555, 124.7225241107051, 74.57024193548388, 133.4334777777778, 75.36930041152263, 82.76426954732511, 71.2286111111111, 83.38168803418804, 33.24805555555555, 62.12790404040405, 8.115833333333333, 81.1105787037037, 56.6825, 63.47802353856557, 50.67172222222223, 64.33670306531873, 79.04355038459438, 0, 104.75126984126985, 116.44, 0, 56.6825, 51.46541666666667, 71.2286111111111, 0, 121.76761904761905, 104.60872685185186, 0, 165.695625, 0, 82.45992063492062, 66.59942222222223, 128.99291666666667, 56.56644444444445, 22.657222222222224, 66.18744695332767, 155.36886316835182, 0, 90.43364379084967, 54.5484090909091, 92.96416666666667, 69.54138888888889, 72.7588425925926, 130.36777777777777, 22.657222222222224, 69.56498744151666, 0, 75.92725694444445, 80.12555555555555, 73.39583333333333, 71.96064235931983, 0, 93.76784188034188, 119.91314102564102, 0, 146.3253267973856, 91.27949190338745, 0, 0, 0, 103.56416666666667, 100.61037499999999, 79.34781481481483, 97.93421717171718, 115.06290404040404, 137.48753703703704, 102.0319790390294, 39.014970904983706, 67.6713768115942, 0, 69.85088383838384, 28.085760869565217, 152.08950617283952, 129.39458333333334, 97.15192386831275, 25.919087301587304, 59.67198141263971, 9.191287878787877, 103.56416666666667, 136.55703888888888, 120.03270202020202, 76.3049634502924, 75.76388853316314, 153.27069444444444, 122.35518888888889, 54.81648412698413, 108.31911060075083, 166.67805555555555, 72.82283625730994, 72.06863821138211, 46.54896604938272, 88.81193877551021, 82.0566812865497, 111.37115432098766, 96.17260030864198, 134.01875, 50.59404846335698, 9.191287878787877, 0, 64.84501182033097, 59.231744444444445, 81.88990476190476, 22.690955485863167, 79.54225, 92.31911098079996, 9.191287878787877, 40.106886140928665, 27.239608585858587, 80.75367777777778, 32.79068767050153, 121.79915032679739, 66.20040276291455, 47.13480769230769, 65.21313862840229, 54.30632352941176, 95.12479444444445, 94.06970867208672, 124.45350653340144, 74.058165374677, 165.695625, 92.99194444444444, 88.92437390232529, 58.367777777777775, 0, 94.51482426303855, 138.54714769647697, 120.17426111111112, 97.57658045977011, 91.87316940606958, 108.69033692680435, 75.6061111111111, 123.97906399850208, 9.805833333333334, 73.74776909722222, 117.33982905982906, 119.85000957854406, 130.14980676328503, 110.49697048611111, 58.43332789559068, 140.4308472222222, 14.082361111111112, 112.49433862433862, 73.1741109355171, 28.29175925925926, 76.90788461538462, 92.99194444444444, 108.59096801346801, 69.54163580246913, 69.00308641975309, 118.66805555555555, 93.43835555555556, 125.70452380952382, 87.50796031746032, 52.717178362573094, 106.33757452574527, 108.66642910344082, 105.25035353535353, 41.3475, 93.60177579365079, 78.71210243494536, 77.41327586206897, 70.90553333333334, 100.23336805555556, 93.03798245010739, 112.38671487194043, 73.50591666666666, 36.849444444444444, 84.28420555555556, 33.74597222222222, 65.88483333333333, 83.70986714975845, 39.521085858585856, 124.66301282051282, 87.31076666666667, 108.87821655586183, 141.04741666666666, 75.85214387464387, 72.1707201761755, 84.54324915824915, 50.78533854166667, 107.27347222222222, 63.01818181818182, 9.191287878787877, 44.804605555555554, 88.28177777777779, 53.094076227390175, 129.361, 95.13238482384824, 82.81144444444445, 83.2779674796748, 77.47927120730198, 24.277317251461987, 45.335249999999995, 42.770466666666664, 101.62772777777778, 65.74586805555556, 36.926319444444445, 52.947972222222226, 82.31264211886305, 77.66142777777779, 29.587690972222223, 75.90510555555555, 89.63968579547767, 68.04236666666667, 74.11931111111112, 56.96018888888889, 59.68880050505051, 70.37321899564334, 39.15838333333333, 46.10707222222222, 103.23496527777777, 112.50238888888889, 144.3036936936937, 117.33982905982906, 52.437999999999995, 99.11902777777777, 113.67736961451247, 42.84047777777778, 9.191287878787877, 144.23683862433862, 46.7143961352657, 75.14606790123457, 84.55955644806042, 93.76263468013468, 79.13263333333333, 37.806866666666664, 50.609144444444446, 78.67768888888888, 53.388688888888886, 67.21795555555556, 27.155251322751322, 9.191287878787877, 57.274255555555555, 57.75711666666667, 60.87, 104.67565432098765, 76.1329611111111, 87.00676470588235, 92.07680555555555, 55.691916666666664, 116.60899546359444, 58.27143888888889, 36.473422715925516, 86.1283024691358, 75.4739, 153.9562745098039, 42.77650555555556, 56.88491190741864, 92.27491111111111, 61.42100555555555, 93.86145555555555, 83.69184444444444, 60.597883333333336, 81.54046296296296, 89.72513440860216, 97.33286111111111, 42.12706481481481, 60.169805555555556, 136.93243993993994, 75.1292, 52.694300000000005, 147.01704245415488, 55.666682098765435, 69.72652222222223, 83.03406045751633, 42.434133333333335, 71.99178333333333, 45.40704444444444, 111.08770833333334, 66.17238888888889, 78.89440476190477, 70.98953125, 89.79296296296297, 58.84204444444444, 100.79625925925926, 55.247061111111115, 74.04810874704492, 77.52354406130269, 49.1741091954023, 80.16365900383141, 60.8599, 53.739090909090905, 76.53500555555556, 42.84505555555556, 47.70012777777777, 83.93871666666666, 91.57687222222222, 110.99686666666666, 79.02235555555555, 50.44262222222222, 129.1828125, 125.09648333333334, 67.09867777777778, 9.805833333333334, 60.23211111111111, 40.392338888888894, 79.91090740740741, 67.59474444444444, 66.54117777777778, 34.37079444444444, 65.05884444444445, 54.11617521367522, 81.0945625, 86.32357777777779, 90.47128841607565, 30.571738888888888, 110.49072222222222, 115.1312091503268, 78.52757777777778, 33.74597222222222, 30.571738888888888, 57.00858695652174, 49.52807222222222, 89.67390555555555, 53.41251666666667, 57.42140277777777, 34.731205555555555, 76.35754521963824, 55.247061111111115, 51.149411111111114, 78.28618333333334, 69.17755555555556, 0, 123.40310185185186, 42.21566111111111, 38.04847222222222, 123.25333333333333, 59.720127777777776, 90.27725, 59.974827777777776, 73.1303, 122.74740942028986, 30.571738888888888, 31.82253888888889, 32.917433333333335, 124.20161458333334, 75.05992857142857, 104.22277186761228, 42.84047777777778, 57.852999999999994, 97.4348903508772, 51.21628214073322, 78.3135236631599, 49.73556666666667, 51.429543331199966, 111.32425736961451, 30.571738888888888, 39.521085858585856, 82.43102040816326, 54.52268333333333, 90.7862962962963, 107.16927662037037, 39.93181111111111, 57.06588333333333, 49.52807222222222, 69.86882882882882, 43.82899444444445, 74.10419444444443, 68.63253569575004, 40.420122222222226, 92.30831111111111, 53.532405555555556, 53.935935893931635, 65.27833333333334, 42.21566111111111, 38.96702614379085, 76.8111400462963, 56.19666049382715, 90.30477222222223, 61.77671111111111, 130.8103439153439, 36.76758333333333, 57.274255555555555, 36.09827777777778, 70.79542857142857, 117.66407407407408, 89.35235, 69.17755555555556, 83.06379432624114, 108.45693888888889, 123.59590909090909, 67.17895238095238, 30.571738888888888, 36.549677436848775, 30.571738888888888, 42.84047777777778, 30.571738888888888, 48.11352777777778, 67.94860555555556, 123.12611111111111, 42.893505555555556, 48.4316, 42.771094444444444, 88.76231111111112, 67.48143333333333, 98.87613888888889, 47.71918238636271, 66.20895555555555, 20.978055555555557, 56.12425555555556, 69.66327777777778, 46.737094444444445, 118.56927777777778, 69.67958333333333, 31.82253888888889, 91.63480555555556, 109.44076177890067, 38.63715, 30.571738888888888, 34.8233, 86.68072777777778, 73.10565555555556, 30.571738888888888, 36.420322222222225, 33.08351666666667, 67.25576666666667, 39.62656111111111, 34.20129444444444, 32.917433333333335, 91.40629365079366, 44.05639444444444, 36.09827777777778, 46.262544444444444, 40.392338888888894, 46.26569841269841, 30.571738888888888, 65.11331666666666, 61.14171830453086, 31.85623888888889, 65.58893888888889, 64.74012003762482, 36.76758333333333, 42.84047777777778, 63.00881666666666, 58.23856837606838, 55.00358796296296, 39.24543333333333, 38.61194444444445, 67.00248661405094, 56.79998888888888, 9.191287878787877, 36.167988888888885, 30.571738888888888, 59.686955555555556, 37.9173, 60.17058333333333, 108.29028333333333, 87.86543333333333, 74.23697222222222, 80.87178571428572, 55.97116666666667, 40.392338888888894, 61.63517584465657, 54.76237777777778, 79.55690000000001, 21.223501683501684, 76.74197222222222, 42.771094444444444, 84.29332222222223, 30.571738888888888, 30.571738888888888, 76.89286666666666, 43.19840555555556, 47.01757222222223, 87.37471111111111, 79.20015555555555, 74.41603888888889, 93.41883888888889, 43.86756666666666, 34.731205555555555, 42.84047777777778, 31.82253888888889, 98.56203888888889, 43.43457777777778, 34.731205555555555, 96.70051111111111, 70.85365, 51.405655555555555, 97.27727777777778, 43.12977222222222, 55.247061111111115, 30.571738888888888, 37.92861928104575, 105.4636111111111, 63.11381111111111, 56.11620555555555, 49.85769481675591, 30.571738888888888, 39.02187777777778, 42.56565476190476, 110.56883333333333, 65.88843888888889, 30.571738888888888, 35.359344444444446, 58.2904609929078, 31.60013649525442, 59.01179444444444, 109.69306666666667, 45.74452222222222, 30.571738888888888, 42.21566111111111, 30.571738888888888, 56.613172222222225, 49.785355555555554, 93.53703914141414, 30.571738888888888, 30.571738888888888, 61.77693333333333, 42.21566111111111, 35.0248, 42.21566111111111, 72.50778549382716, 40.18431666666667, 78.53327777777777, 51.46541666666667, 51.13538888888889, 37.21874444444445, 48.50161111111111, 40.935550000000006, 64.70076666666667, 64.33564583333333, 102.5203231292517, 51.40502777777778, 54.832344444444445, 123.12611111111111, 30.571738888888888, 125.09935555555555, 30.571738888888888, 72.8468204343665, 36.81255555555556, 42.21566111111111, 145.20661458333333, 62.96442777777778, 35.419355555555555, 68.64038333333333, 37.109961111111105, 93.13407777777778, 82.7866388888889, 30.571738888888888, 97.68527777777778, 56.618994444444446, 95.13305, 62.970477356507956, 55.663672222222225, 42.84047777777778, 117.73775132275132, 61.30972777777777, 31.82253888888889, 52.642886178861794, 31.82253888888889, 54.832344444444445, 34.55707777777778, 27.67208641975309, 55.396699999999996, 34.731205555555555, 34.731205555555555, 42.08145555555555, 71.57773333333333, 36.09827777777778, 43.09776111111111, 34.731205555555555, 86.377581300813, 62.07821111111111, 59.496488888888884, 49.1741091954023, 75.87707777777777, 40.66337222222223, 30.571738888888888, 75.74704444444444, 62.64931666666667, 60.61172222222223, 65.40410555555556, 67.97111666666666, 49.171211111111106, 40.117349999999995, 75.16547222222222, 32.917433333333335, 39.02187777777778, 42.84047777777778, 30.571738888888888, 34.20129444444444, 30.571738888888888, 30.571738888888888, 63.54843888888889, 89.36690555555555, 42.978005555555555, 30.571738888888888, 30.571738888888888, 49.32722777777777, 30.571738888888888, 74.3339254385965, 30.571738888888888, 34.20129444444444, 77.16197222222222, 30.571738888888888, 126.30067708333333, 64.42338333333333, 67.43806666666667, 34.05618333333333, 30.571738888888888, 30.571738888888888, 48.85428888888889, 56.324444444444445, 37.165194444444445, 45.78854444444445, 30.571738888888888, 30.571738888888888, 30.571738888888888, 68.18352777777778, 31.9448, 30.571738888888888, 30.571738888888888, 77.63447777777778, 44.50485555555556, 30.571738888888888, 30.571738888888888, 100.55634444444445, 53.483361111111115, 72.68127415458937, 36.84592222222222, 35.42748888888889, 36.09827777777778, 62.36782222222222, 35.359344444444446, 30.571738888888888, 37.5379, 30.571738888888888, 35.826100000000004, 44.97266111111111, 105.40923333333333, 75.05847222222222, 34.731205555555555, 34.20129444444444, 62.534505555555555, 48.50161111111111, 88.41317222222222, 30.571738888888888, 82.70805, 32.917433333333335, 40.10582070707071, 30.571738888888888, 34.731205555555555, 60.40727222222222, 30.571738888888888, 39.299366666666664, 68.60580808080807, 27.67208641975309, 51.481972222222225, 39.89468888888889, 45.78854444444445, 43.93325, 112.70438888888889, 30.571738888888888, 34.55707777777778, 30.571738888888888, 30.571738888888888, 51.279738888888886, 45.820838888888886, 88.21191244499029, 42.21566111111111, 71.65350555555555, 67.21795555555556, 54.96367877770526, 39.02187777777778, 34.55707777777778, 46.34121666666667, 103.38480000000001, 30.571738888888888, 105.4636111111111, 89.35235, 88.11408730158729, 57.70147222222222, 36.83999444444445, 51.36190555555555, 54.379583333333336, 60.23211111111111, 62.723311111111116, 30.571738888888888, 105.60448333333333, 40.362258771929824, 54.353612218796094, 56.249694444444444, 30.571738888888888, 62.711800000000004, 65.11331666666666, 30.571738888888888, 30.571738888888888, 34.731205555555555, 36.09827777777778, 49.903872222222226, 57.643394444444446, 78.16460555555555, 65.11331666666666, 30.571738888888888, 30.571738888888888, 39.299366666666664, 37.677311111111116, 30.571738888888888, 30.571738888888888, 49.171211111111106, 30.571738888888888, 37.77204444444444, 38.04847222222222, 82.554, 86.6801, 42.770466666666664, 44.03509444444445, 30.571738888888888, 49.28565555555555, 42.21566111111111, 30.571738888888888, 54.832344444444445, 74.21346111111112, 30.571738888888888, 40.392338888888894, 30.571738888888888, 88.33636666666666, 42.84047777777778, 85.46266666666666, 95.24990000000001, 95.72052777777779, 113.51205751697808, 48.11352777777778, 117.33982905982906, 40.392338888888894, 52.71447777777777, 36.09827777777778, 98.86208333333333, 83.29117777777778, 36.09827777777778, 50.00578333333333, 41.401488888888885, 30.571738888888888, 30.571738888888888, 36.09827777777778, 65.11331666666666, 38.63939444444445, 118.62370555555556, 74.41603888888889, 31.85623888888889, 30.571738888888888, 30.571738888888888, 40.53207222222222, 30.571738888888888, 30.571738888888888, 73.91388888888889, 30.571738888888888, 44.44717222222222, 46.67788888888889, 30.571738888888888, 65.11331666666666, 37.77204444444444, 55.247061111111115, 46.737094444444445, 30.571738888888888, 42.21566111111111, 30.571738888888888, 40.392338888888894, 53.483361111111115, 43.02601666666667, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 50.11269444444445, 52.203783333333334, 117.66386752136752, 121.25231481481481, 34.731205555555555, 30.571738888888888, 30.571738888888888, 42.21566111111111, 153.9562745098039, 30.571738888888888, 46.737094444444445, 30.571738888888888, 58.54845, 54.76237777777778, 33.08351666666667, 54.832344444444445, 59.874649999999995, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 77.90769999999999, 54.832344444444445, 30.571738888888888, 53.561211111111106, 30.571738888888888, 30.740266666666667, 30.571738888888888, 76.38898333333334, 30.571738888888888, 45.476646711410474, 48.50161111111111, 65.11331666666666, 49.785355555555554, 76.89349444444444, 76.00723888888889, 69.87952777777778, 30.571738888888888, 30.571738888888888, 39.056850000000004, 30.571738888888888, 82.08746666666667, 30.571738888888888, 30.571738888888888, 30.740266666666667, 42.84047777777778, 32.917433333333335, 63.87493888888889, 34.20129444444444, 40.392338888888894, 34.20129444444444, 31.9448, 137.1966, 30.571738888888888, 46.001805555555556, 36.09827777777778, 31.930727777777776, 35.0248, 85.85162777777778, 37.33809444444445, 46.10707222222222, 51.149411111111114, 30.571738888888888, 30.571738888888888, 72.69021111111111, 36.09827777777778, 30.571738888888888, 67.48143333333333, 40.392338888888894, 28.085760869565217, 116.22533888888888, 30.571738888888888, 31.85623888888889, 36.09827777777778, 95.86273888888888, 51.24978333333333, 36.36523888888889, 115.61508960573477, 23.03145593869732, 30.571738888888888, 9.191287878787877, 60.74924444444444, 30.571738888888888, 49.903872222222226, 97.83528888888888, 42.21566111111111, 49.903872222222226, 117.66407407407408, 42.21566111111111, 30.571738888888888, 76.59137222222222, 30.571738888888888, 60.897000000000006, 38.61194444444445, 30.571738888888888, 63.84559444444445, 53.80923888888889, 30.571738888888888, 30.571738888888888, 36.37883888888889, 30.571738888888888, 38.93375, 30.571738888888888, 30.571738888888888, 34.51205, 59.26563888888889, 58.09787222222222, 30.571738888888888, 44.15825, 32.917433333333335, 30.571738888888888, 50.03078333333333, 51.13538888888889, 30.571738888888888, 30.571738888888888], "1LEO-2GS": [44.47344739730867, 73.65077683292232, 0, 91.73654040404041, 0, 0, 0, 0, 14.013447042508163, 22.587777777777777, 0, 0, 0, 106.92191570587298, 0, 89.82202911641403, 97.10694444444445, 0, 0, 0, 0, 0, 0, 0, 0, 0, 0, 128.6161111111111, 0, 37.45683219600888, 97.17698546522782, 1.6122222222222222, 90.06436851520523, 141.46416666666667, 50.208888888888886, 141.5475, 0, 0, 25.15765185941236, 152.08358752240625, 0, 0, 0, 86.26761111111112, 92.90861111111111, 0, 0, 144.07754255987268, 0, 0, 0, 8.074166666666667, 141.4997407409365, 0, 0, 0, 122.24916666666667, 128.69944444444445, 0, 0, 25.087514882073265, 165.00110895778877, 0, 0, 22.643333333333334, 84.34166736155031, 94.67305555555555, 134.634787867565, 0, 48.622090971363725, 84.29901111364516, 0, 0, 130.41803295850724, 84.38023674475802, 0, 0, 156.35238624082635, 89.01398148148148, 0, 0, 0, 0, 69.45805555555556, 0, 0, 0, 0, 0, 0, 0, 22.68702605737269, 0, 0, 120.65277482770631, 0, 0, 81.86199085270663, 0, 14.050452463773068, 0, 0, 120.59416666666667, 81.81416666666667, 0, 132.8413888888889, 0, 0, 0, 71.2286111111111, 106.92942524806662, 14.082611560962443, 0, 141.5475, 67.88416666666667, 0, 0, 152.13861111111112, 0, 118.11431991362801, 111.92164007230988, 72.02916666666667, 62.04738888888889, 0, 0, 109.46666666666667, 62.57555555555555, 0, 0, 0, 0, 71.48620370370371, 137.53425925925924, 10.06074074074074, 86.6529861111111, 0, 74.19523396128753, 14.00611111111111, 0, 127.18777777777778, 0, 0, 0, 98.81972222222223, 102.18351851851853, 0, 34.190971799134395, 69.9665266416203, 0, 0, 118.13179037114159, 141.46416666666667, 141.50583333333333, 0, 107.76561335844052, 48.585277777777776, 0, 152.13861111111112, 47.91022397092696, 69.5275, 122.32845816147642, 0, 0, 134.5522222222222, 136.50660197763918, 109.46666666666667, 26.907275323604967, 0, 132.99253153604687, 22.657222222222224, 0, 156.34916666666666, 128.6161111111111, 116.17142363139916, 89.18331638726362, 0, 153.74055555555555, 34.90777777777778, 3.377222222222222, 0, 0, 0, 25.180956632989282, 0, 0, 70.2149358974359, 86.02972222222222, 0, 0, 0, 87.73588088801733, 84.37604471209812, 0, 130.44261574074073, 0, 84.40830633386437, 0, 0, 0, 60.907222222222224, 145.63916666666665, 48.585277777777776, 0, 62.909334491744, 101.23261394569315, 136.679920611201, 37.46, 107.61070404625468, 64.60575, 0, 0, 0, 120.59416666666667, 119.35974747474746, 87.78230158730159, 34.90777777777778, 121.60938888888889, 28.346608677649574, 105.17055555555555, 34.90777777777778, 105.30430933737628, 153.81, 106.92416666666666, 50.26444444444444, 39.93194444444445, 0, 0, 86.23676037018726, 94.41694164752452, 66.31469230715118, 111.15270287233157, 118.09722222222223, 38.19511904761905, 0, 116.41722222222222, 0, 59.07935185185185, 17.5, 0, 143.60391571467625, 101.61358974358974, 10.59517094017094, 156.3213888888889, 0, 22.70654031218113, 134.61826451549558, 116.55753189054, 94.63138888888889, 152.13861111111112, 113.24245392905179, 43.151875, 116.87337962962964, 68.11569663330488, 153.81, 0, 0, 120.84819444444445, 3.377222222222222, 84.35662685899882, 106.6804797979798, 94.56731727500828, 100.97215918292824, 165.0646995559239, 80.12555555555555, 81.81416666666667, 9.7225, 91.32376900780594, 134.53833333333333, 132.91083333333333, 128.69944444444445, 20.90861111111111, 0, 0, 62.57555555555555, 25.179977571499546, 94.67305555555555, 1.6955555555555555, 113.6439236111111, 101.21137911040634, 39.67444444444445, 112.92628881160232, 95.08717948717948, 72.85305555555556, 98.05157407407408, 124.2967900663923, 60.907222222222224, 56.7476284909021, 53.91122283087541, 71.2286111111111, 0, 0, 34.90777777777778, 0, 78.80224226529174, 41.041666666666664, 109.51293940188998, 63.9898233006026, 116.44, 99.89002777777777, 118.11111111111111, 67.92628787878787, 125.63703703703703, 110.55346322985288, 64.77305555555556, 0, 17.653404897513475, 0, 122.26305555555555, 148.5460925925926, 57.557737702305026, 31.928757309941524, 57.74712037037037, 61.54962684606405, 53.47472222222222, 144.045, 83.94832125603865, 34.257666666666665, 79.68471164854097, 158.02722222222224, 61.23733333333333, 80.12555555555555, 90.39327784159839, 96.4525, 122.0695603755882, 112.19604938271604, 89.04403650169897, 53.47472222222222, 120.5525, 117.26972222222223, 24.748449352127572, 1.6955555555555555, 72.02916666666667, 73.82040740740742, 87.40388888888889, 62.38405611713484, 62.34831275720165, 0, 90.13772222222222, 59.5229594017094, 67.88416666666667, 56.66372025138277, 54.405833333333334, 26.813333333333333, 77.43986772486772, 0, 34.7741975308642, 93.9002160493827, 32.502916666666664, 30.15261628553274, 75.73689520826437, 0, 50.11486111111111, 50.622760835205604, 27.54101851851852, 164.99388888888888, 74.66629310344828, 64.44766898645852, 51.81182539682539, 113.18365740740741, 1.64, 78.98188034188034, 95.07708333333333, 60.89333333333333, 50.26444444444444, 74.36044640167255, 0, 74.44007246376812, 36.01827160493827, 77.3062865497076, 100.85301440329218, 50.26444444444444, 9.131981861667391, 48.57744708994709, 82.36270840788426, 101.78994444444444, 60.6613606546084, 129.36720201695525, 25.98, 129.09435185185185, 0, 134.58, 67.27817249435446, 78.89336956521738, 73.05703276450168, 18.09140522875817, 20.117301587301586, 58.77209401709402, 0, 88.14265432098766, 83.34472222222222, 152.13861111111112, 14.299626858941725, 74.80899758454106, 48.585277777777776, 25.267654320987656, 33.91481481481481, 29.205380116959063, 141.5475, 0, 117.64222222222222, 100.62047116218234, 56.44574444444444, 44.39762698412698, 83.07789215686275, 118.53422373267593, 59.25812993050451, 63.96290471921206, 104.30670622736824, 108.97110082304528, 68.75382638888888, 84.19519999999999, 80.31496031746032, 128.69944444444445, 36.2905415315557, 84.8216550925926, 27.810868055555556, 80.18631172839507, 55.7497623124877, 104.57685185185186, 79.28723765432099, 31.83863247863248, 2.069259259259259, 76.80805639931833, 49.055625, 112.99695601851852, 101.8427037037037, 88.13602124183006, 51.007222222222225, 60.63288461538462, 61.063763888888886, 101.66261784511785, 95.87297619047618, 108.47195767195768, 67.56035714285714, 72.31842592592592, 110.04974932249321, 87.85108688636207, 100.89243923611112, 71.89106009420055, 104.75126984126985, 32.47511262923416, 46.72417342140562, 111.84049457629362, 89.83931972789115, 8.65075, 31.22691239316239, 121.76761904761905, 68.54206896551725, 0, 98.81972222222223, 100.33919444444444, 18.32009942679995, 56.37755847953216, 125.28208333333333, 77.38133720930233, 89.50319444444445, 19.57777777777778, 154.24388888888888, 120.34944444444444, 59.68572530864198, 93.64115162037037, 137.67707602814653, 82.94820633350436, 72.7588425925926, 73.60837246259274, 71.21233333333333, 99.35699246491, 64.3473051375434, 75.92725694444445, 2.069259259259259, 80.18100823045266, 80.17040387215401, 117.50284722222223, 61.86907088122606, 102.54906565656566, 53.25129960317461, 13.319652777777778, 110.94260684416193, 33.723366013071896, 108.13861111111112, 69.80361111111111, 87.87263257575758, 108.87350378787879, 39.70166666666667, 43.941587301587305, 34.843217592592595, 60.907222222222224, 46.5855787037037, 39.014970904983706, 78.97324652777777, 99.6648123123123, 89.28084920634922, 96.95081944444445, 92.87102941176471, 1.6955555555555555, 57.66318939261599, 52.90040404040404, 26.976712962962964, 102.50541975308641, 82.89872605363983, 46.48251666666667, 68.74230324074074, 29.515340136054423, 74.51260555555555, 103.19391424920677, 41.49198333333334, 36.41128738149668, 75.06589569160998, 34.463233333333335, 41.74705, 21.585944444444443, 25.52403888888889, 65.16086352657004, 95.1978003003003, 87.26025555555555, 87.72565555555555, 56.89496666666667, 38.45301760767449, 47.26184444444445, 88.59624892456745, 80.84947916666667, 45.68040555555555, 52.053996212121206, 59.01722222222222, 64.35334595959596, 39.45802387509717, 18.737083333333334, 68.43954444444444, 57.81469040332223, 32.714644444444446, 36.11238888888889, 98.80962205199113, 42.50340555555556, 64.01217222222222, 50.83136666666667, 34.12464781586482, 97.98140555555555, 28.246844444444445, 69.46712777777778, 29.888916666666667, 90.6425854039899, 71.63809707518203, 39.836973018366756, 63.98529444444444, 124.5169191919192, 45.30030030030031, 44.48756172839506, 58.457877777777774, 82.23752583979328, 59.91695555555556, 59.4285, 65.0796, 96.15507222222223, 91.75019444444445, 62.56059444444445, 70.41758333333333, 95.10975783475783, 87.23829444444443, 77.33154793879338, 62.03982222222222, 60.648044444444444, 72.66924444444444, 65.95843888888889, 48.41199658589342, 50.62750555555555, 80.1546768707483, 90.54725555555555, 35.78559444444444, 48.31784756043731, 49.25204077217161, 47.11670555555556, 24.784166666666668, 46.14061111111111, 43.21080555555555, 31.930688888888888, 106.33757452574527, 65.28999805592989, 65.79323333333333, 84.54295867474531, 56.18572026675529, 53.03746666666667, 65.7178, 20.597993458109684, 94.05513888888889, 101.47413899267025, 114.99517175569696, 18.563472222222224, 77.45966903073287, 83.12082222222223, 37.834722222222226, 55.947627777777775, 37.79654444444444, 73.23082175925926, 55.333636363636366, 85.02225, 81.35999414774369, 38.26077991452991, 57.22622222222222, 23.933116666666667, 21.255927777777778, 34.613794444444444, 36.195283333333336, 46.15631111111111, 24.15738888888889, 15.835416666666667, 54.77392222222222, 43.70697222222223, 59.1342, 83.19845, 26.611366666666665, 40.19003333333333, 22.25103888888889, 34.846944444444446, 14.815600000000002, 20.406911111111114, 46.11478888888889, 57.019444444444446, 28.744016666666667, 52.369705555555555, 21.83911666666667, 30.329694444444442, 62.5208, 51.52348333333334, 39.87156111111111, 26.1977, 23.885116666666665, 49.99261111111111, 19.2565, 16.533033333333332, 61.70523512593279, 23.887211111111114, 33.056466666666665, 44.72153333333333, 58.588794444444446, 33.076033333333335, 45.78908888888889, 39.58796822831067, 31.633037037037038, 16.193388888888887, 60.38180555555556, 43.68718333333333, 38.86506111111111, 31.182761111111112, 25.29308888888889, 82.02122342717965, 34.82978888888889, 22.00591111111111, 18.15496111111111, 52.47456666666667, 17.04371111111111, 20.442394444444442, 38.191722222222225, 16.533033333333332, 25.150133333333333, 51.39607530199815, 47.67639444444444, 44.405366666666666, 31.771016666666668, 26.4524, 36.08257777777778, 27.993327777777775, 28.031463559537112, 24.490949999999998, 85.06199444444444, 57.829633333333334, 24.1203, 27.57336111111111, 59.72092403628118, 28.210394444444443, 55.528565891472866, 37.383711111111104, 33.962294444444446, 41.37235555555556, 49.694472222222224, 33.606605555555554, 28.298088888888888, 45.57604978421013, 16.609588688915043, 59.393538888888884, 27.536744444444444, 38.08275, 37.49725591387421, 46.91606111111111, 30.830177777777777, 24.251794444444446, 68.14799444444445, 49.90812777777778, 37.302511111111116, 30.996794444444447, 58.32774444444445, 29.1755, 25.318033333333332, 17.982877777777777, 64.92253333333333, 35.18365555555555, 43.193307668985305, 30.978314814814816, 51.147622222222225, 44.27473888888889, 42.60610555555556, 16.533033333333332, 18.490883333333333, 33.28102777777778, 27.85838888888889, 32.79935555555555, 13.843533333333333, 16.647672222222223, 22.04267777777778, 22.608086798445733, 31.269811111111114, 34.351016666666666, 35.03291111111111, 37.960055922876684, 26.96581666666667, 26.762583333333335, 24.082194444444443, 22.14358888888889, 21.84212777777778, 36.17518333333334, 23.290533333333332, 21.585944444444443, 25.12826111111111, 19.546427777777776, 24.244877777777777, 47.358911111111105, 36.29903888888889, 18.310377777777777, 79.72538333333334, 39.83166666666666, 31.802377777777778, 27.053944444444443, 17.982877777777777, 59.13431666666667, 14.815600000000002, 33.86931666666666, 21.119750000000003, 23.72131111111111, 40.45701111111111, 36.64449444444444, 19.815644444444445, 23.514366666666668, 13.843533333333333, 22.612494444444444, 26.96581666666667, 63.66431111111111, 45.39290555555555, 16.533033333333332, 34.83873888888889, 15.321033333333334, 35.461416666666665, 14.670794444444445, 18.021277777777776, 59.256655555555554, 19.305577777777778, 13.843533333333333, 21.38462777777778, 37.166961111111114, 21.421666666666667, 14.7051, 30.324644444444445, 46.02703942090359, 16.899955555555554, 40.42572777777777, 18.490883333333333, 16.37757609372832, 14.815600000000002, 40.8234, 13.843533333333333, 27.035933333333332, 16.68965, 95.74886111111111, 47.60601666666667, 18.068016666666665, 15.321033333333334, 48.194316666666666, 13.843533333333333, 35.92952777777778, 56.66038888888889, 26.293261111111114, 31.56, 20.406911111111114, 69.18275555555556, 13.843533333333333, 41.526044444444445, 59.63178333333334, 34.738546226896204, 32.651272222222225, 21.2361, 16.533033333333332, 16.68965, 26.092583333333334, 84.39511666666667, 18.57255, 61.38982222222222, 13.843533333333333, 47.488477777777774, 29.185922222222224, 24.344038888888885, 48.24028888888889, 15.321033333333334, 19.83352777777778, 22.44095, 19.136544444444443, 13.843533333333333, 29.763405555555554, 13.843533333333333, 13.843533333333333, 28.16242777777778, 20.510244444444446, 24.0992, 30.753677777777778, 50.70913888888889, 15.94336111111111, 19.49906111111111, 36.40004444444445, 14.815600000000002, 32.348222222222226, 74.39093061195716, 22.123054764979717, 18.490883333333333, 13.843533333333333, 28.55518188490967, 14.172127777777778, 26.208244444444443, 60.986862786857365, 44.69034444444444, 35.17115, 25.17567777777778, 17.07091666666667, 13.843533333333333, 14.469294444444444, 15.321033333333334, 32.10487777777778, 24.19841111111111, 21.83863888888889, 13.843533333333333, 43.12935, 13.843533333333333, 14.421703901247652, 21.585944444444443, 20.406911111111114, 13.843533333333333, 14.256366666666667, 38.86173333333333, 15.94336111111111, 29.743327777777775, 28.4693, 27.471116666666667, 32.26099987485548, 17.982877777777777, 52.63787222222222, 27.066227777777776, 17.85816111111111, 13.843533333333333, 25.855900000000002, 14.218515193176122, 16.376566666666665, 25.17567777777778, 13.843533333333333, 27.611494444444446, 18.99631666666667, 25.613511111111112, 13.843533333333333, 30.361416666666667, 13.843533333333333, 16.479194444444445, 21.364338888888888, 42.0652, 52.48996111111111, 18.416083333333333, 22.591633333333334, 34.10145555555556, 16.533033333333332, 30.619422222222223, 39.64848333333334, 38.295405555555554, 17.54458888888889, 19.2075, 18.299533333333336, 21.83911666666667, 14.815600000000002, 16.044738888888887, 21.83911666666667, 21.89251111111111, 39.483827777777776, 47.38411111111111, 25.17567777777778, 13.843533333333333, 32.992244444444445, 21.197577777777777, 14.815600000000002, 35.618294444444444, 17.982877777777777, 37.91713333333333, 17.982877777777777, 44.270343044537995, 36.96653333333333, 37.223311111111116, 36.03547777777778, 14.815600000000002, 16.479194444444445, 26.26412222222222, 13.843533333333333, 39.35076666666667, 31.223127777777776, 52.357483333333334, 64.52511111111112, 13.843533333333333, 46.16221666666667, 13.843533333333333, 19.815644444444445, 34.16934444444444, 48.27528333333333, 13.843533333333333, 16.044738888888887, 37.87878333333333, 13.843533333333333, 18.15496111111111, 98.08991545893718, 21.585944444444443, 21.585944444444443, 23.372444444444444, 21.585944444444443, 35.40699444444444, 20.308744444444443, 24.092533333333332, 13.843533333333333, 13.843533333333333, 13.843533333333333, 31.223127777777776, 29.9272, 25.11948888888889, 22.70827222222222, 13.843533333333333, 32.59691111111111, 48.79457222222222, 13.843533333333333, 13.843533333333333, 16.533033333333332, 32.876327777777774, 16.533033333333332, 35.05040555555556, 24.97977616621645, 41.57051666666666, 18.490883333333333, 77.01755876423371, 21.585944444444443, 31.346055555555555, 21.369472222222225, 16.22955, 17.982877777777777, 24.082194444444443, 27.14823888888889, 15.94336111111111, 25.11872222222222, 13.843533333333333, 14.815600000000002, 17.982877777777777, 22.04267777777778, 14.815600000000002, 48.535694444444445, 18.451955555555553, 31.80033333333333, 30.11987222222222, 38.53449444444444, 13.843533333333333, 21.814494444444442, 33.63052777777778, 14.815600000000002, 19.318177777777777, 22.633477777777777, 14.815600000000002, 24.682944444444445, 13.843533333333333, 16.533033333333332, 14.815600000000002, 14.815600000000002, 18.367394444444443, 26.762583333333335, 13.843533333333333, 30.741511111111112, 13.843533333333333, 57.11324444444444, 59.873911111111106, 14.553533333333334, 18.490883333333333, 24.082194444444443, 16.533033333333332, 24.19841111111111, 36.05478888888889, 18.99631666666667, 29.969729166665754, 52.59048888888889, 39.66646111111111, 23.672455555555555, 16.533033333333332, 21.768666666666665, 14.815600000000002, 13.843533333333333, 19.612655555555556, 13.843533333333333, 13.843533333333333, 19.243544444444442, 13.843533333333333, 14.815600000000002, 20.809350000000002, 14.553533333333334, 19.243544444444442, 21.647477777777777, 31.407555555555554, 30.571738888888888, 16.533033333333332, 14.256366666666667, 13.843533333333333, 44.61847777777778, 13.843533333333333, 25.17567777777778, 15.321033333333334, 16.533033333333332, 13.843533333333333, 22.938961834170232, 13.843533333333333, 13.843533333333333, 16.533033333333332, 14.815600000000002, 28.415488888888888, 13.843533333333333, 13.843533333333333, 13.843533333333333, 24.149066666666666, 13.843533333333333, 21.585944444444443, 13.843533333333333, 16.533033333333332, 14.815600000000002, 13.843533333333333, 26.269266666666667, 24.3903, 13.843533333333333, 38.46315555555555, 15.94336111111111, 13.843533333333333, 13.843533333333333, 24.68267222222222, 13.843533333333333, 13.843533333333333, 25.330049999999996, 26.138716666666667, 13.843533333333333, 24.182994444444443, 13.843533333333333, 14.815600000000002, 20.406911111111114, 19.305577777777778, 14.553533333333334, 19.713144444444445, 25.17567777777778, 13.843533333333333, 13.843533333333333, 20.406911111111114, 51.752161111111114, 13.843533333333333, 14.815600000000002, 16.533033333333332, 14.815600000000002, 37.18751666666667, 35.02178888888889, 13.843533333333333, 16.533033333333332, 21.585944444444443, 17.694758803490743, 33.235327777777776, 32.876327777777774, 13.843533333333333, 51.978052537279886, 13.843533333333333, 13.843533333333333, 21.500394444444446, 13.843533333333333, 19.69716111111111, 37.88244444444444, 26.39516111111111, 19.243544444444442, 17.982877777777777, 13.843533333333333, 21.585944444444443, 31.991005555555553, 31.484677777777776, 13.843533333333333, 25.17567777777778, 15.338222222222221, 20.23023333333333, 14.350822222222222, 37.21033333333334, 18.86485, 23.234099999999998, 26.189411111111113, 34.21494444444445, 14.815600000000002, 22.04267777777778, 13.843533333333333, 31.01187480337578, 18.57255, 15.338222222222221, 21.500394444444446, 75.30171666666666, 13.843533333333333, 17.982877777777777, 21.755583333333334, 20.406911111111114, 13.843533333333333, 36.89115, 18.490883333333333, 16.376566666666665, 14.815600000000002, 13.843533333333333, 13.843533333333333, 17.6294, 13.843533333333333, 14.815600000000002, 18.490883333333333, 13.843533333333333, 13.843533333333333, 16.533033333333332, 25.603983333333332, 20.23023333333333, 14.815600000000002, 17.689055555555555, 14.815600000000002, 41.06212222222223, 42.734366666666666, 20.406911111111114, 26.762583333333335, 22.94033888888889, 13.843533333333333, 19.12245, 13.843533333333333, 18.490883333333333, 24.759177777777776, 25.17567777777778, 25.17567777777778, 14.553533333333334, 21.585944444444443, 44.01797777777778, 30.177777777777777, 22.350783333333336, 16.533033333333332, 13.843533333333333, 15.94336111111111, 16.533033333333332, 13.843533333333333, 34.02325, 13.843533333333333, 21.585944444444443, 13.843533333333333, 14.815600000000002, 26.96581666666667, 25.597427777777778, 21.83911666666667, 16.68965, 21.447016666666666, 21.585944444444443, 21.585944444444443, 19.012344444444444, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 15.290949999999999, 40.99529999999999, 13.843533333333333, 30.893094444444444, 16.533033333333332, 45.93886666666667, 13.843533333333333, 22.062755555555555, 27.053944444444443, 23.295444444444446, 14.815600000000002, 17.982877777777777, 13.843533333333333, 13.843533333333333, 30.571738888888888, 15.290949999999999, 18.57255, 18.878844565923593, 16.55495, 24.766933333333334, 33.23927777777778, 24.127083333333335, 13.843533333333333, 21.585944444444443, 25.261227777777776, 70.31706666666666, 13.843533333333333, 25.02338333333333, 13.843533333333333, 16.479194444444445, 22.129694444444443, 13.843533333333333, 18.490883333333333, 13.843533333333333, 13.843533333333333, 14.815600000000002, 13.843533333333333, 14.815600000000002, 54.979505555555555, 29.529111111111114, 21.585944444444443, 27.57336111111111, 14.815600000000002, 14.815600000000002, 25.330049999999996, 16.533033333333332, 13.843533333333333, 27.22652777777778, 19.815644444444445, 28.042894444444443, 32.876327777777774, 14.088733333333334, 15.889211111111113, 47.955727777777774, 19.305577777777778, 20.406911111111114, 13.843533333333333, 13.843533333333333, 25.17567777777778, 17.982877777777777, 13.843533333333333, 13.843533333333333, 20.107533333333333, 22.047455555555555, 13.843533333333333, 18.367394444444443, 55.609049999999996, 14.815600000000002, 15.889211111111113, 30.155538888888888, 14.815600000000002, 18.490883333333333, 16.1911, 13.843533333333333, 16.533033333333332, 21.69708333333333, 37.33809444444445, 13.843533333333333, 35.584811111111115, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 15.94336111111111, 13.960726218216635, 15.94336111111111, 24.344038888888885, 21.585944444444443, 13.843533333333333, 13.843533333333333, 85.46362222222221, 21.306350000000002, 25.17567777777778, 20.676355555555556, 34.463233333333335, 21.585944444444443, 13.843533333333333, 25.411294444444444, 14.815600000000002, 14.553533333333334, 18.490883333333333, 18.99631666666667, 20.004183333333334, 74.5859212821217, 35.76040555555556, 19.243544444444442, 18.490883333333333, 20.799011111111113, 21.755583333333334, 13.843533333333333, 13.843533333333333, 36.048677777777776, 13.843533333333333, 13.843533333333333, 13.843533333333333, 14.815600000000002, 14.77931111111111, 25.981605555555554, 13.843533333333333, 21.585944444444443, 22.047455555555555, 19.421277777777778, 16.533033333333332, 13.843533333333333, 13.843533333333333, 21.585944444444443, 30.935388888888887, 13.843533333333333, 22.7754, 13.843533333333333, 13.843533333333333], "1LEO-5GS": [96.15319700287341, 88.49900742773374, 61.525744761530085, 41.96090123302723, 59.183868110333655, 84.91987719495089, 146.11128499478264, 118.80046019589301, 14.013447042508163, 16.959883432331797, 53.938765569161745, 71.05245956497605, 122.04966306521486, 99.92463406082437, 86.35453347252455, 29.79793785232282, 17.010163963549864, 146.33616152703652, 78.27178769709121, 71.85407121502288, 67.9148646922502, 89.54439814814815, 14.26, 0, 52.36113474440565, 0, 147.33164141414142, 128.6161111111111, 159.88333333333333, 114.108135798337, 97.17698546522782, 0.7148611111111111, 38.09110354870194, 3.2251446404745923, 80.63924180384198, 3.179113686483482, 0, 70.16762989859615, 59.720658693529735, 152.08358752240625, 0, 114.11130201669245, 120.20334614567872, 123.89851696865995, 92.90861111111111, 23.842251456087656, 67.22516051734019, 52.3614692856473, 67.26642753951782, 157.68837995577275, 12.63684821096789, 52.78234203321386, 150.6648444445619, 127.28853975897944, 77.45684419927616, 55.66088717686703, 99.414324250475, 81.52652861046026, 36.93182381144551, 90.62566908969217, 25.087514882073265, 132.4686111111111, 111.44489259622469, 0, 15.205, 108.19479210096893, 93.96634615384615, 80.30853995849215, 117.55472222222222, 48.622090971363725, 84.9478897440547, 51.42432537099501, 2.0505555555555555, 117.8257311221465, 84.38023674475802, 159.93942127572234, 0, 88.96943673371015, 94.4329365079365, 0, 0, 37.11794051871219, 0, 128.34505031600762, 0, 40.37111111111111, 99.68813114609797, 0, 0, 0, 100.94296442446215, 55.89545437476842, 0, 0, 139.10624852496426, 0, 74.9609566391129, 3.7883333333333336, 0, 38.78663399701913, 136.5075, 0.36944444444444446, 74.56621833342066, 67.96642676767677, 63.044609002309734, 49.07253718159984, 140.39063888888887, 93.91469696969698, 40.12645833333333, 103.43444444444444, 132.79588504961333, 14.082611560962443, 50.17280933567155, 98.44324819345408, 146.17913580246912, 123.76423569247986, 18.27638888888889, 92.15039930555555, 147.73305555555555, 40.7187962962963, 83.50737751549286, 95.95449074074075, 62.04738888888889, 0, 0, 70.99621758465292, 90.84111831860085, 55.66861111111111, 130.37782999727713, 40.20943171323578, 70.96759998088288, 101.0736111111111, 49.07729870923742, 61.792762606502414, 125.24599888303473, 114.21858900963265, 90.70783851151805, 62.87874089224345, 126.66498333755791, 127.91223958333333, 97.7536910536933, 113.26135817329603, 166.14, 98.364042916414, 54.23824458792599, 48.21949907105772, 42.38592091941294, 54.347331515481386, 149.45399995186952, 72.16520202020202, 118.13179037114159, 141.46416666666667, 87.20569444444445, 59.73422222222223, 126.98915852156924, 79.75688559276423, 113.27203703703704, 65.81656533408564, 114.81568025422408, 81.95694444444445, 76.98327024866954, 107.08603023823926, 0, 134.5522222222222, 109.71045592123743, 109.46666666666667, 57.14017291843927, 0, 123.20282647061657, 83.58499207011944, 58.80806162515218, 59.246407848636565, 36.34929981931165, 114.8046135191242, 89.18331638726362, 115.80571588668259, 108.87531608309023, 86.71004605230578, 70.9636111111111, 155.96106906465053, 103.66063473215387, 0, 87.13667346997225, 109.633700058557, 49.06057926082757, 87.55502615952057, 93.74090277777778, 81.55937685837175, 88.8527121262639, 16.288387999464877, 56.61327858171285, 96.37190460941873, 136.5075, 77.91853174603173, 12.379555555555555, 62.85157977697728, 59.723107958534946, 53.91092112578463, 83.59744047619049, 80.69418906396646, 90.7953722612781, 70.85018518518518, 76.42159040850244, 91.76744890155565, 44.30860427308008, 44.81633839654403, 57.41698545154054, 56.04720486111111, 99.72689484126984, 98.58872755211057, 133.6090270291441, 68.48972222222223, 87.41932141095204, 100.85481918702615, 62.85477086506086, 66.76460317460317, 43.81388888888889, 34.92624938651053, 103.29828042773606, 13.643780826771046, 47.01740338164252, 58.74863174307156, 44.91236111111111, 76.37316361236829, 81.11038119762823, 89.28301802260268, 97.49139725424857, 99.1962528892227, 92.35144992889931, 39.07552858929594, 70.38870370370371, 121.48945409550662, 68.90343055555556, 72.55448412698414, 118.01973684210526, 49.970322473603154, 92.80834159331141, 71.83722222222222, 54.466357401175536, 62.795446096083424, 87.89125, 91.24501736111111, 52.96523611111111, 48.443059387608756, 49.91494598776252, 69.05621002417244, 57.523747563554686, 101.97601061678262, 111.96725694444444, 54.85412286779259, 7.546577752975453, 69.55458333333333, 47.12621916841007, 63.2532474234961, 53.86504941372635, 76.80656858298336, 27.360818080538305, 100.16951415115533, 91.13629757106958, 95.16977752785971, 86.01089837990727, 95.69298451276502, 49.388888888888886, 56.18642512077295, 67.21358308168837, 46.98249928352683, 123.52934736370742, 85.41015144592156, 46.83588222999115, 137.7994841269841, 74.40207035334922, 106.10529320987655, 94.2573490634713, 95.41475806451612, 65.09212486585918, 61.52677350427351, 100.11089743589743, 80.47314464222751, 85.41089762292498, 68.79327777777777, 59.037339275573075, 49.08800154641192, 100.51358465608465, 61.64235450907895, 89.6881595298767, 105.82161616161616, 79.56753151461139, 86.41554110094414, 77.99627749027235, 78.3534417673187, 93.2545880696101, 86.51189540333576, 111.36444444444444, 57.05097222222222, 69.67993464052287, 42.32997474747474, 79.64925771662236, 63.35832307225004, 78.83754273504275, 53.055174861844804, 110.16463414634146, 47.46877192982456, 117.62174999999999, 42.4365991275981, 55.41124556263884, 71.46958763618159, 93.15072151854987, 58.52042228792588, 44.99030232842337, 73.1046, 88.3498991579678, 32.22826666666666, 66.05463333333333, 56.81762222222222, 60.34318233559556, 29.889332969995113, 46.85194231987368, 84.94472521574964, 66.1188806315981, 65.27998241594601, 38.08244444444444, 57.406328502415455, 104.01642290249433, 77.88668351322042, 94.34486507936508, 89.67021646064943, 91.34534059493893, 70.12322624687796, 41.126371483966516, 49.66096666666667, 76.99713824289407, 114.34518018018018, 34.86569844136854, 50.22340277777778, 67.7960306478866, 50.33195555555556, 71.58794999999999, 65.45370555555556, 68.82433862433862, 47.68895555555555, 40.62847025856038, 37.892147342745176, 95.68271031800599, 58.41165994571251, 78.53713362924603, 59.00906214074573, 56.467063492063495, 76.12143814658096, 59.331146081851855, 83.45248106060606, 70.51216005966958, 33.50273333333333, 33.23366526213269, 62.07230662239084, 79.1310513908943, 61.968911111111105, 13.13726111111111, 88.6838900072034, 90.2875787233416, 42.133391303145935, 121.49316993464053, 69.28572754359996, 72.85370007264434, 37.20368333333334, 63.38271666666667, 90.47149092970521, 47.5290336401771, 38.80050615598533, 67.3184485094851, 79.91986772833295, 77.26661666666666, 38.873867019158155, 49.563538011695904, 69.95701923076923, 84.06044527320729, 74.06565306176184, 60.64699074074074, 30.579273549739447, 68.1091409454719, 90.6704595316138, 63.296948735687806, 64.7427027027027, 66.12816062742066, 69.33098888888888, 77.76911207451911, 76.84898261432977, 19.784368894643976, 104.42429211469533, 76.55253472222222, 62.772862454276556, 50.699314996436584, 82.25396589866459, 68.66767472959707, 112.68946859903382, 49.484291595048546, 74.2762211855792, 70.93564526891683, 44.730688855315435, 73.08535152363064, 84.92782679738562, 15.567438888888889, 3.969088888888889, 24.477944444444447, 44.00937222222222, 26.06216901649734, 61.07874699221728, 13.249944444444445, 43.10301730304832, 27.338005555555558, 32.554233333333336, 31.31297222222222, 24.82595, 52.12115497841255, 43.1376159976179, 27.82507777777778, 17.00091666666667, 13.81926111111111, 42.00321111111111, 33.141879625726396, 10.817283333333334, 22.84462798977224, 78.05562037037038, 27.546408234001376, 16.252772222222223, 19.349877777777778, 25.493766666666666, 30.61280465862723, 17.915657849076936, 51.80025, 37.62412777777777, 31.19114284915061, 69.16478039106273, 39.85931111111111, 99.82334109589459, 53.533061677223394, 27.419389536543505, 32.17993747408183, 16.784422928698575, 65.34197777777777, 20.07235, 44.42275, 56.33369538717446, 21.88327222222222, 14.118688888888888, 9.688666666666666, 37.289294444444444, 19.409216666666666, 28.011187114711728, 68.47019755957024, 24.799916298898562, 54.81032098765432, 44.71981666666667, 24.55730195587469, 21.938605555555554, 40.73572508690133, 21.896822222222223, 26.34198888888889, 71.82056884771241, 60.79124710230279, 70.82198926087383, 27.51995, 49.04548888888889, 42.30816166583422, 35.422880618218464, 15.064644444444445, 61.99878624753921, 28.866916023405903, 11.000527777777778, 12.918289524251533, 35.17288333333333, 69.33123042573975, 38.37262777777777, 41.773803322903596, 4.073966666666667, 43.008155555555554, 29.93780552392241, 27.357466666666667, 79.1763, 10.323855555555555, 68.06414585689782, 34.47050972283011, 5.915511111111111, 42.4623, 9.936566723539146, 22.908816666666667, 31.63411111111111, 53.15613888888889, 65.12384444444444, 36.7668395183712, 75.17266666666666, 28.68579474849549, 14.6107, 35.97561111111111, 22.71174827131178, 52.39063971050853, 23.154166666666665, 34.39648070544974, 20.24136111111111, 25.580505555555558, 61.155433333333335, 8.400155555555555, 13.484983426089155, 3.1379777777777775, 8.72621111111111, 12.89811111111111, 29.04963888888889, 4.2212555555555555, 2.840077777777778, 29.1348, 5.812294444444444, 3.7205055555555555, 4.395155555555555, 40.98918888888888, 23.439811111111112, 40.568436154286154, 4.4176166666666665, 15.859641344009265, 6.22831111111111, 4.023494444444444, 9.390233333333333, 4.594204576111233, 12.686279361012739, 30.707886225600976, 14.601138888888888, 2.8812277777777777, 9.313283333333333, 6.416261111111111, 4.237244444444444, 9.506361111111111, 8.327905555555555, 6.758916666666666, 26.05892777777778, 39.83138888888889, 22.424244444444444, 8.014305555555556, 2.840077777777778, 20.60137777777778, 8.394172222222222, 8.583283333333334, 3.259561111111111, 6.134772222222223, 6.517805555555555, 11.26663888888889, 20.993144444444447, 22.107344444444443, 9.099333333333332, 6.554105555555555, 2.9234888888888886, 4.672627777777778, 24.44343179658938, 7.960244444444445, 10.30431111111111, 7.889927777777778, 10.403872222222223, 14.5826, 9.939522222222221, 19.531855555555552, 3.3914277777777775, 15.079827777777776, 42.48231666666666, 4.430533333333333, 4.165166666666667, 5.616766666666667, 8.629055555555555, 5.317116666666666, 19.58368888888889, 15.440481232259541, 5.8219, 7.440766666666666, 12.889555555555557, 3.9954944444444447, 14.920649999999998, 10.060344444444445, 4.592899999999999, 10.372272222222222, 6.491611111111111, 3.541731389263221, 15.763805555555555, 4.117533333333333, 5.450522222222222, 7.548522222222222, 14.277555555555555, 22.234644444444445, 11.012507191429963, 8.933894444444444, 23.757183333333334, 8.88578888888889, 6.543183333333333, 27.757772222222222, 15.56566111111111, 9.860716666666667, 5.775955555555555, 9.84003888888889, 20.214805555555557, 7.151338888888889, 13.433683036632575, 20.163855555555557, 4.198227777777778, 4.5071111111111115, 5.551816666666667, 2.840077777777778, 3.5963166666666666, 8.885161111111112, 3.5569944444444443, 2.840077777777778, 6.816522222222222, 2.840077777777778, 2.880977777777778, 2.9234888888888886, 41.46294412259112, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 3.259561111111111, 10.322055555555556, 3.5881833333333333, 2.840077777777778, 3.676555555555556, 5.599238888888888, 2.840077777777778, 5.472661111111112, 4.234211111111111, 4.327805555555556, 11.82413888888889, 2.840077777777778, 3.9342555555555556, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 5.637527777777778, 7.840994444444445, 2.840077777777778, 2.840077777777778, 4.365522222222222, 8.660855555555557, 4.609699999999999, 6.800183333333333, 7.604955555555556, 5.308688888888889, 5.810777777777777, 3.9954944444444447, 17.919944444444447, 7.868505555555555, 2.9234888888888886, 5.225266666666666, 3.5568944444444446, 2.840077777777778, 7.002638888888889, 2.840077777777778, 3.857661111111111, 2.840077777777778, 3.7205055555555555, 4.4176166666666665, 3.877883333333333, 3.259561111111111, 3.676555555555556, 2.840077777777778, 5.3179797176370505, 2.840077777777778, 3.1379777777777775, 8.766522222222221, 2.840077777777778, 5.9934611111111105, 8.558411111111111, 6.199427777777777, 3.1157, 2.880977777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 6.032644444444444, 9.411666666666667, 3.9483277777777777, 4.740788888888889, 5.054577777777777, 5.180427777777778, 3.5569944444444443, 11.040394444444445, 3.6925055555555555, 11.330998851845566, 3.5805499999999997, 4.071234799544139, 2.840077777777778, 2.840077777777778, 4.534855555555556, 5.778905555555556, 7.944661332686749, 6.476355555555556, 8.189794444444445, 2.840077777777778, 5.221461111111111, 3.5569944444444443, 3.259561111111111, 6.7914666666666665, 2.840077777777778, 5.558461111111111, 12.6935095340089, 13.656661111111111, 9.163844444444443, 4.4176166666666665, 5.457611111111111, 2.840077777777778, 4.740788888888889, 4.459025343491452, 2.840077777777778, 2.840077777777778, 6.936277777777778, 2.840077777777778, 14.454983333333335, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 5.300761111111112, 4.980795337643732, 2.840077777777778, 3.857661111111111, 2.840077777777778, 3.4622313207698068, 10.217033333333333, 5.991233333333333, 5.261661111111111, 6.081716666666667, 15.725372222222221, 5.954422222222222, 2.840077777777778, 5.441294444444444, 2.840077777777778, 3.8731, 3.5569944444444443, 10.095211111111112, 3.7205055555555555, 2.840077777777778, 3.529588888888889, 4.315211111111111, 2.8931444444444443, 2.840077777777778, 2.840077777777778, 6.199427777777777, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 3.7205055555555555, 2.840077777777778, 4.225022222222222, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.947322222222222, 2.840077777777778, 3.676555555555556, 3.834916666666667, 5.452188888888889, 2.9234888888888886, 4.030922222222222, 2.840077777777778, 2.947322222222222, 7.080422222222222, 5.054577777777777, 2.840077777777778, 2.840077777777778, 6.676583333333333, 5.069761111111111, 5.429594444444445, 3.2875611111111107, 2.840077777777778, 5.045888888888889, 2.880977777777778, 2.840077777777778, 2.840077777777778, 4.117533333333333, 2.840077777777778, 3.8424666666666663, 2.840077777777778, 2.840077777777778, 4.3954555555555554, 3.676555555555556, 2.840077777777778, 4.03425, 2.840077777777778, 3.259561111111111, 3.629511111111111, 4.803355555555556, 2.880977777777778, 3.069411111111111, 2.840077777777778, 2.840077777777778, 8.274388888888888, 3.1157, 3.9913944444444445, 5.054577777777777, 3.6937611111111113, 2.840077777777778, 3.1757444444444447, 3.676555555555556, 3.834916666666667, 2.840077777777778, 5.990566666666667, 3.834916666666667, 2.840077777777778, 4.5865277777777775, 2.840077777777778, 3.6776444444444447, 3.676555555555556, 2.947322222222222, 9.585627777777779, 2.840077777777778, 2.840077777777778, 4.315211111111111, 3.449644444444444, 3.259561111111111, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.1157, 4.186294444444444, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 6.2299, 2.840077777777778, 2.840077777777778, 3.7510944444444445, 2.880977777777778, 2.840077777777778, 2.947322222222222, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.1339055555555553, 2.840077777777778, 4.186294444444444, 2.880977777777778, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 2.947322222222222, 2.840077777777778, 3.676555555555556, 2.840077777777778, 3.676555555555556, 3.815088888888889, 3.1187555555555555, 6.136094444444444, 2.8676166666666667, 2.840077777777778, 6.8351500000000005, 3.834916666666667, 4.061472222222222, 2.840077777777778, 2.880977777777778, 5.313561111111111, 3.213288888888889, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 4.740788888888889, 2.9234888888888886, 2.840077777777778, 3.8078388888888886, 2.840077777777778, 3.9954944444444447, 2.880977777777778, 2.840077777777778, 2.9234888888888886, 5.176616666666667, 3.9954944444444447, 7.626344444444444, 2.9234888888888886, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 3.259561111111111, 4.067038888888889, 3.834916666666667, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 2.840077777777778, 8.303061111111111, 3.1810444444444443, 2.947322222222222, 3.5139277777777775, 3.5569944444444443, 2.840077777777778, 2.880977777777778, 5.886155555555556, 4.581933333333333, 2.840077777777778, 3.839127777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 8.903172222222222, 2.840077777777778, 2.9234888888888886, 3.834916666666667, 5.054577777777777, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 3.9913944444444445, 2.840077777777778, 2.840077777777778, 10.142755555555555, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.337522222222222, 2.840077777777778, 2.840077777777778, 3.5849944444444444, 4.117533333333333, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.880977777777778, 3.834916666666667, 2.880977777777778, 3.4747333333333335, 2.840077777777778, 4.334994444444444, 2.9234888888888886, 3.676555555555556, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.834916666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.9913944444444445, 2.840077777777778, 2.9234888888888886, 2.9234888888888886, 2.9234888888888886, 5.492244444444445, 2.9234888888888886, 2.880977777777778, 3.946305555555556, 6.957305555555555, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 4.982405555555555, 2.840077777777778, 3.676555555555556, 3.5569944444444443, 2.840077777777778, 2.947322222222222, 3.5881833333333333, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 4.872994444444444, 2.880977777777778, 3.676555555555556, 5.258088888888889, 2.840077777777778, 2.840077777777778, 3.834916666666667, 4.3954555555555554, 2.840077777777778, 3.834916666666667, 5.326066666666667, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.880977777777778, 3.259561111111111, 3.676555555555556, 2.840077777777778, 2.840077777777778, 4.073505555555556, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 3.8135833333333333, 5.145777777777778, 2.9234888888888886, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 6.658977777777777, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.8931444444444443, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 5.054577777777777, 2.840077777777778, 5.8083833333333335, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.054577777777777, 3.676555555555556, 3.0763777777777777, 3.834916666666667, 2.840077777777778, 2.840077777777778, 6.591722222222223, 3.7205055555555555, 2.840077777777778, 3.9954944444444447, 2.840077777777778, 4.674883333333334, 3.5569944444444443, 2.840077777777778, 2.947322222222222, 3.7205055555555555, 5.119483333333333, 4.186294444444444, 2.966555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 4.066633333333333, 2.880977777777778, 2.840077777777778, 2.840077777777778, 13.391605555555556, 2.966555555555556, 2.840077777777778, 3.5569944444444443, 3.676555555555556, 3.834916666666667, 2.840077777777778, 2.840077777777778, 5.045888888888889, 5.1401055555555555, 5.045888888888889, 4.98965, 2.840077777777778, 3.284217814717376, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.117533333333333, 2.947322222222222, 5.728638888888889, 3.5569944444444443, 3.7205055555555555, 2.840077777777778, 7.640405555555556, 2.840077777777778, 5.902244444444445, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.9234888888888886, 5.608233333333333, 2.840077777777778, 4.030922222222222, 3.259561111111111, 2.840077777777778, 3.259561111111111, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.337522222222222, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.054577777777777, 3.259561111111111, 2.840077777777778, 3.476472222222222, 2.840077777777778, 2.840077777777778, 5.5407722222222215, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.947322222222222, 3.8731, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.834916666666667, 2.966555555555556, 4.958083333333333, 3.259561111111111, 2.840077777777778, 3.3792222222222223, 2.880977777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.3792222222222223, 2.840077777777778, 2.840077777777778, 2.880977777777778, 3.5568944444444446, 2.840077777777778, 3.523072222222222, 2.840077777777778, 2.840077777777778, 3.0825814574898023, 3.9913944444444445, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 5.054577777777777, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.834916666666667, 2.9234888888888886, 5.461844444444444, 2.947322222222222, 2.840077777777778, 4.637094444444445, 2.840077777777778, 3.5805499999999997, 2.840077777777778, 2.840077777777778, 3.1157, 3.676555555555556, 4.445616666666666, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 3.834916666666667, 4.3954555555555554, 2.840077777777778, 2.840077777777778, 3.259561111111111, 5.5546999999999995, 2.840077777777778, 2.840077777777778, 7.996827777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 4.186294444444444, 2.840077777777778, 3.1157, 2.9234888888888886, 2.840077777777778, 6.227777777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 10.130977777777776, 2.840077777777778, 2.840077777777778, 3.5805499999999997, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.9234888888888886, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 3.955566666666667, 3.276222222222222, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.8863666682711373, 2.840077777777778, 3.259561111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.404605555555556, 4.269316666666667, 3.676555555555556, 2.840077777777778, 4.491011111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.8662333333333336, 2.840077777777778, 2.840077777777778, 3.980427777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.186294444444444, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.7067222222222225, 2.9234888888888886, 3.9913944444444445, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 3.0905722222222223, 2.840077777777778, 2.840077777777778], "1LEO-10GS": [104.70235672025463, 38.338483716240574, 53.91982331829171, 91.49836146683121, 46.69304726068339, 88.3967381100865, 63.41668905538962, 114.71319340679321, 96.71596490997376, 87.71684512651943, 78.54220067210915, 45.91135379852085, 145.56122551078508, 97.89948496882785, 93.60289370967261, 54.94457921325732, 17.010163963549864, 27.161666666666665, 79.76412532885462, 41.37090489279251, 50.517887259571346, 89.54439814814815, 79.24447730567982, 89.07259187519092, 52.36113474440565, 93.45325162493124, 14.61698060369299, 67.60572680955, 43.610840154120595, 79.01992961743628, 114.68024968040329, 69.60799917966011, 39.78538090907292, 95.69793474672598, 66.44321183677913, 69.34338835713045, 141.03986390565004, 92.13618916125236, 64.82446202818623, 77.61333333333333, 0, 103.9475125620016, 44.67836406636069, 66.13577972184434, 62.18002777777778, 23.842251456087656, 93.13287284815812, 104.75388695001115, 74.79154710309224, 94.14551722360291, 72.89652701324667, 42.51649609123007, 64.78027633656369, 82.18769628250963, 70.07772008667301, 33.02098499348215, 117.59765451346566, 38.83611111111111, 78.18927564187179, 14.994364953728581, 81.68600273717266, 132.4686111111111, 131.98526889106816, 71.94552229469262, 92.13980816688934, 105.46347222222222, 57.92564977907446, 53.63691465366617, 74.96124579714059, 56.55618273025689, 110.02997353755086, 43.65437972808372, 66.18536140770732, 88.66154648625931, 111.57755516683473, 38.79433033502348, 60.1341044080244, 53.836127828801814, 102.36291684528186, 0, 127.04891908464381, 99.76346568704193, 96.72044652090075, 96.39560004195414, 135.87794742708658, 99.63869075905805, 94.40735750894474, 52.05015674837653, 98.00632750424198, 53.910281840211574, 100.94296442446215, 45.674167238493794, 28.595123456790123, 106.22802606487654, 43.845971552945365, 18.973849243203833, 59.590046239667345, 3.7883333333333336, 103.27109225350789, 75.70417966294342, 94.45651096283491, 64.1241484609716, 91.34348569297627, 62.00644444444445, 46.320298996037124, 83.43456457992093, 79.90448129367975, 48.793709972208674, 64.37819740417473, 109.30176708527027, 82.88837661243114, 68.01394646070368, 69.88013309202717, 82.99988709441985, 41.84653941993289, 66.59822270286833, 26.64119023154331, 74.97824320799405, 65.65428201692966, 44.160493829661, 123.86155680449653, 74.32203333333334, 105.4356261782971, 126.28983854331032, 74.32071164809535, 97.81576643164388, 93.53394848403184, 81.63167629453528, 55.52785452941675, 81.4911313440307, 74.33680460352878, 96.36975942568723, 90.74321492254835, 95.60152437260562, 38.26489298964969, 89.99011774785366, 110.48692956698845, 20.090891203703702, 65.33357448589169, 85.51366414110736, 110.57305106445914, 96.65697530864198, 89.55333410120497, 79.28753170774907, 91.73426740402672, 47.623668328411924, 88.9978957642263, 84.41381995717602, 111.62574074074075, 55.92862488804126, 85.34132406860597, 67.462766415315, 59.50711296547217, 67.23689728716016, 126.98915852156924, 58.42228847773615, 100.13227392336259, 59.07295308050318, 57.32075930518521, 111.83130341880342, 44.7362879780559, 113.41732838177401, 66.67176027001314, 109.14562241912634, 65.79755479135723, 129.76974679162063, 72.27377244831544, 149.42166666666665, 99.48109084639265, 88.21099454549318, 13.763564814814815, 52.38556496120757, 40.69092601762492, 105.36693897125717, 65.99732159832632, 70.36853955847165, 94.96759408114653, 53.995674603174606, 92.92660103917927, 66.23757810478936, 104.00425226336289, 94.77674547665374, 52.547846110153706, 129.17027717025334, 56.8271677713302, 112.60659081907035, 65.38101329890816, 69.93437202783838, 47.92210261855163, 70.78027114903871, 53.06866317508561, 121.01230382581066, 86.0171061816694, 44.90385000085126, 71.49204958556862, 50.24827362133829, 49.84072493178737, 62.26776116366496, 111.83938018859969, 80.69418906396646, 79.57697862767998, 88.93959370545299, 77.61819893486445, 26.26471314962823, 75.10092048099816, 61.346062343975994, 72.75329945250309, 63.068592166444034, 60.27695090439276, 89.76624294982192, 86.6670811132901, 72.6401811594203, 61.33621020741266, 50.358133333333335, 36.51186690926836, 90.12742722571431, 69.59185000000001, 57.52412681389692, 89.69960615377514, 50.73720899470899, 54.63751132880366, 73.11960470174779, 40.624876676695585, 53.08632948275484, 71.94120595524298, 63.7475991450601, 58.370834173482066, 49.945631044774416, 76.28374288011103, 59.46323647121189, 65.85749813866572, 65.62748827919869, 75.44143357833019, 79.23351761862352, 74.33889080780449, 42.530787493645114, 22.40199531605576, 51.41942533655259, 81.12072327783443, 33.56248947028341, 57.04052997845375, 37.406200000000005, 44.52541651280285, 23.408786418075568, 50.692532171146986, 27.91463725447651, 83.88473044454746, 63.803723442836926, 42.48917222222222, 72.86274068712886, 43.50951612082743, 59.80028620472083, 79.52351581517215, 71.29975985898886, 49.86165712920658, 53.206642348856604, 48.09623806474593, 39.013087967172154, 36.93041346331489, 74.73314126487685, 26.355728300512478, 62.10145279802199, 57.4388806448955, 33.508501921847945, 38.75341478166617, 84.58595, 66.0469521148512, 57.9887466746289, 80.93563146697754, 74.19475881189047, 42.104627065775475, 92.51432595510109, 73.72189909297053, 70.1627538308318, 30.634517364068056, 89.76672511131201, 56.91463376662926, 78.74884675150832, 71.18347696997091, 83.14570979541871, 96.84251123058577, 86.5557183769347, 48.97298601711984, 76.78919182708759, 84.61755825989826, 85.01894602272559, 20.98039523114397, 86.20733307649724, 68.34490358289035, 65.28259750606576, 90.89331619964865, 59.01087560386474, 58.5785470877735, 43.588556128056446, 32.5557714304944, 66.58056760453606, 45.871561597714575, 52.331855660909724, 28.492853699139527, 44.669243736643935, 81.71734444444445, 21.576533219173164, 26.957038039009657, 22.028835788246482, 14.051544444444444, 54.08207999795819, 19.676153353665903, 29.040294444444445, 6.857060318026868, 14.18169073867892, 23.376135172074424, 22.22925, 13.003761111111112, 28.56568888888889, 5.209083333333334, 11.384668588904159, 35.67797222222222, 7.056227260198696, 53.97004182465861, 14.263901126960537, 36.18051062488243, 11.33451111111111, 8.9198, 11.115411111111111, 19.017624195884682, 14.682560186775712, 31.531538888888885, 13.377295525470013, 34.95155325200914, 9.856906450817114, 27.562739971697553, 23.621012698510494, 19.651098441368536, 7.935694444444445, 60.103205555555554, 33.23627516300493, 11.70188888888889, 16.57712777777778, 31.035044444444445, 28.38325, 6.184436858019699, 14.20725146453579, 32.24860958957799, 4.929194444444444, 16.108359902514636, 10.652494444444445, 8.324962564824457, 21.969983679920304, 20.619847468116696, 34.74820555555555, 28.861938888888886, 12.568822222222224, 34.49480691382832, 23.809956771846405, 14.226283333333335, 52.128416666666666, 5.7095, 39.170246953858864, 6.02587328886421, 20.507020522482957, 60.62889484838641, 30.420916179813116, 16.965287157592275, 17.82165, 21.598772222222223, 24.73436111111111, 11.855097043794148, 3.883168284579057, 33.73212222222222, 20.952888888888886, 31.268650894529348, 49.27077612306087, 24.284414154704958, 12.685487199366326, 70.13200101324232, 25.48649256994912, 7.752827777777778, 29.589292630362557, 22.381949067188934, 22.099372222222225, 27.118804791190346, 16.570406475759413, 60.36048104800098, 52.38411471901862, 5.9486888888888885, 45.67482777430875, 12.935466666666667, 49.95981666666667, 17.16761111111111, 7.953077777777779, 38.619161439980026, 21.06736103462926, 27.527277777777776, 26.978827777777777, 6.965683333333333, 10.63460201361708, 17.718783333333334, 3.4816833333333332, 12.085955555555556, 12.519350000000001, 8.144885170647004, 2.036427777777778, 3.9438843844191718, 15.334286356869537, 12.758391821845894, 4.6584853556266275, 6.729366666666667, 2.1880555555555556, 1.7333055555555554, 1.6889500000000002, 6.504827777777778, 1.4000222222222223, 9.349124478291317, 10.01153888888889, 1.3197222222222222, 1.3780666666666666, 4.15575, 16.830602208145454, 9.476644444444444, 2.180761111111111, 2.200297968983309, 6.915677777777778, 5.815761111111112, 2.9138888888888888, 1.9569611111111112, 6.8330222222222226, 12.17746111111111, 4.092277777777778, 4.966266666666667, 20.77338824132275, 2.888094444444444, 5.750844444444445, 4.690513943052103, 16.581170203358788, 24.44295, 4.522866666666666, 7.551505555555555, 8.144594444444445, 23.343172222222222, 4.660866666666666, 9.855416666666667, 9.752334276063351, 3.2291166666666666, 4.730838888888889, 1.3564555555555555, 6.663516666666666, 1.5709388888888889, 26.553655555555558, 7.793961111111111, 13.45867563929323, 10.843672222222223, 2.9048055555555554, 5.352116666666666, 1.455788888888889, 4.975661111111111, 2.6803333333333335, 1.8154166666666667, 2.368427777777778, 5.946716666666667, 18.036271542082826, 2.9512333333333336, 5.154277777777779, 11.541939454155354, 4.1214, 2.8635944444444448, 7.567788112968062, 8.21365, 12.14685, 1.3927666666666667, 2.8519055555555557, 9.375066666666665, 2.757911111111111, 6.617422222222222, 4.1646034049801814, 12.882772222222224, 2.585688888888889, 15.899341139471602, 2.147072222222222, 3.676527777777778, 19.735514158404303, 4.0631, 2.196066666666667, 11.625783333333333, 7.368911111111111, 8.50189796008233, 7.240655555555556, 8.28900423451223, 12.316405555555555, 8.47728888888889, 18.13038333333333, 10.595166666666666, 1.6825722222222224, 11.515849999999999, 2.540061111111111, 24.208894444444446, 2.0892444444444442, 12.774454582177354, 3.4516, 3.104777777777778, 10.899130269174613, 1.3672555555555554, 1.7843333333333333, 1.3439333333333332, 1.9046, 1.671561111111111, 7.616461111111111, 1.3094777777777777, 1.6107, 1.465138888888889, 1.3780666666666666, 1.6107, 1.3094777777777777, 1.680588888888889, 1.980138888888889, 5.421033333333334, 1.3672555555555554, 3.551166666666667, 1.4000222222222223, 1.4853833333333333, 2.0480555555555555, 2.1025222222222224, 2.3188777777777774, 1.4496666666666667, 2.979338888888889, 1.5043, 2.1588499999999997, 2.342661111111111, 1.3696111111111111, 1.465138888888889, 1.7796555555555555, 1.3439333333333332, 1.3680777777777777, 3.8271440448396357, 1.8392611111111112, 1.3094777777777777, 1.3672555555555554, 1.6509944444444444, 2.1666333333333334, 1.3094777777777777, 1.6163888888888889, 1.3439333333333332, 1.3439333333333332, 1.5236277777777778, 1.8024531084744557, 1.7380666666666666, 1.3094777777777777, 2.2811989109413977, 1.45895, 1.465138888888889, 10.241405555555556, 1.521361111111111, 1.5577833333333335, 1.885788888888889, 1.7376055555555556, 3.4787222222222223, 1.3655444444444444, 1.5071444444444446, 1.5443111111111112, 5.576074640589021, 13.667022222222222, 1.3094777777777777, 3.356138888888889, 1.3696111111111111, 1.465138888888889, 1.601511111111111, 1.9617666666666667, 2.6912277777777778, 1.3094777777777777, 2.2790166666666662, 1.4853833333333333, 1.3439333333333332, 3.3007555555555554, 1.9766388888888888, 1.6331342442764711, 1.3655444444444444, 1.5147166666666665, 1.3094777777777777, 1.9527999999999999, 1.3094777777777777, 1.3094777777777777, 2.117355555555555, 1.455788888888889, 1.6143666666666667, 2.5584833333333337, 1.5071444444444446, 5.412835051837494, 1.544888888888889, 1.4230222222222222, 2.116877934625908, 1.6089888888888888, 1.885788888888889, 1.3094777777777777, 1.670777777777778, 1.3564555555555555, 1.4000222222222223, 2.112011111111111, 1.8577000000000001, 2.026377777777778, 2.2761833333333334, 1.3094777777777777, 1.3672555555555554, 1.45895, 1.7103444444444444, 1.3439333333333332, 1.3168444444444445, 1.7909584088041894, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 2.721472222222222, 1.670777777777778, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 2.0045722222222224, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.398311111111111, 1.3094777777777777, 2.0861, 1.7801333333333331, 1.3094777777777777, 1.3696111111111111, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 2.0371222222222225, 1.3094777777777777, 1.3094777777777777, 2.1314722222222224, 1.6996166666666666, 1.3105777777777778, 1.6996166666666666, 1.4423, 1.455788888888889, 1.3094777777777777, 1.3094777777777777, 1.502311111111111, 1.3780666666666666, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.465138888888889, 1.3459055555555557, 1.769538888888889, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 2.1238944444444448, 1.3094777777777777, 1.670777777777778, 1.613888888888889, 1.6107, 1.3094777777777777, 1.732, 2.5568833333333334, 1.3094777777777777, 1.3094777777777777, 2.0085555555555556, 1.3439333333333332, 1.3094777777777777, 2.1180944444444445, 1.6996166666666666, 1.4526166666666667, 1.3094777777777777, 1.3655444444444444, 1.3655444444444444, 1.3094777777777777, 1.6996166666666666, 1.3094777777777777, 1.7664777777777776, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.728892616823804, 1.3655444444444444, 1.398311111111111, 1.3655444444444444, 1.3758610171341452, 1.3094777777777777, 1.455788888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 2.189861111111111, 1.3094777777777777, 1.847688888888889, 1.3127888888888888, 2.229722222222222, 1.7609277777777779, 1.6996166666666666, 1.3094777777777777, 1.3094777777777777, 1.6391833333333334, 1.3094777777777777, 1.3094777777777777, 1.398311111111111, 1.3094777777777777, 2.2205731942272, 1.3094777777777777, 1.4130437962214293, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3655444444444444, 1.6089888888888888, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.7492611111111112, 1.4486999999999999, 1.3094777777777777, 1.53355, 1.6809666666666665, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.45895, 1.3094777777777777, 1.3094777777777777, 1.4355444444444445, 1.3439333333333332, 1.3094777777777777, 1.6456666666666666, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3439333333333332, 1.3439333333333332, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.661161111111111, 1.670777777777778, 1.4526166666666667, 1.7609277777777779, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3797777777777778, 1.5147166666666665, 1.3094777777777777, 1.3094777777777777, 1.4479055555555556, 1.3094777777777777, 1.3672555555555554, 1.5741, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3292111111111111, 1.3655444444444444, 1.3439333333333332, 1.3094777777777777, 1.3655444444444444, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3927666666666667, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.6664666666666665, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6391833333333334, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.4230222222222222, 1.3094777777777777, 1.6089888888888888, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6996166666666666, 1.670777777777778, 1.3927666666666667, 1.3094777777777777, 1.3937055555555555, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.7419388888888887, 1.670777777777778, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3672555555555554, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.6760944444444443, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.457238888888889, 1.3094777777777777, 1.3094777777777777, 1.398311111111111, 1.4230222222222222, 1.4716666666666667, 1.3094777777777777, 1.3094777777777777, 1.63725, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3439333333333332, 1.3655000000000002, 1.3439333333333332, 1.3094777777777777, 1.3439333333333332, 1.3672555555555554, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3230166666666665, 1.63725, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.6578944444444446, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3439333333333332, 1.3261500000000002, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3655000000000002, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 2.4550166666666664, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.7609277777777779, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.7492611111111112, 1.3094777777777777, 1.4526166666666667, 1.7609277777777779, 1.4526166666666667, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3866388888888888, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 2.0463944444444446, 1.3439333333333332, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.5147166666666665, 1.5272722222222224, 1.5399277777777778, 1.3927666666666667, 1.3198552307669928, 1.3094777777777777, 2.2383555555555557, 1.3094777777777777, 1.3094777777777777, 1.4853833333333333, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.5147166666666665, 1.3094777777777777, 1.4230222222222222, 1.4230222222222222, 1.6163888888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.4853833333333333, 1.455788888888889, 1.457238888888889, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.885788888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.7609277777777779, 1.455788888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.318788888888889, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3696111111111111, 1.4853833333333333, 1.3094777777777777, 1.3094777777777777, 1.465138888888889, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3655444444444444, 1.4230222222222222, 1.3094777777777777, 1.3655444444444444, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.699661111111111, 1.455788888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3797777777777778, 1.3094777777777777, 1.777088888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3439333333333332, 1.601511111111111, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.699661111111111, 2.0094611111111114, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3439333333333332, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3655444444444444, 1.3672555555555554, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.5147166666666665, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.670777777777778, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.4526166666666667, 1.3094777777777777, 1.6996166666666666, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3207000000000002, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.5822333333333334, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4616722222222223, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4728222222222223, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777], "1LEO-1HAGS-1GS": [105.17799546072469, 112.70331766320454, 91.45858843628567, 110.74326601077767, 91.45078280757595, 51.229771360371736, 84.07298447815609, 112.41768195474957, 85.03880423670313, 45.20714520335728, 99.1957678363393, 62.01430859548671, 69.73186689001962, 113.2279039227419, 58.852598774986795, 102.21639231921199, 60.32128671227862, 70.55944144735851, 65.60643697841617, 101.29408292004328, 98.9162017367845, 127.51726870384496, 85.17333186930655, 82.12683311487575, 125.90054508556207, 82.64745675886687, 103.96589464219389, 53.40091379442788, 70.56374065378647, 75.89474798286182, 71.56284145452479, 74.14220864359676, 65.39122864174252, 86.30857404428264, 97.22444346081966, 87.90054386625631, 57.11591700062709, 72.85103710933625, 78.02743790007446, 112.77246772870453, 77.27280681742904, 48.28012474238883, 86.12311684234639, 71.49382038194334, 88.16801213610083, 152.74242696341332, 73.83366529197495, 77.46283248152096, 104.56787715728687, 79.79889232514473, 79.64392179072777, 43.09309531562567, 128.3416047845411, 68.26360599405892, 67.2787540296667, 129.3788215234996, 77.5067650526194, 92.94618754506297, 57.97694190516224, 72.31105351881556, 94.9470650922098, 103.52604314577043, 56.22502065063594, 88.83583110537253, 98.00735512663952, 100.43411316782557, 110.35803337399048, 129.60737254409207, 104.3059023196295, 76.51795191812505, 118.58452605017177, 101.87464778053146, 68.53144619529606, 93.69271704010383, 40.927271808208936, 52.84990264232616, 100.94741929113971, 95.47877870097939, 63.89592094172434, 71.31875783788058, 28.942685803242046, 118.77499986673354, 90.64651963232296, 115.80235134939451, 120.00345733610479, 85.85177765504767, 116.42829203896726, 68.12996931219983, 114.29836393827424, 61.05206331070774, 42.34719097447798, 92.84152872946636, 128.23606180806493, 100.12689209460189, 50.59961119661316, 104.39102699511743, 83.37044919235989, 46.77182986869007, 138.97025018088883, 113.30107239509678, 89.83486263772492, 106.27038844799392, 77.15773662946748, 77.73501060876377, 64.02848423243185, 109.35456775122098, 109.78632191222323, 100.80540034711541, 59.801290746560205, 68.29569447889132, 113.66669239204334, 84.96618147373151, 107.47532322478007, 72.36943202452015, 55.560962818665125, 103.92759854067612, 88.63174924623412, 69.3798984155499, 100.56393072765307, 70.1003855958609, 65.8551005707018, 47.906550362830856, 92.75864506948079, 56.17978755439836, 92.40534136510898, 125.70629842077419, 85.66862455544228, 84.54592454290002, 105.6060759817603, 84.05117444899261, 99.21836547830553, 84.64232613300317, 103.28508115563177, 37.38012289040753, 35.32463156596421, 84.29197250674092, 60.0029265756126, 120.23152946986684, 51.45554836641885, 73.91647437025058, 62.11919882959554, 46.44507378475525, 94.20274042899547, 54.51988879174674, 78.53599902793552, 67.00954344044163, 107.75530583003889, 73.01549265290508, 98.27793814118367, 91.21493367736116, 115.20655652076778, 56.72219124653883, 119.69616053981083, 56.29146410381311, 117.37384289173025, 123.05046217778492, 74.00673266840064, 121.39379036284036, 71.96381015576979, 92.12508678414594, 61.635385453204684, 45.52337912639894, 106.83504398054554, 73.91669082578812, 51.17843910853814, 66.19457622770112, 79.16318028380546, 97.0290062822789, 43.88753022938893, 41.69768198486498, 95.28463293778181, 87.92870330596799, 136.39422406561945, 83.83908205046131, 97.6230797017439, 117.50860397225028, 107.54191160376166, 116.50462339861947, 127.15182259982322, 59.0327599721222, 30.272512127207197, 65.76956506027442, 51.00695921153359, 87.84880902560609, 105.86751518859107, 74.80725753136049, 84.95068068061465, 76.02357005005673, 82.8441300952952, 125.9315803442441, 125.92333455097565, 141.94168361134766, 86.52352792336119, 57.63916399212612, 73.40572723142546, 112.0326947429594, 60.62312617676603, 107.89208557988363, 40.229349844139726, 69.36159938473986, 85.87814979549933, 40.70879103914857, 89.83226633497578, 106.16309680685735, 18.202645366550264, 47.116489889568236, 57.99577871022842, 63.051413381365066, 53.85780094156475, 52.778938896692885, 46.01915952918787, 112.70340884892722, 40.17784511985548, 35.83150308795831, 80.5342794064831, 73.4062985098202, 60.37207310159451, 48.38404297625136, 40.355543271491484, 53.559544437955516, 102.47697017041183, 46.35891719886958, 70.68279799852576, 38.4636868420859, 51.58909362582848, 60.39014844476322, 61.87934572721211, 56.280421707852675, 84.16677447770664, 32.844316981347525, 74.0715077334444, 31.68629934712665, 36.15143387474644, 45.35911881252651, 28.84800265292985, 82.57311122712913, 73.14246040504985, 87.62940305184112, 72.45946193602896, 51.946449468458425, 57.74130186004571, 91.07149506292193, 77.20559689432122, 43.32974297125633, 40.33661841174287, 73.02337134872411, 71.87644008353149, 61.41573385827237, 58.62639528828972, 82.15476285432207, 31.720123947085426, 71.57535128297638, 70.7430098257927, 110.53410946045986, 55.95230549620535, 53.48209190767214, 57.41713414032437, 81.70051886082724, 49.32612946040082, 131.86558418595197, 29.78084951182201, 31.286439304880837, 84.78518669669594, 88.84936472717555, 39.16951851683383, 34.70735823219118, 115.57610832593507, 96.05464532465938, 50.404559478662634, 45.69851352832808, 31.353753592127326, 37.71807195100172, 51.31777382464101, 75.90174658087177, 67.41437124631577, 88.7613982694434, 49.30816685168537, 63.44454193014852, 38.010075911273724, 40.8404703166154, 47.960382534031275, 51.49205899239588, 63.65792733437159, 61.28105901511492, 53.863911282798924, 39.65642770236517, 41.74823681489465, 24.628933374481704, 41.415639412046076, 64.15402222907461, 40.27920340516162, 38.451954024175656, 104.64963476679641, 47.73005369000185, 40.854381651453785, 61.793414201309226, 79.09487445745371, 84.59523958803426, 83.85564991154773, 63.60384896190637, 30.29488791699794, 33.799830918539804, 32.31383570434021, 32.56874901018825, 35.46648025692483, 28.67632724392472, 33.269449706575394, 108.41990096612759, 59.232278580736484, 63.721390159158766, 26.046803887789565, 58.28435937435444, 28.58974407640319, 41.24200617128648, 42.250304396178244, 80.82726963042904, 37.34861713247158, 67.8335713158998, 75.35167687099681, 49.22108776088963, 72.11441709551191, 44.75781892527318, 39.412747457651, 34.37218501973313, 51.97308768732064, 77.35922872632301, 35.7147933719297, 62.00397791671139, 72.4954551398127, 46.61579338048966, 36.330586090914515, 106.29992303297236, 55.61020654178531, 45.171114024526005, 37.27338089842941, 24.92624222285628, 33.63456601932614, 53.58773177441435, 55.47378170839489, 65.53930923079352, 83.99582339244401, 75.80047561569141, 59.946980711184366, 68.36504480656914, 51.47602201729436, 29.544249569423016, 27.929052924832135, 39.6156757362289, 32.90113913539732, 43.52509691944802, 51.211590882262236, 27.31167759364044, 45.77580658500357, 88.87203617148408, 96.52600826335723, 57.92967902003433, 53.02120690280816, 59.1554397292101, 38.2713009219471, 64.62388101653592, 80.80787382145859, 36.35401880064031, 43.06667994363649, 57.554666814358555, 26.611885192695954, 44.698473689553346, 71.82265881208085, 45.76708591249513, 28.129033294506936, 72.0545562414893, 44.4594730988795, 49.45015162552115, 35.77934713554574, 87.88012203222365, 29.969895331179615, 34.0766855901222, 55.40085312015142, 47.197628373531614, 47.855492891008545, 32.37143051634299, 51.02106207430894, 30.08716370781631, 40.308433616628825, 30.850429440915512, 40.56496613816676, 36.665236928319324, 37.117437998700986, 38.597077681691346, 34.057488316057984, 35.82343279578888, 31.936147026825523, 48.40187790375621, 42.306904478019895, 30.441648371171688, 60.27340466172645, 28.650224785512624, 37.75170363203629, 90.34408794414571, 87.21027224131186, 35.41574108104606, 37.75099506426921, 32.43120258697307, 44.13704974193597, 51.27274336201409, 36.02928105058596, 60.47436976375498, 58.22386448786763, 28.225682655686864, 26.888585781288015, 33.29408737002279, 27.951163299512746, 42.08735002552212, 28.142164162575423, 47.806366612280996, 56.97667522539789, 41.76413669853737, 67.27892727890469, 45.803836629538154, 68.10654663995203, 53.89600077804852, 46.22247132617595, 51.917144242872986, 38.17896136564837, 39.89024401250027, 49.966491868829344, 45.9617410065239, 34.5386849721799, 31.879986199092585, 28.966043078977606, 31.49655270976482, 32.6027159532422, 8.114166666666666, 88.33435782624751, 27.161879615168207, 24.23977400707351, 32.958927960595545, 40.87868946887805, 42.73180690628988, 51.8562552445447, 38.013837882032675, 39.67696765392613, 27.56154522555758, 28.555153546888178, 28.338290779072313, 72.2300401453557, 64.2646528342694, 32.960176912527224, 33.01303622866368, 34.37796223704489, 40.383213145265564, 47.707973511476325, 58.61514299346045, 34.79711560106977, 47.50667373409026, 35.39426661762611, 28.848486050475493, 28.76229261433486, 49.564068834180496, 0, 44.89219864542512, 35.179464011396774, 50.56042363867633, 45.77333674359156, 69.7165700037327, 30.034635376684854, 35.16497780738338, 28.92579000048838, 45.499758516933916, 58.891058461418076, 35.94134237165539, 45.78700326356047, 53.76411775825134, 74.16609496241784, 31.38910870422851, 40.986827682019445, 112.03931025321162, 46.34551989107701, 32.25533841520421, 53.55490364690141, 95.12156401822733, 34.261647636705206, 46.07958934067839, 53.2578560463315, 73.62670905836166, 74.62847919693728, 33.71986617506169, 50.514855611672886, 29.716054943810388, 25.41100315704049, 37.43170903966929, 32.44253941929214, 47.73555355371157, 29.178055185853623, 29.401230528475942, 43.77676288827052, 73.55502848110913, 34.25029369569648, 35.15481213179996, 32.00377407886482, 103.81038927846944, 94.45709181175665, 26.16669157794906, 28.48733207824393, 55.56295657401615, 35.82682105203115, 71.61964042866826, 52.137979750425735, 26.63382884385716, 30.92863058442462, 27.10886598005122, 25.804199025756056, 22.016855555555555, 110.24660497439785, 40.269398369517575, 31.954846340235548, 32.546222761174946, 49.548735256627296, 41.784408356605006, 67.32920347052526, 122.11355983853335, 19.710184964657458, 25.75263173454016, 71.67502084013837, 27.180312963983884, 28.9203696045818, 31.207399154062497, 26.91153705588754, 49.01664652960184, 25.05667954951565, 96.39081622278327, 43.53902490789329, 99.45184883352108, 29.33993868699617, 42.8257830326393, 58.110385364013766, 34.663905784067055, 28.310423836943368, 33.32883257289758, 61.759172447869005, 53.658891680479485, 109.95005402972515, 38.813374513644455, 29.113590212413513, 38.941442286248105, 56.556885981980514, 55.181506489282896, 62.12958423262599, 61.149091515884294, 55.33449250899854, 29.137645466971684, 38.7090178100511, 29.78438945373363, 34.244609497401036, 29.294482357635406, 41.8203695302404, 64.92834944001241, 90.10938947307518, 37.60314753264056, 33.65196653748385, 34.338991825363145, 44.89076794729674, 9.07734126984127, 31.490997898668287, 27.08485992360906, 47.830659213793155, 22.157937912357095, 91.87054279539795, 51.32591366460758, 51.244821531853944, 29.597527503854145, 58.004006392174716, 65.60533532596554, 87.47204110301459, 105.4743287828739, 27.84185076724486, 51.17714720031408, 55.99489601093423, 30.538808887195398, 80.04252309336859, 65.61308058690206, 82.19479777621946, 27.121483819128347, 34.5534992866109, 23.176562781509613, 43.47518317399782, 43.744097929046724, 38.36139112328543, 30.11032404082374, 35.42270450184357, 38.73724760219703, 28.850769489252883, 35.873608293894456, 40.69528441951204, 64.46152590095015, 76.31985863779244, 42.864242260694624, 30.51969692879494, 37.40901193191419, 24.819057702320876, 27.021156968096474, 37.59492379449686, 38.29041097618052, 47.5678831684082, 22.106682732589746, 41.221102272796074, 39.208705523626, 23.29878581839133, 31.28654360957804, 51.21586885890439, 28.184795266193625, 85.53970209727487, 45.60034372731898, 58.83928163055163, 22.016855555555555, 22.016855555555555, 22.659215565293888, 22.38067435372558, 35.606064002905946, 24.549660119447864, 24.20921150884406, 50.36063785186533, 33.3146873355977, 25.07898681628818, 24.223002934330548, 23.80704099144604, 22.119635345947753, 25.824874706612945, 40.18608633663063, 42.019319074175584, 35.81168830727504, 45.362601166037855, 48.182357131853834, 62.451672744784645, 28.96393069171565, 93.2106060444078, 25.342108023393724, 42.79074451896918, 26.232846739746563, 33.00429920995983, 23.732454688295835, 111.71785095512763, 29.251637484533543, 82.03329214400877, 29.815430174904627, 45.32136997795828, 76.84201019953308, 31.287381357360943, 25.05693711960435, 41.921443143669045, 36.490462285008675, 32.031772847535464, 24.871505762656177, 26.35360103193614, 47.538170020505945, 38.89920016242227, 23.975795457532502, 43.279200317473176, 32.64283170783299, 22.06093401203366, 59.03108496991479, 37.9546853402379, 57.34982227199163, 22.338752871955315, 27.709351465853267, 42.267833442598196, 32.491567053622276, 114.71712364879531, 43.330873122107256, 24.517581732523503, 29.412112886893073, 32.80496939227142, 24.537474824646758, 24.801241968032237, 96.12661686017663, 44.448810339818124, 22.220900290822946, 45.13316491725097, 25.28229622420143, 31.687131069368434, 54.559740430030224, 67.52269276357674, 34.84505008462204, 35.612213845750794, 46.61319426342726, 30.22139364853306, 26.411986446874913, 24.103837412101043, 24.528456508997987, 43.50509857121487, 87.07290693020141, 26.847657458609753, 47.50067118445193, 52.14686039160723, 40.26667842555458, 33.21022129711467, 28.303193305272753, 34.33352497892497, 26.07468232539078, 26.556299495555432, 25.429669087052915, 69.02699620769256, 25.360554738037777, 22.016855555555555, 66.45178364761983, 22.016855555555555, 22.423389301619864, 22.536443181756276, 33.42904189535808, 52.936119378361006, 56.6785395708016, 33.3213105122428, 49.77848451384347, 96.473792711203, 29.688503475779985, 59.414593211660815, 33.770423718092665, 60.97934730617429, 44.25609775065958, 30.73597004226623, 40.75748316619805, 22.016855555555555, 27.612454145002577, 27.643371583786205, 40.330041621127634, 28.32999603273573, 38.04430385754391, 22.016855555555555, 77.10419903391087, 61.76973192516606, 28.21136675609224, 44.4878942327699, 39.02102139635242, 22.494299517002755, 33.87947634971207, 32.33045546022126, 22.016855555555555, 47.1911416279916, 23.20585048027895, 28.438262896484975, 101.36356330745707, 22.016855555555555, 31.702385927970425, 31.409326595408118, 36.71058832246752, 37.836874695170074, 25.490065244442718, 24.85581606627502, 29.118565940549814, 38.622912937101255, 33.31082506216109, 22.27949730939324, 23.038447220419503, 48.21345398088735, 22.016855555555555, 22.016855555555555, 22.277056086747187, 71.09143220141428, 50.67432861019794, 23.693669739744433, 29.04399972652728, 30.298922476632416, 54.69939869717609, 23.810159296095538, 25.267324471910527, 32.777541321616226, 22.016855555555555, 88.40521438158987, 22.016855555555555, 26.41756065011013, 22.825217413614645, 92.18422497992464, 22.200394849321658, 26.421545256341734, 52.49865751722995, 25.88066266895319, 31.247287164500143, 22.363203870028332, 24.12454697333821, 40.84034808507445, 28.423055786450238, 22.016855555555555, 42.71018931206602, 37.192972532030915, 34.39799201690058, 30.78430443912635, 25.627538253785023, 40.58607413343811, 46.09885923818111, 38.22959675776834, 42.15568696827029, 38.3592789459069, 71.83106886467816, 38.82400089944592, 43.497178290304795, 27.996820775067523, 23.41807147315739, 22.51494658949291, 40.99581623698273, 32.278638336888754, 22.016855555555555, 43.80827402191928, 37.65803048540939, 33.10600707114786, 22.016855555555555, 22.016855555555555, 22.016855555555555, 27.703159915226006, 31.51874075414799, 26.23983946859731, 47.28651399496258, 95.4727438634795, 56.548353040127886, 26.198531594422377, 28.386400704510145, 58.11765581979707, 25.235074265918048, 29.83828434777767, 24.575424124826533, 56.19823230072845, 30.898982912885806, 22.175467053184168, 40.76302078830467, 22.016855555555555, 37.37035151310909, 42.17567907201973, 22.016855555555555, 49.104259898522535, 68.91087279387646, 22.832377878636468, 22.016855555555555, 38.32840608657064, 38.99101931693036, 50.56489994046266, 22.016855555555555, 59.873423063942674, 56.05859058845962, 38.8172972317223, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.000195696966216, 26.02638144112846, 27.864731773184282, 26.08096768669394, 29.609714100481213, 41.037779679939746, 22.016855555555555, 43.348836068985015, 125.75016140977561, 22.016855555555555, 26.673900475124345, 62.529227577960995, 31.231208790044548, 22.540135488031154, 13.244583333333333, 28.515048029809414, 25.903710856946724, 22.016855555555555, 34.914202260203865, 27.566685205168433, 24.881934673976236, 24.784038364880406, 24.13782154762456, 29.451499467304227, 33.5394366001739, 44.05002073332994, 23.983446583860115, 23.635121891376354, 34.87786817015642, 84.3949396709182, 65.67856778640285, 32.40841796265654, 37.3264845892662, 33.96305527772708, 36.908759917514146, 23.271187149424374, 22.016855555555555, 27.690545597074014, 30.396851865804663, 23.844772159706057, 22.016855555555555, 22.016855555555555, 25.611275395310503, 22.09031343991862, 24.182317440319228, 22.98514950122133, 57.730381718932826, 39.69598744024621, 37.67269294792412, 31.539475024591567, 22.016855555555555, 32.12795077242144, 22.016855555555555, 51.11172461517473, 23.72739061069686, 33.86551204903033, 36.47043745702303, 45.859294435336004, 39.666732780018016, 22.016855555555555, 52.11061245243357, 27.052354192517196, 22.016855555555555, 22.546556219207083, 85.13860499047568, 25.2140715647273, 44.02785843372098, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.75341688931892, 26.816430105597597, 40.544233399191995, 22.016855555555555, 22.016855555555555, 43.93381424024641, 22.016855555555555, 30.506244019093895, 79.73710951505952, 35.32515180609971, 22.016855555555555, 26.496605968080008, 22.016855555555555, 33.28169868522603, 24.19202414175687, 24.137227946520493, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.131389878929706, 39.132516134680934, 47.61319271852733, 22.46521276178273, 22.016855555555555, 41.29827498997337, 43.07413968145746, 22.016855555555555, 26.773647740167902, 23.51862203407685, 22.016855555555555, 27.932832699792836, 24.69650090785936, 32.1907523261514, 22.163843750998232, 33.380923181196884, 109.13510205679147, 22.016855555555555, 55.786033377369215, 22.016855555555555, 27.87186287498985, 22.99332615080995, 25.12358088838931, 57.87496055243948, 29.6258670415069, 22.016855555555555, 32.195559244593014, 22.016855555555555, 35.87311099745427, 23.47620221653829, 22.016855555555555, 24.16459835714365, 28.785954335708755, 77.15090627136595, 31.72295483473275, 25.10970603510357, 23.29975335339485, 23.89095134508048, 30.204872324077176, 22.016855555555555, 52.976622498999845, 22.053121833510797, 32.02609797733444, 29.832606304080524, 22.016855555555555, 38.36464960585737, 22.016855555555555, 22.016855555555555, 22.016855555555555, 55.69395874640418, 22.75809302660735, 28.85573704283601, 22.016855555555555, 23.32574564627934, 30.908006769169514, 22.264012638496286, 22.366862286958806, 28.927961037859486, 37.053942173807656, 22.016855555555555, 23.46280400441196, 25.887382007773667, 25.994277331343284, 46.93980580975305, 28.565521881129314, 25.688022312138315, 28.140111026627533, 30.930288595525376, 22.016855555555555, 22.016855555555555, 27.096175660051497, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.422639512027473, 30.38182074439586, 22.016855555555555, 22.016855555555555, 35.95219191798453, 22.016855555555555, 31.0264288479528, 46.1658532983638, 22.016855555555555, 52.80303033050804, 22.016855555555555, 30.455866065341716, 35.82443677360604, 35.529283515493184, 25.40266528147347, 22.016855555555555, 22.016855555555555, 28.664443005716517, 30.89965316952981, 22.029247697470236, 26.414447751155322, 22.016855555555555, 22.016855555555555, 22.016855555555555, 28.057858235011036, 23.15563999349325, 22.016855555555555, 22.016855555555555, 29.268047522542265, 22.016855555555555, 22.016855555555555, 22.016855555555555, 27.32093122111585, 35.684862347210455, 27.430449062383047, 23.76987130456, 33.565244423769805, 30.299296926837698, 22.28308803363073, 22.016855555555555, 22.016855555555555, 30.7242792557409, 22.016855555555555, 22.016855555555555, 24.05023607886964, 78.70834884292744, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.433119004068253, 22.382777049832733, 35.94211231046621, 22.016855555555555, 24.35450567439749, 22.016855555555555, 27.295631892721882, 22.016855555555555, 22.016855555555555, 33.02187130694793, 22.016855555555555, 22.016855555555555, 29.222220292378513, 22.016855555555555, 30.02384843063568, 33.86395467416176, 22.193254929469028, 22.016855555555555, 54.281771142916675, 22.016855555555555, 22.189423513149187, 22.016855555555555, 22.016855555555555, 31.881785665456373, 33.87706995573857, 29.761720034417785, 22.339179711247876, 35.74991880472269, 22.016855555555555, 24.541229339502504, 22.016855555555555, 22.088832295835783, 22.016855555555555, 45.49237884486536, 22.016855555555555, 92.9175695099909, 31.00509133436956, 28.97729332839118, 28.167513480458073, 22.773594567622123, 29.83640578573463, 25.659361563945975, 33.499015623177016, 41.16224829366997, 22.016855555555555, 34.37158645857669, 22.016855555555555, 22.96731644651956, 26.741907472316363, 22.016855555555555, 25.297892703445594, 43.72747178226679, 22.016855555555555, 22.016855555555555, 45.13130582419761, 34.6621781542845, 22.95204065069287, 29.28104624946559, 53.20955833709726, 52.400450884156, 22.016855555555555, 22.016855555555555, 22.016855555555555, 32.21776795677011, 22.016855555555555, 22.016855555555555, 25.303916952229436, 22.016855555555555, 22.016855555555555, 22.599949043215066, 38.69324848124007, 23.011174031952137, 22.016855555555555, 24.786232038131573, 22.016855555555555, 22.725861731181148, 23.47120659682311, 22.016855555555555, 29.882992400133855, 49.58351718071513, 22.016855555555555, 22.016855555555555, 22.99473568646363, 23.35341472982693, 31.942310981226928, 47.10930694352421, 23.20211070811089, 22.43555053493509, 60.28002092384252, 31.872047582468106, 37.370476800974764, 45.08217441299713, 41.80758864667532, 30.67558025676813, 22.016855555555555, 42.37340016544383, 27.70987848748748, 33.35744663870426, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.674106588283003, 38.48893676612346, 62.31790679683511, 94.54118963808189, 23.47694529299587, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.355234930325363, 22.016855555555555, 22.016855555555555, 27.607378591966594, 22.016855555555555, 44.17475733703242, 32.566093396338474, 39.21784673817246, 22.016855555555555, 22.016855555555555, 24.77898138026557, 22.016855555555555, 22.099527022373646, 39.367048362393405, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.488206419970986, 22.79094260970775, 22.129333114842822, 32.226388138371604, 91.76419240005157, 22.016855555555555, 22.016855555555555, 22.016855555555555, 29.24830915362776, 73.87869236612158, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.469893015063064, 22.155197955608287, 22.016855555555555, 35.719056253865915, 83.46250732697543, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 49.88322109735106, 28.992964653236946, 22.016855555555555, 63.42673888431653, 22.016855555555555, 22.016855555555555, 29.630533221963113, 24.040264830943936, 22.016855555555555, 29.9747564789578, 52.97820604123361, 40.42764253070209, 28.19409854796988, 36.73154965965664, 30.874896583144203, 33.0936947013523, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 52.419598451701134, 22.016855555555555, 22.016855555555555, 22.016855555555555, 25.810882119608486, 22.016855555555555, 51.69748163676319, 22.016855555555555, 98.27166082477592, 22.016855555555555, 23.605634593459254, 30.035625416664292, 22.016855555555555, 23.976692669790065, 40.15146088149901, 22.016855555555555, 22.016855555555555, 24.9982205534418, 31.979543798198602, 43.388604067846764, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.20216656272249, 22.0585300177914, 22.016855555555555, 24.492066297304962, 76.28390328990238, 22.10447450482016, 42.08870464803258, 22.016855555555555, 22.016855555555555, 30.064299013113512, 64.73491377630586, 101.21746108484734, 22.074557959216428, 98.85900094379038, 22.126226201106494, 22.016855555555555, 27.79061955708765, 28.608860271141506, 22.016855555555555, 23.105411857184663, 22.109685312471612, 22.93932117158393, 34.77427748458979, 83.76361069434724, 22.562139521435782, 22.016855555555555, 39.7703480911795, 22.016855555555555, 29.54456505956854, 26.31774288812196, 22.016855555555555, 26.678128532422225, 22.249157025483438, 22.016855555555555, 22.016855555555555, 26.28393355587436, 22.016855555555555, 22.051787327132914, 22.016855555555555, 22.016855555555555, 22.016855555555555, 55.030021955612085, 42.873267389416654, 22.016855555555555, 22.016855555555555, 22.016855555555555, 34.633167728856414, 24.48679349721539, 22.016855555555555, 22.016855555555555, 22.016855555555555], "1LEO-2HAGS-2GS": [73.42997211473914, 61.6212419985, 67.25034843884134, 65.88523986883047, 74.73336745890757, 95.43069101251508, 110.19001120984632, 114.94951745728679, 47.571376576943, 88.49421406311347, 73.84419013279214, 87.62906449735495, 84.87100073516218, 49.71924641153509, 92.11692423313472, 99.47478107555388, 53.90605531064756, 107.49023261782776, 81.252473822246, 87.08044993156771, 68.74572495096247, 85.56381072373635, 91.98281874107407, 57.41040024414785, 83.5165904479112, 86.47353335097843, 82.30292518095776, 98.90821903629609, 122.33999172447805, 51.299341777327385, 86.68594403463938, 93.81635401446091, 66.40103946215854, 64.40561334932531, 117.35321863345301, 50.987257335162305, 72.0936754504233, 63.24818405140801, 77.89802383030019, 75.4862041420942, 70.64356724723102, 97.21396005314057, 64.48688443150543, 35.66593380263073, 87.66401190593142, 104.41940209491788, 82.48093394750623, 66.57277465926259, 83.6393525376928, 110.10443748332698, 95.1023433252585, 90.26874541454367, 115.7773884855284, 62.13691116606266, 77.5563185827675, 93.68330406725966, 62.00998172639496, 72.11362659835012, 60.74690566986605, 86.45665953217352, 53.06318968729614, 51.586012510778026, 51.92773722224702, 60.18408997682895, 83.70085990503792, 69.1209444365078, 69.38112386140125, 60.53090034770373, 47.311754202640564, 104.55599984638359, 85.10582983706102, 105.30418845366596, 47.35555365806437, 91.5449561037944, 73.41815968235251, 71.83721050791331, 84.1414808277631, 95.32132076820751, 62.39739013152601, 68.2231299948647, 80.88459911228033, 71.8948582248735, 46.63478307189323, 80.54837242276747, 80.1982272383699, 70.64496633953864, 79.93104979674673, 40.69927990590843, 70.70438338433077, 66.72446186108505, 85.68037208036174, 66.0094819559993, 76.87979921818722, 72.4551105385496, 65.50201642033993, 70.34315799026812, 41.37802843217716, 110.5591105614247, 99.90703196283877, 107.95574324030633, 47.02283511563844, 93.02359936659519, 65.54466064673795, 48.2498421013165, 60.534760570922124, 44.645978836221886, 131.9890431179152, 48.47565590937996, 50.415241471360595, 94.75904004220318, 77.03906812598714, 61.10862880242078, 87.61841015055414, 89.06624926885603, 31.979007005194614, 47.974246673912376, 100.44639476780543, 91.94964631643165, 74.67570660111423, 43.39955376179416, 73.59557867903074, 22.690195765798872, 99.31082394380137, 91.97384617785848, 83.41014340407114, 48.94879711291926, 51.88271214624568, 61.00661139020047, 97.48625221457407, 64.09112951764943, 68.72016563919946, 66.65578343583076, 77.46483716208549, 30.343976724396, 82.74652316323167, 44.13066013058349, 80.51773287830927, 72.72095012607848, 73.27727064927757, 25.442195931270106, 41.84617679455455, 22.82912860741204, 80.52031066443251, 45.33527092937377, 81.14825463528199, 25.577599181014254, 32.19564885744179, 91.40898614210505, 71.39164596596008, 42.62725686451855, 45.34223667901215, 71.26215457070718, 41.58257230078959, 67.06102639907158, 68.05730476521317, 91.9175208603581, 84.45165340741525, 99.17400601267971, 35.0564816115055, 59.8447353368543, 97.4660647700629, 53.30821173730024, 117.01175289727561, 63.958280905492174, 79.98545591418703, 60.34189893716825, 54.46237225553738, 53.26208264260483, 67.276109063287, 67.03684832721086, 65.71473542741258, 81.9882985766348, 67.12466295466005, 41.51706604601864, 55.83315455783509, 93.52314230417579, 53.075083164911696, 68.17398971509846, 47.93035202130999, 74.11681212162685, 38.673936330068194, 69.20414643321621, 41.00796673281284, 44.03954829432067, 32.92981664061516, 47.9997548284011, 46.9931134785191, 91.12665425076376, 85.3343598354898, 73.86642993653605, 62.226584689184754, 50.35419560969035, 64.42463968445065, 55.0779705210117, 46.40631251687631, 33.12342911801802, 47.09812475007893, 58.501911074155124, 92.8447148813285, 21.09914780481934, 31.555416441285473, 45.2842188816654, 54.53885763110801, 21.95654257108524, 53.97089437903607, 64.67100264720504, 61.00201632934645, 31.213854357748133, 78.15591292527716, 30.045759494749934, 25.344088272875737, 27.439103415601974, 30.05011485843062, 22.981083608946275, 109.93125346196898, 53.81633258131836, 38.34940568466085, 49.168538047947344, 38.04525242365795, 53.147333842586754, 57.491405072040564, 62.28572683020708, 64.2421870756211, 66.71960495923068, 48.78141712934532, 34.289529355749664, 20.56413351486196, 64.82827189158412, 44.78460517023344, 56.47104717553364, 79.15023947798042, 104.30111655942649, 61.32401917574834, 52.41537336868393, 46.384688826694074, 66.48939523624219, 30.494306739258803, 22.77885641237259, 49.844318375455714, 37.34186764680195, 89.50649782040797, 41.65459770158961, 79.68086724511018, 79.43671178994973, 65.61692243700968, 86.09750126714849, 47.575206957418025, 26.471495498916713, 47.97665576026796, 38.541626718460336, 44.66870467714357, 71.35313347694509, 72.70536221950653, 78.92599032990458, 34.957610861967765, 47.24182687889386, 91.067326709802, 66.24339027286895, 52.013607150292145, 53.85085091287659, 25.408307704906722, 37.33599420348137, 45.88226880397929, 60.14370846325956, 51.52649969575661, 22.66945947604915, 87.17236961445438, 43.42731319846094, 24.83251842812075, 47.93906308472697, 66.93360941132568, 35.39146435355179, 86.79286965911537, 35.423123863643575, 37.35295329293589, 42.98651488691224, 30.340945356043402, 59.92337330703397, 38.68103488620459, 18.773206095976096, 22.796509663205764, 39.705187174187834, 37.269374610488725, 34.49576396687477, 29.668949924839346, 38.61639201901174, 71.43127101427861, 89.04819466729498, 26.064415095394384, 59.534907099327505, 59.897584384068104, 27.167886038573705, 85.55395071597869, 19.847006258000803, 31.52463137343555, 70.78688995034095, 69.95792756038081, 44.6656640795831, 42.04612519203745, 51.68259795681788, 47.13885529528871, 87.45285967357948, 46.98703341124798, 35.489618627849225, 26.65608843835453, 25.02600699401237, 50.204515734493185, 27.717432962926136, 43.516849874749134, 25.79767375221239, 54.64457098840049, 20.799997522160766, 25.450916024902412, 32.62139341113988, 91.52425629194317, 29.805360475839965, 41.69240436540769, 54.12541765399917, 95.20801149451943, 26.024075953256453, 21.045910676987955, 31.08036665918622, 71.6292049964585, 27.44425450944187, 35.2595086261655, 28.225192573966055, 37.16294435698776, 25.08566328940481, 63.17008352942219, 58.80724520025199, 21.552376965693693, 59.96077285497727, 51.28978909106708, 39.22274668662098, 23.60370336856885, 28.023499197878927, 37.67448439511797, 42.6825985704707, 50.02908101621425, 40.05030031594768, 26.267347105284124, 61.693027577143994, 36.17559960774575, 66.49174864745152, 19.7104779971537, 36.03120111644176, 39.91581751321858, 54.24563957827313, 61.815716607221525, 47.5085122199946, 28.145629951866372, 26.06983483363403, 15.884615610146119, 55.49667502705492, 30.77297082324943, 33.65859965250497, 39.83828937636739, 20.463329841728914, 28.995090421896105, 55.96570874566578, 21.222667534910826, 31.092043171441514, 18.734092597248498, 35.80985126581306, 32.88010096811438, 17.262085777641673, 39.57891730018444, 46.682242651365115, 30.090571593849678, 59.548459803863466, 43.326597856366725, 37.65239170235045, 18.388610524752437, 35.014869570254646, 18.761090713867336, 33.418417896542664, 87.86749855587694, 81.04851327991466, 36.73676526847881, 36.20589160585598, 59.6683070861576, 21.980936336629373, 21.862479966533865, 25.205705770325828, 31.69346233637305, 23.997837075206803, 26.010063487002885, 51.69901430273021, 47.34338116886448, 95.64970814777315, 19.75783540412274, 55.13145378194503, 63.40409372876384, 23.580035038138977, 20.05261393766629, 14.880675159030243, 28.80559471104998, 19.264764107574152, 25.071970958358182, 31.91809898082328, 20.75360340604702, 21.10332670434674, 43.83854678693406, 78.23707203295939, 40.09687472754945, 22.832397787974575, 20.71075236397426, 18.941664050743526, 12.537647884732115, 32.209431445755854, 18.74398838854381, 25.632085038772523, 18.275535565956908, 23.097279886786254, 20.004022565066776, 38.3744585118452, 42.02692531830781, 17.57560669513685, 41.34714552771404, 86.84907338168611, 39.06513863512254, 22.182759877213236, 55.18172608476868, 18.136081949291672, 38.97725188290134, 68.4841874634011, 17.044338418788552, 16.12752912115996, 15.56251854083207, 19.132636802474483, 15.859831752423585, 29.78278786405921, 47.472089575272, 28.892883698888333, 34.59353307820143, 57.05148840345375, 17.43687279267856, 29.907153048704874, 63.40334057458178, 56.60735083944895, 20.222538463285, 13.11645427154512, 25.614648036698718, 66.08268693616365, 44.415670861497915, 22.784966957167843, 21.440473931424503, 20.005494065215263, 29.11875717626867, 16.32706883265409, 37.44551459747715, 24.811546883296945, 37.96677765657635, 18.898163155449, 37.327027540511956, 20.531873606850088, 30.07922314885863, 35.37869190059872, 39.19731817287757, 25.607601301958244, 21.33806888675306, 46.190335329758256, 16.391521839537198, 23.49791890111075, 21.87531684080434, 34.3345359232511, 39.65657249862235, 24.37443817106844, 40.736681999895644, 30.76240895248648, 53.55806015593177, 34.10978167737323, 35.32885657058836, 19.45796012291565, 82.82932216026401, 137.98462165652214, 23.335580826175146, 65.91136411870288, 41.22588694717537, 32.24126123682673, 34.05901319221266, 37.737316531468615, 16.51434192844541, 14.157193735144551, 66.07519548600268, 19.16238782782581, 27.747251879006733, 70.14448371956104, 35.84961462473998, 43.71385448141559, 20.50696860668872, 13.707651018457524, 53.8102760794056, 42.74284194299668, 41.45743677698344, 20.193278439077964, 14.865135266249833, 30.714770730055978, 46.274437913524345, 52.838425957346516, 83.87737795004078, 29.163585855838505, 16.682095617684727, 17.72664859058518, 26.48793758675317, 64.31699723126819, 27.587304941244636, 15.960390297476202, 16.374699988267476, 19.894111853753586, 19.98530686492053, 12.221237559494512, 16.287657301248473, 36.187132290459466, 34.389858422686565, 19.892921887545018, 37.1001339653021, 12.657876284301928, 11.117103425357712, 59.705997203179066, 46.56002398292236, 77.21817602068332, 17.966637125619112, 27.844578291858316, 37.298820948737536, 37.095731035308894, 25.65862319561125, 33.60435404024438, 27.79752699967549, 36.618353779144655, 15.481834114576458, 52.28230455860299, 20.36930909362247, 33.96136568854808, 23.055001285544627, 28.724749331770518, 16.205271238579677, 35.23527434478782, 16.840401288989337, 10.082116666666668, 60.2976541045847, 14.613078310860228, 13.508928862362314, 27.80339473783767, 34.02087667609106, 16.204188035435905, 16.484807537926457, 31.157231879160218, 12.150437016884188, 57.21916892776982, 36.12020514802731, 23.30893580488177, 37.977207412035234, 15.156743434523221, 22.756332714124525, 21.168596848276575, 36.229866734196015, 17.08470478720899, 19.099900434160183, 18.63542542981266, 14.577233059901321, 12.08548896546284, 15.180368962985025, 59.505939674302276, 24.221334466254657, 24.100440615216932, 59.663808843671625, 29.457893851608095, 23.43869560619441, 18.92704671000245, 28.01918446324363, 95.76806394021486, 12.889264340917704, 78.43398505511718, 15.986748857444077, 48.322362704165215, 34.02901892863258, 17.74113278583035, 46.29428117912762, 14.671346485860688, 17.234819192347334, 27.219117422933685, 16.690942760922027, 13.314406374257327, 21.911365358914043, 17.245876440505047, 16.052641728691007, 60.80837638201315, 23.44760406976447, 24.326022044845235, 16.577315859524443, 93.67477281010689, 21.770589960282837, 36.07215528346636, 19.4627322703912, 31.846356869024238, 45.19282029034325, 22.81110103559746, 20.263763822765576, 39.951650084188216, 18.60004412458323, 19.184003734600005, 18.978888531897052, 16.34889235440768, 10.082116666666668, 22.476599920471454, 10.082116666666668, 19.639500660658303, 26.557622043059204, 21.338500159709145, 42.20725295608088, 55.64814722730483, 20.44668856247784, 18.27299131054561, 13.853339834454376, 27.005154561270032, 25.80133413653581, 10.082116666666668, 14.776568915619617, 54.23464316453595, 15.083194096845878, 28.017352065744866, 25.278623996951136, 12.288264045441652, 29.45796749733684, 14.146449384506317, 12.236812310949247, 43.3592544198896, 13.235029180772706, 26.177301872534688, 20.11013121208951, 11.961332706765038, 37.47546744450883, 15.476309790302276, 13.94468346997855, 10.488365394467476, 27.70403924705873, 25.086875052796252, 11.024493632502926, 10.805480425774919, 46.09996115215191, 10.489850329911674, 12.27041127500395, 11.266744568075092, 32.88043300672788, 17.452271181360665, 30.47922502068599, 10.082116666666668, 15.938184082771054, 16.08379813925966, 10.082116666666668, 10.082116666666668, 11.079381206755755, 22.694382186287168, 10.082116666666668, 12.023377873171873, 21.060115207351743, 15.940828819700243, 10.126195123144766, 20.661319048434752, 10.082116666666668, 34.61375172183407, 10.865406653839342, 10.992002141053927, 45.461998510577544, 31.68891928659211, 54.62223368311659, 12.703986713915784, 31.682762198047786, 16.50020783262286, 13.000611509090723, 27.22074637300641, 15.507165930338093, 18.922459072051307, 19.384644118681916, 48.17062106964322, 10.255913835903595, 10.082116666666668, 10.647407312990566, 66.40964015479547, 30.139071304098575, 13.603858350531256, 20.206968748419882, 12.60141181569745, 16.97793765471708, 13.407870577623154, 18.22130772984825, 38.63336510949052, 27.2451455331537, 28.775552540098293, 25.352413102676902, 16.687735338101266, 53.81571875122757, 10.082116666666668, 13.575324601604473, 18.5264189743157, 10.287800808211538, 35.573505280257635, 12.648799879073316, 45.23511565139046, 20.967184185708273, 45.402866307901796, 10.082116666666668, 13.546585167491601, 25.827468123718397, 15.248492781316209, 11.023024900429242, 32.886126197692626, 27.96908868849682, 14.122793228208625, 10.082116666666668, 17.76229731502926, 14.923328252342497, 10.170977339093294, 10.252509370493796, 17.544320154421527, 29.56715687878601, 12.420642992335619, 15.007502763029272, 10.082116666666668, 11.881606262571706, 25.226814389499754, 18.130736749986493, 17.108597221507157, 20.384714995776744, 47.015821292303606, 11.324071484189133, 18.82781643242276, 23.204375849442187, 30.062109309231108, 15.058290551350849, 10.082116666666668, 15.426684773417545, 12.698190795946928, 21.66436936569533, 10.082116666666668, 48.222057566105555, 10.082116666666668, 15.213475892686928, 10.082116666666668, 10.082116666666668, 14.34408353181264, 18.88217338361023, 18.678460485411815, 19.038872124676647, 32.466624279893146, 10.082116666666668, 15.569334607776058, 10.082116666666668, 14.830038273010878, 10.346958436613066, 10.082116666666668, 27.841326845713013, 18.36151791822895, 14.10474074144159, 10.082116666666668, 62.182850644468715, 15.260155654973367, 10.082116666666668, 12.708451842475899, 22.346332559325678, 25.55112450870874, 20.878501069428903, 13.909151040980454, 31.268982772023882, 10.082116666666668, 35.551293557360175, 10.082116666666668, 12.306333321381185, 24.06440383092371, 22.473904831807232, 24.133040284794234, 12.58494564626011, 10.082116666666668, 25.152051607883237, 10.082116666666668, 18.51146390602682, 13.636381784710164, 14.134247924119014, 11.183012271742326, 11.536445134982136, 30.550954258745325, 25.461618556762367, 23.0381788647103, 32.03639020479018, 33.84352614548997, 15.623313888866306, 10.082116666666668, 10.082116666666668, 35.043168984937275, 18.944487539404456, 29.829048665765423, 10.082116666666668, 15.231006427957725, 12.980766027659438, 37.86074307242369, 26.629344113205864, 36.74402810218223, 19.192122526557302, 10.082116666666668, 12.861296242798748, 11.265596318856792, 30.712158563850426, 10.082116666666668, 10.082116666666668, 12.326511742128302, 10.082116666666668, 15.19849513112993, 19.002299316245413, 10.082116666666668, 37.48235025853566, 15.167762184648414, 10.082116666666668, 10.082116666666668, 10.284779716141689, 10.082116666666668, 40.69340958242494, 12.699180884296243, 15.984668923205858, 13.05473338618251, 10.082116666666668, 19.975238874479714, 10.082116666666668, 15.81771477432743, 14.164610223147479, 36.89642330930825, 22.644435389749415, 28.982551516262696, 17.71971118602318, 10.082116666666668, 19.709168926956842, 18.914358757339286, 16.616873882966505, 10.082116666666668, 13.441432496810327, 10.082116666666668, 32.359436279387076, 10.143822011194901, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.51840180811387, 18.06144422521049, 31.367568750161652, 10.98475379055916, 10.082116666666668, 20.175848595944643, 26.144616845178525, 17.7206409851823, 37.20977798742969, 11.279284310311224, 14.60952459189274, 20.38827393356593, 11.781294755403422, 10.082116666666668, 42.86473652496865, 10.082116666666668, 10.082116666666668, 10.082116666666668, 37.41766086034223, 25.05233941040407, 10.082116666666668, 10.082116666666668, 27.13346856112627, 31.736551477739322, 16.39241878736195, 41.02997747401893, 21.86666550775959, 18.09199003667228, 10.082116666666668, 18.862732651975403, 22.18516421910463, 10.584836085118495, 12.216903499703172, 10.082116666666668, 10.93038905503753, 13.87515201574438, 10.082116666666668, 10.082116666666668, 10.778179689567471, 10.082116666666668, 10.7148240223027, 13.676536506421616, 10.144399231032573, 23.502106282368455, 35.329727954976455, 25.52239978710922, 11.931551307813896, 15.793931532060009, 35.005042595698264, 10.082116666666668, 13.72236705397815, 12.94349965290648, 10.082116666666668, 11.368253468097297, 10.082116666666668, 45.428260356301024, 20.753932252730827, 14.031858018602389, 14.749644599103032, 23.526177739723984, 13.121902347162516, 13.296822154603298, 30.331338566788435, 34.17542581917445, 10.942531314154383, 14.69934631841122, 10.100368620831533, 11.859137514878205, 13.689558608432488, 12.53479631486043, 26.36499951573923, 23.224317418634932, 13.494499841486046, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 40.33289534219939, 10.082116666666668, 35.6596535264992, 10.882484748670452, 12.997181210423273, 25.839891789742538, 19.434190442876307, 10.082116666666668, 10.082116666666668, 10.082116666666668, 30.17065862416463, 12.11785274527471, 10.082116666666668, 11.564633382596746, 10.082116666666668, 25.818940054561654, 10.103829093434685, 24.65092187040158, 10.082116666666668, 10.082116666666668, 13.729250015257323, 15.005404724267734, 11.370700602466401, 10.082116666666668, 10.082116666666668, 14.953102027595762, 17.572583682051395, 41.854304880395446, 10.082116666666668, 26.21744553615675, 18.164803187704507, 10.082116666666668, 17.333790846324188, 17.28253806880095, 25.451059599002857, 10.082116666666668, 10.198834326358186, 11.69819070768125, 10.082116666666668, 10.082116666666668, 16.016768737443822, 16.579401225557074, 11.220697314277603, 10.082116666666668, 10.653870553378704, 25.62581302662051, 16.484943393162464, 15.093953596532542, 15.12287139565935, 15.850534386340872, 10.082116666666668, 19.36086973027329, 13.216957358148775, 10.082116666666668, 11.501013101378952, 23.46340231313617, 10.494951731524353, 30.616872251694094, 30.105646734564203, 15.434683459569795, 10.918517181891639, 10.42269657690136, 12.197143694556566, 15.147494970826877, 11.041060767865794, 21.144236172522515, 10.082116666666668, 30.85318827489884, 15.458324963374189, 10.930631761159507, 10.082116666666668, 11.528065115523068, 26.687584975419163, 10.082116666666668, 14.46289542791112, 10.082116666666668, 17.90945722613901, 37.74486479273495, 22.996190332651782, 17.361850518102298, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 23.475335657756847, 18.35199863067413, 10.082116666666668, 10.082116666666668, 10.082116666666668, 63.15563774851757, 11.14066548494925, 39.430136738981695, 13.275877712384384, 50.08359716328625, 12.728498669316053, 61.68204357569111, 23.828041927984806, 10.082116666666668, 10.082116666666668, 10.468165796106792, 10.082116666666668, 10.082116666666668, 11.19565876504435, 10.082116666666668, 19.909095607567682, 17.25967619688602, 11.022011231671017, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.526361028707852, 10.082116666666668, 18.02799406129064, 10.082116666666668, 38.05102311004607, 10.082116666666668, 12.479227915870377, 10.082116666666668, 11.55595397772626, 13.261176960032456, 22.317221565734876, 10.082116666666668, 12.786084080576307, 21.813761331683043, 19.884540828312083, 10.082116666666668, 27.770207290282684, 10.348743201531297, 12.870788712806183, 10.082116666666668, 18.97189324709367, 23.798647201215598, 17.97424914144518, 10.082116666666668, 11.274457821905461, 76.61236168451782, 11.870593738357844, 21.461679295580495, 20.587759190758703, 10.082116666666668, 10.082116666666668, 14.642160390805387, 13.917487866459583, 12.454045537046431, 18.320086850221195, 10.082116666666668, 14.312206027166166, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.776732038088287, 10.974007589267346, 16.281387330713454, 10.082116666666668, 10.082116666666668, 10.222781340014844, 10.082116666666668, 15.96777707071898, 10.404440822358984, 76.41439602590859, 14.25038892518284, 13.933682277449277, 10.082116666666668, 10.368531374719355, 18.2779839372003, 21.488633452579137, 16.349656239364496, 48.10403790862258, 29.293651700575822, 34.67589606884137, 10.082116666666668, 10.10567474282917, 10.082116666666668, 10.082116666666668, 17.615526388225994, 39.04792261517497, 10.082116666666668, 50.17470405838423, 10.082116666666668, 19.21549031465843, 24.799069054736805, 10.082116666666668, 10.297902170696444, 20.923863192547575, 10.082116666666668, 38.359146440953104, 10.082116666666668, 13.333727166542833, 10.082116666666668, 25.179311939328826, 23.958130890093337, 20.39601011071433, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 21.4591532213446, 20.9569647703531, 10.082116666666668, 10.082116666666668, 10.082116666666668, 12.263456571373608, 16.506895159697937, 10.082116666666668, 11.51432625871023, 11.086707946812341, 32.097485423615616, 11.536467707934223, 10.082116666666668, 12.416046890918139, 10.082116666666668, 11.03133751656261, 31.403816785221764, 10.082116666666668, 10.162936008171933, 10.082116666666668, 33.645185338211846, 14.039803632182297, 16.105503251879128, 15.772802496831657, 18.228315472513753, 59.02532412055581, 10.082116666666668, 10.752263141368246, 10.082116666666668, 10.082116666666668, 12.873541722447191, 10.082116666666668, 39.0979982163591, 10.082116666666668, 16.06059419971667, 10.082116666666668, 10.082116666666668, 19.927810319384392, 11.210936904340704, 37.18425290640843, 11.184315137210938, 10.082116666666668, 27.512392728922553, 10.082116666666668, 10.082116666666668, 10.082116666666668, 12.206530243424034, 10.082116666666668, 10.082116666666668, 10.082116666666668, 13.609380207132917, 10.082116666666668, 17.49464500353382, 12.123589565484165, 12.636952772716842, 32.568941265322096, 10.082116666666668, 24.143756654856762, 22.545892521952602, 13.945732664257656, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.902185243939044, 11.382310742327768, 15.47509704744779, 12.846336907179737, 10.082116666666668, 25.365592106899364, 60.83647632797366, 10.082116666666668, 10.082116666666668, 10.082116666666668, 51.5793376790503, 24.614753411960866, 11.144435393113225, 10.082116666666668, 10.082116666666668, 13.958133988990049, 10.082116666666668, 10.082116666666668, 16.927460141317535, 12.504133246748713, 10.082116666666668, 10.082116666666668, 10.082116666666668, 22.022968347909913, 22.89370297337456, 29.23807361433497, 10.082116666666668, 14.087710036991577, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 21.110978185617153, 14.079236003598375, 30.10388501789218, 13.320278837507425, 18.685168113312333, 10.082116666666668, 10.607679191298777, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.988598516030487, 35.5421579572053, 10.082116666666668, 10.082116666666668, 10.242113635961047, 10.082116666666668, 10.082116666666668, 19.44953127140375, 15.065644898772913, 11.233034612330014, 10.082116666666668, 11.919552151157065, 16.012157152776584, 10.082116666666668, 27.95970549917544, 10.082116666666668, 10.082116666666668, 10.082116666666668, 23.425509329781846, 53.03857650572906, 13.474142475075134, 10.082116666666668, 10.082116666666668, 10.082116666666668, 14.453222208843835, 10.082116666666668, 12.606641250316374, 15.84582399522036, 10.082116666666668, 10.950643710062758, 20.39945770959263, 10.082116666666668, 10.082116666666668, 10.082116666666668, 27.646244630640116, 23.01791639146292, 10.082116666666668, 13.477445215892404, 14.586081574886707, 10.082116666666668, 10.082116666666668, 13.80558755946521, 10.082116666666668, 10.082116666666668, 58.12746321977267, 30.65383255739604, 10.082116666666668, 12.824420603897506, 22.260763893154436, 10.082116666666668, 24.22685096238357, 29.57556119613668, 10.082116666666668, 27.483169874355738, 10.082116666666668, 11.573400285217835, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 12.586484585126737, 10.082116666666668, 69.4164750358408, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 16.257262784609935, 10.082116666666668, 10.082116666666668, 10.9644603448934, 10.082116666666668, 10.082116666666668], "1LEO-3HAGS-3GS": [68.43365118364304, 64.87199085899778, 57.4362454965867, 63.91250694581456, 82.57460524043739, 65.471591092331, 75.06707107595905, 49.389952926011624, 47.14678452616674, 66.30062850502566, 49.99170532117321, 67.83761598716696, 48.11571719795803, 44.59316755912722, 51.48043416483393, 83.1703787809326, 46.871411147482966, 100.65259572651142, 36.65887632159392, 53.66079366775515, 56.96635465364373, 76.49753667963586, 59.21467573485223, 65.50923232349179, 52.66978712992118, 45.818167480775976, 56.15354267560616, 35.254711876247065, 89.11145063159663, 66.47692823318702, 51.70382215604535, 80.01681035950652, 89.72095493625723, 62.078186717138635, 33.08750832476974, 50.85614020420839, 51.34111945325675, 50.28219069801156, 73.70015334247256, 56.538838863410085, 53.55723875360222, 41.95876138664544, 63.86639333266647, 74.12263412066578, 52.52179743798362, 54.56943124610229, 24.948697771141592, 61.94135729876945, 42.659378431783296, 61.374294979929296, 75.8694734649038, 60.80492686386445, 72.77383668141445, 52.132201720767085, 58.02125383646792, 72.01039933319805, 85.15793137122687, 64.4927138593552, 27.8911210639894, 85.3105703565566, 52.040813369615236, 78.52642424230834, 52.07578589397874, 32.11414103818613, 53.54517090784635, 97.29958436048507, 79.61811126594108, 42.43068655368353, 55.37431313533997, 55.36212688155697, 61.33541264116751, 34.86822488240598, 71.81418568735145, 71.61428933323637, 54.33958403538934, 60.143517883263314, 77.37339769525225, 41.43578465132591, 45.98914923224184, 56.327620992670475, 42.22989344031818, 85.95720410460704, 42.43464103047962, 42.05504830094545, 64.23403622274512, 59.35968929663999, 64.08851248314721, 54.641437839819815, 62.75900910945709, 103.85327958851158, 66.35752411819385, 52.60162923082436, 64.29958683514168, 27.186129035061604, 63.55819155516906, 77.25763403554309, 41.15956882361946, 58.08455980288088, 34.71904513038095, 74.14436609849722, 50.64605798766741, 45.03702512790173, 48.9372550045985, 27.449779813759772, 27.99896456000708, 56.055892638919154, 64.03701045042459, 72.1273000283292, 36.193620735511296, 26.57364361531982, 60.62203190886108, 53.09796414951575, 29.445582742398166, 54.58366495124519, 30.34965685965502, 39.0692995227483, 25.98602555948062, 69.3108157574896, 57.3747322209746, 90.17548133386921, 27.933534117152075, 30.970592980528043, 34.44898972931088, 68.82201929651826, 58.92373657873001, 31.446977825807718, 34.710609568988566, 63.83888160353101, 40.17095495247193, 25.004769382084596, 58.91961894670508, 47.50496820372767, 54.72693325768134, 102.28544394201808, 39.43241703785957, 23.86596765423196, 36.136866519213356, 83.04396518905152, 72.95641837250706, 48.57379410186802, 67.51248705845958, 55.11344009538005, 39.375811485809876, 46.32059538742711, 56.55473977016958, 69.8483723646859, 37.337344217111664, 63.73724075220842, 23.88519780407817, 57.5485393645394, 76.93898537142877, 84.33630177403086, 26.216916515842605, 70.91372485605645, 52.77260818014336, 63.55691173104662, 53.7914362036763, 70.94325393568678, 27.50788282374156, 30.223698979125384, 48.667562589629426, 65.20986490948536, 25.760453356610707, 27.271021465294908, 76.96290513796406, 54.2982350301267, 63.91543883312027, 55.53029724993031, 46.036641688304535, 46.41229430323654, 73.30208448234215, 28.02026430115316, 28.096561638182067, 59.91213908106754, 53.29644334448675, 66.10681015907348, 39.66797822369653, 37.55979500752447, 64.52460562239746, 45.77568319568076, 60.72613388155892, 74.01911227866245, 113.55763615219536, 54.9424931502569, 37.51227511068566, 37.539036028709155, 65.66082094853125, 49.732385847594706, 34.31006874687924, 52.64788062340905, 93.99188497122559, 45.895886150671615, 59.24929777265764, 20.49742188770527, 43.60473344508399, 58.179829499854684, 62.65755977799397, 70.50416736271424, 69.38934481636659, 32.795454333993845, 48.11432383360518, 19.815286990459246, 52.40340657787855, 27.75768241739449, 29.945681264246886, 20.383182024912664, 46.798426262888874, 11.159100288575484, 38.24872583607018, 39.89594773632837, 26.498745416699627, 60.98502274289579, 17.32972607094532, 25.170132281772794, 91.61331949552257, 43.37585546756401, 33.5548861709436, 34.09263268298662, 35.0785182227752, 24.425273562559365, 43.474043060351164, 29.820363661455065, 34.01163559655633, 17.288804599022786, 29.814962156231037, 37.20764267544871, 22.550079418227824, 30.186336210319723, 24.04400650649618, 26.03121131698135, 34.46150827087386, 42.723001291733816, 37.61747010282445, 22.55872811042572, 19.70198891573513, 45.39928357911003, 18.058034175723584, 36.16784911217611, 26.54058301492685, 19.04394016296057, 61.41387346031474, 34.05903612342451, 36.07737265308584, 41.77963404475394, 42.71144506382201, 19.487349016931095, 31.32334974749953, 36.12445606756892, 60.462897621471065, 28.01663806142419, 30.042897953157233, 20.45296791313047, 29.293182377906778, 35.83111093794121, 25.47717479935111, 20.896362883495552, 26.148383111231222, 53.36779210285058, 61.94457409238472, 19.258759787978747, 22.789674006602528, 51.59773937627066, 50.658359056039195, 17.98819778841774, 47.199988091745155, 29.34562311694124, 38.53274526161947, 46.64673332630049, 33.731840814781634, 33.192642450802865, 25.16789511439111, 36.21663477768539, 28.310409067651467, 34.70488681546163, 37.894522482741024, 21.266926565112048, 14.222275274074246, 70.49243213841517, 36.69794161551595, 19.961834207127136, 38.44921668203321, 28.75354952003317, 44.64837795093324, 20.933369437384716, 31.962281445454533, 28.399205483114876, 26.99849464528183, 17.774008537496297, 43.527190867307525, 38.981913294271784, 52.61161609061701, 35.585681852312526, 46.816088711507625, 40.336664018615956, 38.56596860312096, 13.056755541741966, 31.78010557777925, 40.67439863040024, 29.003994493096286, 32.226331057268794, 16.474780273293383, 27.66259498582416, 39.57577089114788, 21.81790514075947, 27.479768471412196, 16.065945035302008, 40.449393242103405, 23.6377431700742, 27.005752464120047, 30.566979923676687, 18.0640338723655, 15.805541925868207, 41.01933687258332, 29.995611037935756, 25.366589147738114, 31.825910328899983, 18.147344270308437, 57.58009620874927, 50.847241363847374, 33.22182207856375, 22.814304603658396, 27.91771365002343, 23.09547572771377, 43.12839697085884, 23.09344869148939, 36.40695642688441, 54.82864514831637, 21.705330951441606, 15.972753645959541, 15.857567863325515, 20.213811870942866, 60.16772815982381, 30.886499983223416, 18.92887252171234, 25.99521913708896, 40.559493919002676, 23.385345814396764, 24.275314107233378, 32.0813212012967, 38.65041508864448, 23.95443511804675, 41.22887037766086, 65.1612814432386, 18.29372465594791, 20.653402308353854, 36.32510239040193, 31.883274977415432, 36.42328782013886, 16.62273880747999, 15.197685666913335, 55.07196663717731, 61.70006132445582, 30.342777577051372, 33.54349295666332, 13.055703248373502, 25.77178463003361, 31.465741610888465, 16.695210304911587, 63.30264955604815, 48.03170714927234, 12.320624735642582, 48.86782178050823, 37.43821582177062, 21.892499000451284, 25.7483153032628, 30.406126837553565, 68.05986491089399, 16.027718185226913, 22.58607587989334, 40.84993246056353, 9.329270994212704, 11.318757873469172, 19.45539295797117, 35.56535832097815, 21.391425493534516, 40.77252505688574, 45.256844232158635, 21.338813973257896, 38.58751216052372, 55.776173894017994, 17.19552464836533, 43.901949830814935, 23.690313243433664, 38.84792361537068, 47.9138821734042, 20.76654924089796, 26.46091572912961, 16.340964290848078, 15.110073001404194, 36.11955667468236, 36.17404562121527, 17.926876475865903, 30.847606449873425, 33.32008620944217, 19.166285619817504, 42.5172662100429, 50.40903353464139, 10.849278435148836, 37.46130607295663, 35.70111594279914, 31.551662325277402, 52.80640101007784, 30.511833260137223, 8.743012852533244, 17.942206207259076, 21.670503999446847, 14.936121604179487, 36.883583447173685, 7.053450256937388, 21.360664440203003, 43.37863098910983, 33.0439261510082, 17.512872435284166, 18.143807675571733, 33.922452382238724, 38.866878393709925, 23.128489128317618, 34.681275479989345, 45.852551315804504, 33.16353892986987, 25.05396866988984, 11.14900025891362, 8.140509808123422, 16.2371311563805, 24.419719646204292, 18.82131832912312, 29.72861200066039, 25.842658597753104, 43.15878631116935, 28.750040968353392, 44.837115797793984, 16.081512679317893, 19.20584755973042, 16.166945782233213, 7.091897734686221, 39.4112575612796, 25.5717122512757, 31.600335228728436, 18.565387303726155, 31.45344895293473, 60.112400162001045, 25.492084670473137, 28.35245976335055, 55.40117693107169, 27.958411934802935, 41.25922539921357, 41.49121611517674, 16.44459370958474, 16.262228217281624, 32.87043601642461, 29.05201258560107, 38.735331570620026, 32.28648663204211, 15.718683882447879, 14.862850585678473, 12.253058696142748, 16.556385056712845, 27.40049706736916, 22.38366000016258, 24.952370381930713, 29.040135116283352, 32.49297099895277, 16.277955141458303, 11.718132568790592, 21.727285629309, 19.666779220514275, 16.095989061362868, 14.395931105260416, 29.802486583206594, 10.632006861861408, 32.825300093141315, 23.888765275256265, 31.864227693519272, 28.418528846736148, 24.21571183234869, 33.64197847939916, 37.26706577317721, 21.9075348761908, 35.3270833891664, 47.29339962926867, 15.736209067514492, 25.628768744180196, 21.493267496054905, 20.651367261734833, 51.36280639234816, 28.492772685375808, 26.8927235485875, 40.31319045016701, 16.664656797002355, 23.942758295035198, 19.481057449073273, 12.88150369631729, 26.54669351555089, 13.347052710068988, 14.816317611295647, 8.648344866196625, 14.689387661468167, 20.926692305815823, 23.974649023175783, 17.51237365810982, 12.305037074245305, 21.91922498799904, 23.304973238833405, 22.432032251339265, 7.539427417750048, 33.82957214392472, 7.700202256451708, 5.709506688644567, 8.923006611024887, 9.749712787586946, 8.183344400713654, 7.371061054410868, 17.012948891349332, 36.71285831910135, 32.14677970099342, 16.29848894352637, 22.94676928589774, 5.866396487556533, 12.5801278936696, 12.443530609461156, 29.45332413062688, 10.533788792468059, 21.487739346991297, 25.08418533653611, 6.435639718644707, 14.353153721576007, 7.1103484148611, 34.8485398238333, 27.118289394097534, 16.497163857995407, 11.0465752438009, 38.65964428420891, 29.009680205155536, 14.178624065584444, 17.031641390473343, 7.575862389158239, 17.787016122451845, 34.808016536585725, 36.24657906531737, 5.568888888888889, 16.81450141849901, 39.3906498171317, 18.105686179927083, 6.886512901163647, 48.03002981625856, 22.048515340798726, 28.98361832291448, 13.938903254694889, 5.568888888888889, 39.447348045631955, 18.254695212540977, 10.690613091217061, 21.05422484496381, 7.869703402128421, 14.52394481180938, 18.08446615737437, 10.315774872125196, 18.41873127512768, 30.8574197146999, 34.48580108326662, 17.980564906454525, 5.568888888888889, 13.357876723159952, 32.12720790460292, 16.42371320957827, 20.25689175749604, 17.014418015529287, 12.380838486303158, 27.023357820256095, 17.866655576576687, 5.568888888888889, 23.083438402680144, 25.71690605003448, 39.97793959908362, 5.568888888888889, 22.03216084593013, 37.640154947228105, 25.62973247554171, 45.57929335240493, 5.816459330382462, 19.290824586191107, 9.861097194500106, 35.63938965705201, 22.808886815845938, 18.858678519205387, 27.043724540147323, 8.060724748223063, 20.574180724836854, 12.556964164352681, 7.537310257265289, 37.34142420484199, 6.635041922484266, 28.97079090997423, 6.737789352354641, 21.21540929900889, 8.55963203337152, 15.116322148898654, 13.678117146288592, 25.43575388913634, 8.65113602281582, 11.706957813907279, 37.20968509376163, 15.908146937681511, 5.568888888888889, 5.568888888888889, 27.257252093313415, 5.568888888888889, 17.66540700653701, 16.809280979703285, 38.072245999451084, 9.670079068334406, 22.541021905552004, 24.725185734677932, 11.645388245705226, 5.568888888888889, 18.574302995847788, 8.914466486723438, 5.568888888888889, 6.175277884577633, 15.183244535417657, 9.547022570633661, 22.705747693448675, 6.20083200710813, 5.615485178697852, 21.35036079096454, 6.675346657248309, 10.487284839769018, 5.568888888888889, 5.568888888888889, 7.6864322331771175, 6.017797076207652, 7.501413376182194, 12.660382073405355, 20.901073118019767, 18.900722576334168, 7.551200795478145, 13.742877534160476, 11.644918544965432, 5.568888888888889, 7.565129612929079, 8.97134812754627, 5.568888888888889, 14.151071267035222, 12.302477965248599, 20.108391322883815, 10.913488415381522, 5.568888888888889, 5.568888888888889, 5.876746304364264, 10.509020878449416, 7.486482522388314, 5.568888888888889, 5.568888888888889, 5.900779066373738, 13.070277938442551, 5.568888888888889, 5.581524070907766, 22.522032535472352, 30.741418105122115, 5.568888888888889, 7.360597475792968, 24.599692198947057, 9.488486945714115, 19.265552832566943, 18.168409654610596, 10.437353237765395, 5.568888888888889, 11.051074304593435, 8.896982677235853, 8.808424359632717, 5.568888888888889, 28.88051764080422, 6.810020620108933, 43.3527985396925, 6.128013406831064, 17.978240909363937, 12.999961766835149, 5.568888888888889, 7.573299634074866, 11.020233417899158, 7.545146035967092, 13.095151334121448, 39.78192238301465, 8.297550722826234, 12.203829998919458, 20.8989762029997, 8.618296211882747, 18.48813846893148, 12.924403479757721, 8.086189337329031, 15.143127935786836, 10.606699725750989, 29.145846049980534, 5.568888888888889, 14.684595811041651, 23.74925554704376, 5.568888888888889, 36.13703643576071, 13.64626598240159, 32.733164654021294, 14.126637949111407, 33.78568129589755, 5.568888888888889, 6.298236637032621, 5.595437886762974, 7.807833920565832, 17.29658718285689, 11.942169508963842, 36.32580994496389, 5.568888888888889, 5.568888888888889, 26.71394902907175, 47.81391545981101, 12.599233168599932, 6.624916679054783, 20.0527052289478, 48.37998948769646, 6.040664249931588, 15.292663879421905, 5.568888888888889, 6.061435852056335, 34.902772279742884, 5.7307296592249015, 9.252841493145443, 18.981282287293862, 8.55113480143306, 14.670082096895767, 8.830076134586978, 20.744934686956075, 20.098193684792516, 7.387071475016332, 5.568888888888889, 11.052790779341677, 5.568888888888889, 12.258543259688249, 5.568888888888889, 24.485159482990326, 5.92465172969524, 6.528309146350628, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.5698801582800135, 10.850827261972034, 7.589497461202456, 45.49416256928047, 5.568888888888889, 7.3735933822630875, 5.568888888888889, 17.210364074420696, 5.568888888888889, 5.568888888888889, 28.593271153385906, 8.923586891895656, 10.518692692552895, 5.568888888888889, 13.118898876751379, 5.568888888888889, 5.568888888888889, 5.568888888888889, 45.07436583161227, 37.54801494055081, 16.95024507962578, 15.893926182176328, 16.506666164018487, 5.568888888888889, 18.456742462258983, 5.568888888888889, 5.568888888888889, 7.8916415110992055, 12.849445499078895, 22.250737759176303, 15.768888107289882, 5.568888888888889, 11.120890597058889, 5.568888888888889, 11.942403285082083, 8.159196424183834, 6.932880788743522, 21.363899919699964, 5.568888888888889, 13.887573268115638, 14.20580782676121, 11.858137792659045, 14.556085383071828, 18.86902945887734, 6.246811228871922, 7.922795468719069, 5.568888888888889, 10.629287776193529, 15.778139516783725, 25.16305052092635, 5.568888888888889, 6.007333226561419, 6.696008572648576, 13.27235454105334, 6.858622751796781, 8.313123748742193, 20.090803789861287, 5.568888888888889, 12.613842589798077, 6.076301877405369, 7.509290933575157, 5.568888888888889, 7.598052910504424, 8.083531943736219, 7.010932517711499, 6.927520152507443, 9.669659273479883, 5.568888888888889, 12.45764233793704, 19.078069904265302, 5.568888888888889, 5.568888888888889, 5.720278735141989, 5.568888888888889, 8.311357374271806, 15.41406837550983, 19.8585071267355, 19.168234024912607, 5.568888888888889, 15.661566119839605, 5.568888888888889, 5.568888888888889, 6.221865533119772, 14.829347954543591, 17.23228060987496, 17.34581808978434, 26.11474417366794, 5.568888888888889, 8.954338870143735, 34.99494528042064, 31.18683074861225, 6.14257761791628, 12.345645998562999, 5.568888888888889, 13.442648797702358, 19.348864558913682, 5.568888888888889, 5.568888888888889, 7.283339602230379, 5.568888888888889, 13.225607787182394, 8.990084621304051, 5.568888888888889, 21.953820210114262, 5.572428367242983, 20.692681777207373, 5.9353174500231844, 7.105091373497639, 7.974556102040606, 5.568888888888889, 16.990313658550463, 15.911605882050948, 5.568888888888889, 40.34430777862219, 5.568888888888889, 9.313203650214088, 5.568888888888889, 5.765865184444572, 17.43000081254575, 5.568888888888889, 5.568888888888889, 51.48031134094035, 23.59133755272879, 5.600293023687194, 5.985499819327105, 19.868269681364165, 11.651768328702634, 5.568888888888889, 8.04094046209373, 5.568888888888889, 5.568888888888889, 22.69783810115783, 13.507028299861867, 8.937814729906389, 9.258375702788369, 5.568888888888889, 5.568888888888889, 25.571239404976698, 5.568888888888889, 7.278289252546526, 9.430999827321228, 6.909565066194027, 29.190491891691227, 14.335531317339537, 5.568888888888889, 5.568888888888889, 9.745026286716074, 5.568888888888889, 5.568888888888889, 38.81233308751995, 17.730129125540685, 5.568888888888889, 5.568888888888889, 5.568888888888889, 12.205355403558519, 12.81508045344928, 11.035538957942341, 5.568888888888889, 9.330288523876103, 33.104053890701046, 5.568888888888889, 29.17459383513923, 13.773153810826972, 9.42004401585042, 15.118313679891003, 32.35559803080627, 20.57525606973808, 9.418788980819775, 5.568888888888889, 6.102302201674157, 17.224190586654363, 5.568888888888889, 5.725635456839763, 5.896712019631421, 5.568888888888889, 5.568888888888889, 6.614912570739709, 5.568888888888889, 5.568888888888889, 26.6996080831425, 5.568888888888889, 17.34102081281775, 12.482297850863914, 5.568888888888889, 5.568888888888889, 5.568888888888889, 27.445652030842155, 6.991739755684132, 5.568888888888889, 6.840619530098284, 5.568888888888889, 7.074904862124447, 6.101676036934327, 12.393740487766769, 5.568888888888889, 5.568888888888889, 15.49689219994208, 15.362805368569123, 5.568888888888889, 5.95001510836487, 11.396646648946211, 5.633654101808946, 12.264922786078184, 10.13666953576522, 6.169145505730277, 33.83571142113178, 9.127873172547913, 5.568888888888889, 7.045800172873385, 6.281270115095484, 6.637849628221963, 5.568888888888889, 6.487148410162477, 11.54409012714849, 5.568888888888889, 5.568888888888889, 9.348563790333609, 5.568888888888889, 15.934733393267194, 6.383846726260833, 7.066277695367766, 7.269163300152072, 15.107931811225226, 5.568888888888889, 8.03245871014002, 12.612818104151964, 5.568888888888889, 5.61449760164981, 24.40344081816748, 28.485392712193402, 9.959873360285524, 5.568888888888889, 5.568888888888889, 12.42714067386447, 5.568888888888889, 5.568888888888889, 20.005924292375024, 5.568888888888889, 6.186000362570513, 8.389748910157502, 6.269834875248222, 5.568888888888889, 5.568888888888889, 17.404319568918417, 7.311831621897019, 5.568888888888889, 14.30947234635025, 7.626057975098781, 9.7410522343042, 16.45724281807302, 62.79622308647836, 5.928459566566383, 7.377358428457141, 6.871756030089847, 21.045895685635777, 16.443245649568308, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 53.31198597338345, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 26.365222473964366, 9.262381276849018, 12.386644801220015, 12.304896899114986, 5.568888888888889, 5.568888888888889, 14.217080261937607, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 22.814357270455513, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 10.56202132811103, 5.568888888888889, 5.651232696604683, 5.568888888888889, 5.568888888888889, 5.568888888888889, 10.270785702634878, 13.290343695900754, 5.568888888888889, 5.568888888888889, 18.355817797808246, 5.568888888888889, 5.568888888888889, 6.841927972811039, 5.568888888888889, 5.568888888888889, 7.7810086088882295, 5.568888888888889, 8.620413512577343, 5.568888888888889, 6.46874591516255, 8.245358364181754, 28.055262832590188, 5.568888888888889, 5.568888888888889, 28.530747338063694, 5.568888888888889, 6.926237958768702, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.276661801649911, 5.568888888888889, 5.568888888888889, 5.69851808271678, 5.568888888888889, 7.901050228155471, 5.568888888888889, 5.568888888888889, 5.568888888888889, 18.86116836442988, 5.568888888888889, 16.003598806409066, 25.267993644210623, 5.568888888888889, 9.103678168017167, 5.568888888888889, 5.568888888888889, 13.178464166326828, 5.568888888888889, 22.537340582827092, 5.568888888888889, 5.568888888888889, 9.437017743575893, 5.568888888888889, 5.568888888888889, 7.7505319514383375, 28.718787095167833, 11.105661848406552, 20.28483410734841, 16.895703259154402, 15.465136230739395, 9.693341872547984, 5.568888888888889, 29.225319736413578, 5.568888888888889, 5.568888888888889, 15.63444841496301, 20.399422305060718, 5.568888888888889, 19.11195787002969, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.830146028265369, 6.357988272805509, 5.60186988991645, 5.568888888888889, 17.90881476936049, 5.568888888888889, 13.4314658630573, 5.568888888888889, 8.849506281100657, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.314246565014608, 13.760957531715764, 8.614630891928927, 5.568888888888889, 5.568888888888889, 5.568888888888889, 18.79102580249362, 14.475626827231988, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.723205127056467, 11.673147876643656, 5.568888888888889, 8.485293591609446, 22.21609998125076, 5.568888888888889, 25.96904711213165, 5.568888888888889, 12.200544768367804, 5.568888888888889, 16.44279482717366, 15.47591691198075, 5.568888888888889, 6.981805366829735, 13.995679397941583, 21.427272100075275, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.530435844978392, 5.568888888888889, 15.071365933804199, 5.568888888888889, 5.846014220505949, 5.568888888888889, 5.568888888888889, 6.054689797879851, 8.244888966570603, 9.972729367743135, 5.568888888888889, 5.568888888888889, 6.392553433074585, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 13.829395653221509, 5.568888888888889, 19.350624234627563, 34.31525247817604, 22.729508625147705, 18.660003801522226, 5.804277800597829, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.126445339115042, 10.065206649125221, 5.568888888888889, 19.60330350269357, 5.568888888888889, 12.24014301885789, 18.533578568229064, 5.568888888888889, 5.568888888888889, 5.568888888888889, 10.39682647226749, 19.28035743226598, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.145459355155401, 5.568888888888889, 5.568888888888889, 8.044928559098215, 17.350107325894616, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.736761219775711, 14.57226004884836, 5.568888888888889, 10.480666738851752, 7.107201454739991, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 17.06329423680752, 14.538343315797707, 12.686031006814042, 5.568888888888889, 16.435766658970024, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.517374357581615, 5.568888888888889, 5.568888888888889, 6.269716222135899, 32.2094004169019, 5.568888888888889, 8.857890083712705, 5.568888888888889, 56.54516478942044, 5.568888888888889, 8.818532601045327, 5.738790889335375, 5.568888888888889, 5.9086679419351755, 5.568888888888889, 5.568888888888889, 5.568888888888889, 12.58507828773799, 26.53310281863622, 5.568888888888889, 7.668925375824419, 5.568888888888889, 5.568888888888889, 23.480452153493328, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 12.747772565325747, 5.571425291090887, 5.568888888888889, 5.568888888888889, 5.568888888888889, 9.606262130468926, 5.687139751701628, 6.679782448194373, 11.930909480428648, 6.56190783546128, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 14.490562348906456, 13.97145521959264, 5.568888888888889, 14.566706212064869, 8.198080456836339, 6.92085249515753, 13.66031609575304, 28.51883597355997, 5.568888888888889, 6.280814286895332, 5.568888888888889, 7.295627592164709, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.2259654425686275, 8.246144233074688, 5.568888888888889, 5.568888888888889, 7.262166949019695, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889], "1LEO-4HAGS-4GS": [65.88261680531481, 62.70363369211771, 36.373153191906795, 37.55856409405323, 63.67219329040356, 52.557316175099494, 41.862693385698286, 101.46587466614895, 67.35480685794568, 71.16259234241575, 43.3182302281461, 64.37567191001679, 56.59914861341565, 49.45542842817834, 62.3923323694566, 84.829273716548, 70.54537145922741, 95.06932955402709, 19.159973910336593, 38.08810888690546, 46.34106504575493, 81.32906489259048, 54.98279961881714, 32.289911399291825, 42.39429669429946, 44.0929784901547, 56.970969569171686, 64.83754619449871, 44.70750711093446, 69.73945833271553, 78.0420053108992, 72.48306875644082, 66.5245231535378, 60.75055403528015, 73.62656504993039, 29.763322761140593, 57.46576552580758, 39.91044807023031, 56.98238189447968, 55.9007138261517, 64.32517613344264, 60.97262088199397, 30.305825213325218, 64.80485954792765, 53.89218924446864, 75.22544866702299, 72.95454502687421, 45.61633663538046, 53.673473643685405, 33.77103640409876, 61.26118528515131, 66.64624730604886, 77.180053460283, 90.0601329432885, 81.19793723362298, 70.51041162204817, 71.58330205183394, 77.86107076611484, 54.54524628299641, 70.7680720347954, 70.51796922234367, 22.594937953510183, 62.836118780902545, 48.10436254239021, 62.88068223701192, 68.76037945015459, 84.16234556322857, 51.29210501615332, 79.13748353810226, 73.3865720436291, 74.60194878326737, 73.65515661332842, 47.47171862978036, 46.73378424736133, 37.46081419493285, 86.18205749295079, 74.95227356970693, 69.74729207533386, 34.362953549732076, 55.63663498486474, 62.07481959853197, 59.69909545947562, 76.65002732524712, 70.67895758106748, 59.86579945725591, 46.00933831239731, 65.1818560928259, 42.921043335389435, 38.846057068667434, 94.12972578588435, 43.969655129676894, 56.003213830432344, 42.17164302187787, 58.54912077882751, 43.29797773566704, 58.79615125227253, 32.463758714959035, 66.8189315443395, 31.34478418727379, 69.40699289625746, 24.876105762329047, 43.02781388269838, 57.20006079977158, 35.06241016217887, 18.46906305902998, 73.65683813081424, 65.0731850574532, 48.27227775751314, 65.26133637188127, 39.225603165411854, 24.405228477833138, 20.082795453869913, 22.874424227670776, 53.244758479991525, 51.165596943941395, 51.48961358495296, 37.42372772707506, 63.08817040466175, 36.64188944586433, 73.20591896384076, 26.85985124662938, 43.53882225706424, 34.045284757260845, 74.85327790147167, 48.564347868303706, 45.18930352558917, 53.69447772181209, 56.2197555703663, 41.50019860063004, 52.27678087609678, 62.909575954106785, 23.5667293085528, 83.93920639303153, 57.915705781662645, 51.9529460126373, 45.00340411181651, 29.353388520954034, 78.51546931878987, 42.447363819532264, 42.379763546254885, 63.21254071249101, 26.979430583644742, 31.023329171076924, 23.878528282268796, 20.064854946576958, 40.47657784783776, 24.26077642697621, 55.64730245819967, 40.365147249428546, 28.92847223894833, 33.66317494631514, 61.2781084601322, 27.437775598859826, 43.785079622872004, 61.087523344566094, 49.37050169816462, 77.5579646357139, 39.37858633022124, 56.59538774920872, 27.080991919647026, 51.242628253343526, 33.15335448920516, 15.228869690163693, 52.483456289768334, 47.708881402785416, 39.43563193264492, 21.30804235702518, 60.058743111984704, 34.304446259613655, 28.955902211136024, 33.239788716916024, 65.67449308595833, 39.7928008124791, 64.97384955143004, 38.96616679011682, 44.51944115384156, 50.32488518839747, 31.736026651147768, 58.422236454219444, 43.50185948766287, 45.37827337354209, 79.15333985680154, 36.16503807948519, 55.67142011425098, 35.20792495074315, 28.66131702090129, 53.563635092493406, 31.129665114006865, 49.15165352030538, 36.36660804852977, 71.81713316861976, 51.25517324941502, 44.73669446214002, 61.858354407203045, 39.734610879701485, 48.0371747001459, 24.594642278562926, 85.80683291604514, 48.05707865903752, 41.790041521473164, 40.99982949823259, 36.231101610451695, 28.533324614191933, 20.71170265983117, 35.508461008389986, 19.158859311876732, 43.301416996209674, 14.291278982621336, 28.218018683521507, 80.93030495642792, 50.43931934769521, 48.69262533047876, 14.51404763176446, 20.94752353092742, 38.87343067899816, 30.99708639051443, 32.272298805813165, 31.140465008387363, 52.6205919617563, 31.152552048660382, 20.047911417452397, 31.957181822658946, 50.69436812617464, 28.15845052427253, 35.93355142630977, 13.867946731843329, 9.932822082144398, 27.339438971018268, 29.3857252280719, 11.077211095444383, 23.326380634302417, 50.86854352540062, 73.90799590490192, 43.107285015102335, 34.616653870812115, 27.613092618228155, 10.871076606649968, 56.40802911374334, 59.39603652297162, 39.11566793000069, 65.20604210348435, 27.226364727871772, 24.417675317579192, 9.632513539103469, 55.51958189079841, 54.27736807005838, 24.783776323926336, 16.872538202696717, 42.9432530581503, 23.508423653611842, 18.388519574594998, 39.2553867265209, 18.22533131343519, 33.22854161565927, 16.586720320103638, 57.91249011395152, 33.81460342288685, 21.753684333661603, 51.13384851994998, 23.514344853033357, 34.61948496435573, 24.956986286094615, 32.512843720028, 21.90341014998388, 58.104446372957625, 24.58980520497123, 46.92254033591897, 32.71579216141403, 15.691908318037557, 65.0208320809895, 18.424647754461414, 21.9478717915514, 54.03365266928204, 21.19517012575479, 32.580991526982466, 34.25058576622859, 22.840526266320364, 44.138270250292685, 19.00871560397947, 19.054209554742737, 38.02201724953875, 19.633430123205887, 36.55993294666115, 31.732883618451943, 37.53789809749453, 22.518387313076424, 44.54323622626625, 44.682837015226276, 19.324301976852738, 46.811336402385834, 19.46907530670297, 23.94794760560965, 39.881554317472386, 27.148813091780834, 24.894321294010187, 20.43076078532292, 11.77255648763029, 24.751107051871873, 33.64022157319498, 36.935942510576034, 12.239227893770817, 34.98391277443835, 53.29322937871292, 11.426091985422055, 36.88621359888153, 28.01375444850715, 18.389286291212134, 12.945358461475445, 37.90422537629982, 49.28136163078334, 31.548246521021, 13.669075902921158, 24.780937478138256, 37.79548959981905, 20.408398677271443, 33.25723106438374, 24.991863818277952, 49.797148104057705, 18.619676152153243, 17.53229001501255, 44.0149942577967, 22.56586078711933, 8.614886237703317, 42.435747923471396, 26.54531444156479, 50.553670902694684, 8.85849911425897, 10.181984534610873, 45.84795135051595, 10.317396437390922, 38.11959830212612, 25.521319514970756, 18.547652328325317, 26.057620350109165, 18.679311578624503, 17.956090410765064, 23.73585389511035, 24.25217843752607, 41.56573487513769, 44.064233294585264, 28.08492508686657, 22.355403850203906, 41.90284061096293, 11.74879159784883, 29.170341432449387, 21.492762298893194, 42.2450082705552, 38.50922937539719, 24.456359931001522, 22.825633653076565, 24.84187496276035, 28.87747216900513, 17.452892319089024, 11.273326515728147, 12.46665370629368, 12.367084775727248, 8.749045529532573, 4.6845314203901305, 33.773332829568126, 63.43029005477715, 31.69336564627644, 16.8956859115278, 5.353095610223648, 18.85671637489089, 5.311535414307564, 42.794581396109635, 35.5727920117317, 8.981467203402067, 14.542012047472053, 49.70250356271609, 29.05983469724346, 22.521805039155698, 26.551091646337934, 18.003657232248102, 14.305443898880132, 16.58365728186851, 29.21184161820885, 18.66154966332755, 13.112515468069345, 39.87170080432714, 16.981811401031887, 7.984754709870698, 18.072759151511914, 25.27893172577746, 13.743406348398157, 32.34911765586067, 24.088535256661682, 23.363125481551346, 15.80721564867614, 21.38834707166662, 61.525253307519044, 4.932640771733651, 12.492719322759914, 22.634552941858537, 10.54716227036818, 19.875224218540477, 16.13973519094159, 32.21183465566151, 30.99940684391863, 52.52189676386185, 15.380645696921022, 10.071777574600496, 17.168722197171377, 21.851738460847717, 6.818219339157958, 4.384176909869372, 16.63223172151915, 17.30797163220164, 3.937127662038863, 18.545606152708565, 17.65890264250788, 21.03469182187728, 34.63047830930508, 12.431468203453509, 16.38314324428678, 34.12263662576073, 15.702300772214876, 24.71147051901508, 32.05043811580471, 10.190049105365413, 29.44699985013388, 6.0310662181358, 24.014385015251737, 10.071704990398773, 10.147374480421853, 30.22034108089641, 53.654845798040924, 23.34578119615518, 5.550470445069046, 34.41550188440336, 16.252138344702395, 10.550952022642228, 27.052417269859422, 18.847469470629253, 14.737810288215721, 10.619582824155508, 27.393684481749585, 13.976871341050636, 7.574024457666581, 13.991532813829805, 36.96724147498119, 34.759355060052, 13.975514852456474, 16.081337669922096, 14.101144010048928, 30.156855918881494, 37.41209049832866, 11.107700765393982, 35.10978853796504, 15.613393138332997, 21.87270499679478, 28.533547979665244, 5.877463933270173, 18.166560246095795, 24.98863149120299, 15.371555832482372, 14.52103185092751, 18.11800035059467, 48.04360884973702, 5.8480352815005086, 12.278391816297745, 16.230509471492727, 11.654713847624105, 12.42095766853204, 14.534677154876924, 12.38409912055991, 24.153545046569683, 8.497049021522672, 15.108387524216004, 6.584407059516494, 14.016866496879876, 23.09833530143396, 13.036799500252162, 33.061488326877175, 29.741008115898666, 6.495511907492877, 56.81874070102386, 11.589633854950863, 22.032491083560288, 23.82460929323875, 34.43523863987171, 21.332300652559322, 9.062681513519292, 11.043832347163097, 45.90913536938082, 8.209280348831975, 16.992197274513853, 34.55206328118159, 16.869332253621643, 7.771352762918951, 25.253950241234353, 10.579443836914209, 18.99530325268903, 16.54127000333466, 20.41190913046161, 36.75728051890544, 10.2053223496308, 36.34189039073226, 7.65636960683535, 32.84516934130776, 25.195710776270264, 5.449616363513235, 7.646814788093157, 11.750961433827554, 4.288460098183854, 28.712991481772278, 7.47676119469219, 3.853362413942232, 4.417355654237012, 3.3215777777777777, 6.359812404778764, 3.4856709593374973, 4.656469200829222, 28.409331330727735, 17.715101864244016, 4.8996264483949306, 32.211121182079474, 5.2066489617936025, 9.715598253002657, 15.434028395851856, 25.24108276753156, 13.377482034461856, 12.389228231376247, 4.741176941263098, 8.440590519953439, 13.833491423629276, 3.9589581583649767, 33.804657172691, 3.912923451538882, 10.521700150385286, 51.06298442392765, 7.292688279400649, 11.046254155519879, 5.5455679705072995, 13.78238315279591, 3.3215777777777777, 12.602678857450684, 8.690586565833177, 5.626300679144733, 3.7979212120707606, 20.171746766048653, 16.342382288641918, 35.463172459716255, 19.777728158545045, 19.022955202452707, 7.159153654271161, 17.805140384647324, 16.568237471895706, 3.3215777777777777, 30.87890473035648, 10.039368075566536, 13.325295076405425, 17.506587140915606, 8.725896915409823, 4.278876296722668, 4.317724880474824, 4.86197447502406, 18.596269058118057, 16.570162247402806, 9.876804283435739, 5.2244553907357965, 7.277181183836294, 6.386217333390917, 5.692970744149507, 12.065392452340197, 10.443672722606236, 8.279094275328942, 4.573472543647552, 4.4412264542886275, 5.134601616084673, 7.4494324184164755, 1.6394892473118279, 24.02477944830977, 13.30821501097248, 3.3215777777777777, 25.04341033753613, 3.4312308523710704, 23.923510636304233, 10.271597719676695, 4.6438780498426375, 19.97859052037188, 18.16073639292751, 26.422963733117335, 6.149414547249437, 11.39793793535034, 8.545391896319481, 10.623287357319978, 16.216493322388278, 8.512765342869287, 5.211271602600963, 17.327027204875538, 15.694676031224976, 42.229808820426534, 23.70436826207488, 3.7348964633260993, 12.484473467389611, 30.685805361311466, 20.002850127782093, 38.92072678910401, 5.707227657811728, 3.3215777777777777, 10.326684352192185, 3.3215777777777777, 4.47232271888923, 3.3215777777777777, 25.076115428135033, 3.3215777777777777, 28.26131526873714, 11.42848738748664, 8.435671003920335, 56.66477807099979, 5.298627530254341, 38.29667060560478, 7.320065171684943, 3.3215777777777777, 10.916226841009834, 7.397875817869578, 3.3215777777777777, 4.64117622100821, 11.668748366018832, 6.610010833133188, 17.727779599769868, 3.5137426015750983, 3.3215777777777777, 10.922832312858525, 6.568044870210811, 12.677700036081982, 3.3215777777777777, 3.3215777777777777, 3.8819890098054763, 4.274606454147596, 3.528766950528066, 7.456215803579071, 3.3215777777777777, 3.3215777777777777, 28.493728462025558, 4.251290051336091, 3.3215777777777777, 3.3215777777777777, 10.256710145513013, 3.3215777777777777, 3.3215777777777777, 20.260804220365518, 3.3215777777777777, 8.667879355167665, 4.416710222164617, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 15.799034157642872, 5.300354878007659, 3.3215777777777777, 3.3215777777777777, 6.510733038084582, 4.195330097937981, 3.3215777777777777, 3.3215777777777777, 21.228482757814117, 15.307806820548885, 3.3215777777777777, 12.722578992610678, 24.971069644837367, 14.884478862572857, 3.3215777777777777, 8.939765063871103, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 11.457138470203617, 5.99465668036834, 3.3215777777777777, 40.599045066018775, 3.3215777777777777, 6.9555751384253846, 3.3215777777777777, 14.599605267202296, 7.460115985703858, 3.3215777777777777, 3.3215777777777777, 6.217257541446298, 4.641000570875565, 9.33888633086114, 33.167349950670534, 14.31422588508875, 11.395491209796235, 18.15255838851519, 11.403755239169422, 6.770584551530697, 10.027085688034761, 3.9483824218383163, 3.525476762057577, 8.600545105924995, 21.85146387803306, 3.3215777777777777, 3.3215777777777777, 17.653152177740456, 3.3215777777777777, 9.100934433603085, 3.3215777777777777, 24.584603641635542, 3.3215777777777777, 8.826638223132306, 3.3215777777777777, 3.3215777777777777, 12.722173324187894, 18.060203122862056, 3.3215777777777777, 3.3215777777777777, 19.02780110634411, 7.007367180636039, 3.3215777777777777, 4.335575298324652, 24.40982515337524, 5.755081876709197, 3.3215777777777777, 3.3215777777777777, 10.865304227023941, 3.3215777777777777, 6.2337866775434, 3.3215777777777777, 13.86858711236884, 9.81503574511728, 19.529213705840654, 3.3215777777777777, 26.55232279637309, 9.388129697481643, 7.120486258385475, 7.009829052096556, 12.311962522182082, 49.12874058707059, 4.048885871193341, 5.255976452091563, 6.231286812343772, 3.3215777777777777, 5.908435652978497, 3.565060063274774, 5.58400076032912, 13.404916684207462, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.521462344787787, 3.3215777777777777, 4.110029376755992, 6.261096031416475, 11.81929431979316, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 12.743427163788995, 11.125495127813055, 4.791157169841202, 9.424855654599996, 3.3215777777777777, 3.7429992968058805, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 10.375349451224357, 3.3215777777777777, 5.677986450800325, 13.710196462507936, 4.412989602848312, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.173873778645895, 5.446260879456604, 8.737883827951071, 4.011256353076388, 9.263854000862615, 22.508273714838502, 3.3215777777777777, 3.3215777777777777, 8.778048913219282, 3.3215777777777777, 3.4166306458968796, 10.698093709764022, 3.3215777777777777, 4.686025485253054, 19.407154162628757, 6.481095882809343, 10.38413526244402, 18.418407265679715, 3.495056048639046, 17.028409864699388, 3.3215777777777777, 3.7842186878157533, 5.046614849617183, 20.325405506449073, 3.3215777777777777, 11.34324918565452, 4.545475321284928, 23.357426914121696, 3.3215777777777777, 3.3215777777777777, 13.244073526096075, 3.3215777777777777, 7.867354947086206, 3.3215777777777777, 4.753407658971273, 3.3215777777777777, 3.4338808829051266, 3.3872122953631787, 3.3215777777777777, 3.345848440937335, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.839260623247905, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 10.440181117166984, 10.936462857533574, 3.3215777777777777, 4.022947677901931, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 10.975470398637452, 8.151167750377633, 3.3215777777777777, 9.90588918431081, 3.3215777777777777, 23.86743306255683, 3.3215777777777777, 10.176428197514332, 29.438448740983727, 10.59037580653824, 10.166961546232315, 7.905858828670532, 3.3215777777777777, 3.3215777777777777, 5.923376074936281, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 15.891082542247654, 4.209458881486452, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 16.706593447471434, 8.814645077975841, 3.3215777777777777, 17.838417477464304, 3.3215777777777777, 3.3215777777777777, 9.116982742805474, 6.58881638520515, 3.3215777777777777, 6.685874987439403, 3.3215777777777777, 3.3215777777777777, 3.4610141680218782, 3.87614447590705, 19.983588272171897, 3.3215777777777777, 3.3215777777777777, 19.23847606478694, 14.36917907999534, 3.3215777777777777, 5.146693948025951, 6.209995455513995, 4.9361886446834635, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 14.533565188733563, 8.648344922591992, 14.010058335454596, 9.66539050067039, 3.3215777777777777, 10.239944343243291, 3.3215777777777777, 6.442094790408158, 3.3215777777777777, 5.174803221821641, 4.623985090124817, 5.398703231325352, 4.9139114215025845, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 36.56502197640884, 9.610103770608317, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 10.276957087192997, 9.04067996608811, 8.78822784683123, 3.3215777777777777, 3.3215777777777777, 10.541947304085717, 15.977222802282045, 7.040008605767663, 3.3215777777777777, 29.21856653031278, 3.3215777777777777, 4.340790815875836, 12.560574605641362, 3.7862427676718338, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.03086454814283, 3.64940090852031, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.5775993535060513, 3.3215777777777777, 3.3215777777777777, 5.809587772753952, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.784721470730198, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.601367716524815, 12.731187417409842, 8.788651692897638, 3.3215777777777777, 6.254427884433413, 6.365454920588813, 18.563550179459547, 3.3215777777777777, 3.680233185989613, 58.98087233715692, 9.577141065781797, 3.3215777777777777, 3.4538397298950265, 5.555869058837586, 10.255242516964161, 11.642015985731474, 3.3215777777777777, 3.714329009078201, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.2398372990513655, 15.969485242489194, 3.3215777777777777, 3.3215777777777777, 3.5954816869599435, 3.3215777777777777, 9.308167134097019, 4.009821491079313, 9.039887308127701, 3.3215777777777777, 6.567350607450939, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.354623245778939, 3.3215777777777777, 5.8384127034539866, 3.3215777777777777, 5.301327475793908, 6.7538854463128795, 3.3215777777777777, 3.3215777777777777, 3.409296123871868, 3.3215777777777777, 3.3215777777777777, 5.924302982205992, 6.160332610674996, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 14.23315618799977, 17.920014140901575, 3.3215777777777777, 8.41688915614037, 38.71030684386336, 12.460839224064411, 7.485089395857636, 4.327019446907343, 3.3215777777777777, 5.552240080358366, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 9.198837793657654, 3.3215777777777777, 5.4789412646945745, 3.3215777777777777, 3.3215777777777777, 9.362193138854622, 7.323629564534132, 5.5523356522037135, 7.007458254658383, 3.3215777777777777, 3.3215777777777777, 7.04307543706882, 6.897385934143885, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.6211238994344632, 3.3215777777777777, 4.052636939629939, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 28.17887534279945, 3.3215777777777777, 9.503677371118966, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.626193413495051, 11.043032584789641, 3.3215777777777777, 3.3215777777777777, 11.80997206994335, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.532727728593777, 3.3215777777777777, 9.57841025106646, 3.3215777777777777, 3.3511209246051323, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 8.720298429236967, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 8.007999641647046, 3.3215777777777777, 3.3215777777777777, 3.6391892493289726, 3.3215777777777777, 5.65373911704436, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 9.106941010485187, 3.3215777777777777, 3.3215777777777777, 4.847392133564998, 3.3215777777777777, 3.3215777777777777, 4.796103990192047, 3.3215777777777777, 4.865352528801124, 3.3215777777777777, 5.187445765691027, 6.054586867171541, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 22.14232637791246, 3.3215777777777777, 4.076688216893513, 19.34597021612908, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 8.051082694755639, 3.3215777777777777, 3.3215777777777777, 5.937234129979662, 4.041784151797476, 3.3215777777777777, 10.607563339375085, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.110677161694397, 3.3215777777777777, 3.3215777777777777, 8.250068840652595, 3.3215777777777777, 3.453247082928359, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.127952307531472, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 20.635066650199434, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 20.997660624812994, 17.06639273725721, 24.424004998735068, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 11.641235922936136, 3.3215777777777777, 3.3215777777777777, 3.707667573526045, 3.3215777777777777, 9.798524427094732, 3.3215777777777777, 22.556296550571773, 3.3215777777777777, 7.194483602370692, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.209843557598355, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 10.595741916188985, 11.407233756314625, 9.946619991564488, 3.4193406943247626, 8.215097592298484, 3.3215777777777777, 7.307481904865869, 3.3215777777777777, 3.3215777777777777, 41.78205034954832, 8.354554745070516, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3672583022630853, 7.466774908168594, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.664298329314023, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 34.96285738075049, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.8202670403997976, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.756052164686277, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 11.734869047683999, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.6601206727232283, 3.3215777777777777, 3.3215777777777777, 3.7180101961698377, 6.878217771055462, 14.166425146359325, 4.6294642061230835, 3.3215777777777777, 5.531404436104024, 3.3215777777777777, 8.370855443415099, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 17.4670031540804, 3.3215777777777777, 8.247932617425393, 3.3215777777777777, 3.3215777777777777, 3.5963420940300885, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.366094676558047, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 9.152275977115636, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 10.922021393440481, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 9.117644499133585, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 13.172650115366606, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.7452712144585245, 3.3215777777777777, 3.3215777777777777, 21.211526091808636, 5.961829226126464, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777], "1LEO-5HAGS-5GS": [38.655052073596664, 44.447232603091365, 47.3163574537341, 51.05527687987391, 67.47010180234747, 21.8003348317722, 32.517910895965535, 62.358883936437934, 33.78287355085257, 56.79423515296312, 60.055588320327395, 71.70691650676073, 44.082386250597345, 40.286828035890146, 41.864288848194064, 42.800050939293236, 50.48752899644418, 88.01660211903787, 37.977290845267156, 29.471839157166055, 53.0683741821824, 42.318027836438745, 50.62349714886766, 55.65738900966668, 46.67735249746083, 74.66662399831085, 57.098782214050274, 47.656015700661634, 55.8668752350487, 65.02571226779945, 28.677061313995868, 68.62235583887015, 59.66379813456309, 41.40940357711466, 27.96728249981289, 32.650287074169356, 42.117828825854204, 46.599018465965024, 50.16891527921073, 32.26932263134752, 77.61609343873694, 47.722339946040364, 56.05190509688758, 71.64801728774155, 53.92800371450238, 33.856212063801635, 53.81023244428921, 49.520391914687565, 43.551392025605175, 12.837195501595842, 59.056990114560726, 40.24782791625083, 48.45183924842197, 53.07400651635542, 85.88095875330797, 68.63762542712085, 74.06532531528035, 85.04943747861338, 21.052714195904795, 81.80753337994472, 53.071310018638584, 52.575757820239836, 50.04107759757019, 54.883257690498546, 37.798389343108475, 19.688966710639026, 63.509746541744406, 55.01214377720523, 52.55609281466763, 56.55966460575009, 75.81848115847617, 65.3641681744181, 46.98264131628052, 53.370532444268235, 31.9425615178408, 71.33558895583545, 65.18341501425434, 55.33483879324571, 25.527448296348748, 46.261756692909145, 58.388378043486036, 53.952467333119834, 75.90987041435125, 45.761780397917576, 79.44483877689439, 51.58865608792392, 78.72587602108895, 58.02701165389049, 66.36674869958439, 77.7911630918476, 37.30166941190138, 29.446394521438137, 39.69698723575362, 33.2893959380366, 46.10007993018059, 66.29887607966764, 45.262764602350025, 48.96855689955832, 44.19792889319511, 65.81391303723468, 39.93016723515931, 45.0747844299109, 58.2860305039863, 38.17833424663307, 35.724751558372446, 38.319101591543095, 48.54033347817047, 66.57180727515019, 29.630485079884597, 33.01425514418912, 26.735866176929477, 35.72662807902759, 39.4203060281214, 37.08101564575189, 25.07621022536151, 28.69098360296891, 26.70108650260975, 26.873485843236296, 30.072130574023358, 57.719925373375744, 42.976481130313715, 59.86391136253079, 45.45849171565357, 32.804183648605004, 75.81196066452307, 19.55271725680289, 61.15918194196527, 34.135525467705364, 32.427163396665094, 32.22672223622849, 52.29724794849695, 19.186201331047005, 73.52201025635536, 37.69128005157005, 34.74512082415259, 63.413095453190294, 16.585120991102414, 43.7371240609236, 31.856903077409676, 35.74147527175405, 53.974313797128474, 40.055255803226224, 24.38725045971415, 46.01911021294517, 15.80402679076991, 27.928181601991664, 14.669646072660893, 58.08097304837243, 44.28600027667234, 29.94794794711113, 33.54947220776516, 56.48075322998398, 39.854213924521034, 48.74601764124405, 41.249743383509475, 56.20192024872119, 37.014175298959024, 22.84704429998548, 36.24505152470249, 29.15206878819611, 32.65454221092114, 51.00244165099609, 24.310281985407222, 25.45868246203334, 30.076432183296898, 24.259722009750135, 28.072500407812782, 33.405808941778815, 32.29635731517757, 15.11838419847612, 23.475764576726082, 70.98131594198163, 33.786347905722, 37.69932995623503, 24.875599723498357, 31.77056528053551, 25.286305954164476, 59.5348517314633, 30.800368606203975, 31.64092588301388, 32.42021650159092, 29.435472753324223, 61.956667766402674, 39.69940502636283, 19.82573657758436, 27.13618837423994, 52.1804771247158, 28.604451341937274, 31.206585841154816, 44.648848422321315, 59.47962404294519, 40.4068465482208, 49.55916604568748, 50.20461372500246, 33.49151204832619, 39.13974453077601, 13.351737476218492, 73.26296458057138, 51.13944248635959, 29.8229325317475, 37.973894081686694, 32.40139177114642, 34.60709793204057, 20.895780475375382, 22.987482945939057, 34.60911569228974, 50.19298295580955, 14.01915384687131, 29.185814165873524, 17.021344181302766, 33.30998489298625, 31.810222824563017, 26.146043093319214, 26.429547658606598, 37.82888646492991, 34.984027403420065, 47.134362028153426, 34.80731018478526, 24.744172481188297, 21.18583747018217, 27.857510207797525, 32.88294548715532, 41.85513085144057, 28.726973160402036, 23.904541436378512, 28.483847786764972, 12.744258393406136, 28.535609689218255, 37.392248189844345, 17.564612124388148, 19.20730520509226, 60.10617398419786, 35.0893962208135, 41.78436352064672, 18.328107955023743, 20.508106721146977, 40.12029199799562, 54.74524864975447, 53.94124320719513, 19.237251986502834, 35.34263263008505, 8.892143736900271, 38.43084350563508, 10.172241464842369, 53.09801760991081, 39.681053513325224, 56.99368019310825, 9.333042780129125, 29.669372614553186, 20.04736061940141, 14.246003227740015, 28.692324739071232, 29.83188725909441, 25.108800779005293, 12.247984440854857, 43.412557961286154, 20.015343796767535, 17.222144861540524, 28.921284635409798, 16.252565358813534, 43.31911420009952, 35.76999796210005, 29.079667280128383, 11.408491520099473, 35.231266047611335, 16.307010188832496, 26.56220717807166, 33.06277665761586, 31.75550155548242, 24.07622917992113, 11.110556292728873, 28.848599219117474, 22.020682577033096, 13.008627374440646, 26.290745437869756, 71.681447256613, 8.011080207182381, 14.194000915741716, 21.4953623078768, 20.728374434429107, 26.56558821920303, 13.273679594537924, 36.60624988230284, 45.36889043949191, 47.913633257972386, 18.92570381458925, 35.775480523773986, 21.457057123362674, 13.482416785562286, 16.97964195176731, 10.254676508278878, 14.410694624277445, 18.22052384226635, 13.644287837823384, 36.9441671247454, 17.36700843847158, 29.074014967476515, 21.088950290731802, 71.83180851017201, 22.37653368483609, 14.083955000252038, 21.031049817008185, 32.12338977611805, 14.658607762142958, 21.860417915704474, 27.897175635127468, 22.57203475114937, 28.35361369643601, 17.260057115535634, 26.21983941960542, 18.265650832790303, 22.92857137941663, 20.20152858763756, 45.10142864650704, 11.42115141124131, 40.50558545372152, 11.957102378400442, 28.46406257511333, 16.20538980408003, 17.405656262953297, 21.028887519995568, 10.261842964745343, 36.83603227483718, 46.69297495803471, 15.22071769656706, 16.967836081514363, 22.58419128862568, 7.499934833352058, 30.319344785859503, 13.330083762265975, 30.989350674799066, 34.93501970827468, 25.498642573996474, 10.045849125864029, 11.335724501122632, 13.398686274576495, 46.659341022842554, 21.12434979753965, 16.367921534640086, 22.241328930366585, 24.243402115924617, 12.01046013778837, 48.39381044090219, 20.468420089554563, 23.59268021221191, 18.09537805283056, 14.054042372621305, 32.91292021756745, 38.03647139468003, 9.524734817428499, 15.333224113230255, 32.873109305904016, 10.436009513289427, 26.277233207871735, 14.160562637783967, 10.401203410335107, 16.57567771402202, 14.574371058693394, 20.08986303237, 32.448793558053204, 43.9021779334252, 18.699642589593104, 10.094897357912872, 15.867315540374092, 6.885655620637444, 19.45094722827482, 39.95170337080885, 12.290324091052168, 18.422696108427644, 23.176947449765706, 25.123025568761484, 24.985612806572043, 22.179863752061838, 9.310160767152718, 20.34777697235745, 23.527786549808912, 25.389198997582653, 15.52387116188251, 15.307927511262113, 34.58357752804822, 6.9236871981558155, 16.437014614640507, 21.37630991126739, 18.533077084488195, 20.008485302217597, 37.60903662844024, 46.0126576561463, 21.226130173788874, 14.154948523763208, 13.191211336541244, 28.025174965316793, 12.904234010456728, 16.619184344089472, 22.229472043669304, 15.033463410068872, 25.01614050671287, 20.85180914321731, 12.413795900416119, 21.46565966460944, 46.56325943180753, 16.38174956373925, 10.864025316104431, 5.617367048008695, 42.47112851013977, 35.67294472895521, 9.193633525920182, 21.65440531949383, 16.621708380260518, 9.111807219614915, 11.638107651518864, 17.356585044495496, 14.861904931386404, 9.678394630914516, 18.612332383074886, 13.5357686652402, 6.320009633800395, 15.244232988927997, 22.130245888669506, 24.270184466499323, 5.7772120544486, 9.036952161583967, 8.899583482825776, 34.16626869724404, 7.51904740225167, 12.33858660036129, 18.181690196141044, 8.771336971244306, 10.357352560615608, 8.380236621792044, 41.628060069296566, 29.862216772270152, 17.40931723683731, 23.254020039563777, 15.445755940453134, 8.865154578204077, 6.712776103217141, 21.772647575318, 10.655469077900088, 3.6500178114841497, 21.465323267767353, 35.83613990380811, 19.25755339393616, 7.576888824496995, 19.470350613447135, 16.29695242239683, 23.245579853403594, 32.585500761591476, 14.664431566526586, 39.98261639868771, 17.606899017231328, 11.59808748470828, 9.425767560862115, 14.262462835912487, 14.404928663556875, 7.056364129013397, 12.113594529590722, 20.52716561163417, 10.148214373386322, 37.19233652788153, 12.12834173800703, 8.609091837561927, 6.730037023533765, 24.242019005114294, 4.012208923213019, 23.64624915407485, 11.262847907312448, 8.005503732046016, 11.366655991971953, 13.081660669390088, 14.785912551833398, 8.960426256290297, 17.970031643599597, 4.249274687244707, 18.177392442576938, 37.356592652980126, 4.497411865612676, 11.277308923975223, 10.54760658165268, 7.582802920182821, 33.51972305217344, 22.229011682065305, 7.101865716292616, 19.85679670227259, 15.36416537357465, 29.801894287271704, 7.930863150163737, 11.588382063995372, 41.148417891168755, 33.27669443795514, 20.083957601447732, 36.747564870871756, 2.668870028046606, 9.509340878922702, 12.061499898368252, 21.187769277278562, 21.938184502102448, 12.001963304531094, 23.850595121152278, 8.379982050355608, 10.01573224221712, 18.0815981245968, 9.272413842811957, 9.70244092882533, 9.524235603067424, 2.687250349943261, 21.525241839168558, 8.936500906265062, 5.491182199334428, 2.6160777777777775, 9.17769894377434, 7.222402071948098, 2.6160777777777775, 13.202730143035232, 10.024619848602686, 11.291172702963978, 7.398518037399076, 7.175578342784047, 2.7950738078811788, 6.623025290421433, 9.568150220624041, 9.291234672415337, 3.377554355949939, 3.6647196282707575, 14.512664720705, 5.72545692189312, 15.823081584655846, 8.737029768426822, 6.767500560567885, 4.550910259192871, 4.688441962491903, 18.56033889350308, 13.205910488606667, 20.84434492866534, 20.24336797436607, 14.280871477602105, 4.295264887093991, 13.18741026354826, 22.95598519403024, 9.634415237863326, 13.53298163322406, 7.8295726526903335, 15.274538799276108, 11.756372171124683, 6.160126142050772, 31.358599406109995, 11.383191270418264, 22.37521304282164, 17.642297088039804, 2.952726658137149, 25.341360365351594, 3.511410724846644, 10.895431947332005, 8.690931457590265, 15.450057689264344, 9.158346626284589, 9.104433079152972, 6.974981596077435, 8.52542644967794, 16.560434926056, 31.12026203382151, 2.6160777777777775, 6.6605090519080425, 4.36380504558512, 12.899222943247521, 15.218176360660012, 8.14322915257419, 8.440455500450938, 12.38573119828286, 7.915049058171007, 7.469996684700615, 5.327819395886483, 7.851578320021939, 8.112344042464171, 12.60077977966083, 2.6160777777777775, 4.567028884162242, 6.893602428368297, 26.667453211378678, 7.796098779478062, 15.511943336093129, 16.166644058219603, 6.799668592596622, 14.924463505152245, 5.487418419776918, 20.823634433148918, 15.33472300937051, 23.850297240691223, 14.936772206148461, 5.958723800891285, 6.2801571137339, 10.824391113165674, 18.021246137866797, 9.38358104771641, 9.664391647172252, 4.4811984710682715, 17.578971018332883, 6.392762302774815, 11.271890903720905, 9.868292844606904, 17.469433500922324, 3.312270480282178, 3.136744979182839, 5.927399330822291, 9.480018676623121, 4.6846838462049645, 3.6920339721540754, 2.6160777777777775, 2.999839908232397, 17.67781767487428, 7.786857973017899, 17.46959032704625, 5.551775660376127, 3.123923579415663, 3.811673089711429, 2.6160777777777775, 9.426966696584131, 7.506984191149225, 2.6160777777777775, 4.634214105506559, 2.857603379270417, 11.621101630641837, 29.097036282419122, 2.8082426015750985, 2.6160777777777775, 4.876278462871816, 9.88830677436248, 3.2481633613722454, 2.6160777777777775, 3.0822012729847916, 6.473217399723661, 4.045897323339216, 7.902582059718931, 8.928365380304347, 2.6160777777777775, 2.6160777777777775, 5.132646217818625, 12.975956719332613, 2.6160777777777775, 2.6160777777777775, 11.015448885943403, 2.898784374281887, 5.773932452920472, 9.09124734595449, 2.6160777777777775, 4.966525995784586, 3.5186654730107136, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 7.833333027200101, 9.880697200667084, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.277817675518451, 2.6160777777777775, 3.489319918015087, 10.937540571166586, 8.425973648002689, 2.6160777777777775, 11.873491553061687, 8.626617370980147, 3.8501121717111957, 2.8900709466757477, 24.402040703228046, 2.6160777777777775, 6.013567766472093, 2.384867149758454, 8.538805287898295, 3.2758762874872938, 2.6309694191005817, 34.122392553892766, 5.781813636269738, 5.243831707751351, 3.2502950773260997, 9.309862698555717, 5.545135410191975, 4.435980330658132, 2.6160777777777775, 28.20673661086012, 9.800493914732362, 4.779880443282663, 15.594801696076704, 5.796638993600436, 4.32184347885115, 19.843899519881234, 8.518208758964933, 5.031601839836671, 6.66261452114293, 2.6160777777777775, 10.520242576282536, 26.18653844127646, 6.4231653485582525, 5.030444943669265, 14.037372164871812, 16.947652177740455, 2.6160777777777775, 10.923823269503949, 4.834056447383793, 21.553048199995835, 2.6160777777777775, 25.1567038705455, 2.6160777777777775, 2.6160777777777775, 3.2392221244077612, 4.357797456862418, 2.6160777777777775, 2.6160777777777775, 6.4616658391944215, 2.9159900713952984, 2.6160777777777775, 8.309829635803903, 2.849030455321109, 4.551675211708385, 2.6160777777777775, 2.6160777777777775, 15.82045739865548, 9.100334157368291, 2.6160777777777775, 2.6160777777777775, 4.245720471372223, 3.0160896824551293, 3.639028465320781, 2.6160777777777775, 5.131662207946596, 6.969878152154904, 5.377064166853652, 8.636466447470172, 6.956082563375963, 2.6160777777777775, 5.404075017160452, 6.929737006167387, 4.76283484913174, 2.6160777777777775, 5.202935652978497, 6.534364628057422, 10.688941535575125, 5.921068799483856, 6.137567232279298, 3.494592639728634, 2.6160777777777775, 2.711538273183608, 9.070754457626506, 6.148282916499876, 2.648873847886395, 4.68647785489394, 5.073872667681989, 2.6160777777777775, 2.6160777777777775, 4.458549336222946, 2.6160777777777775, 14.751919496197516, 15.323181957498534, 2.6160777777777775, 11.570576464855376, 2.6160777777777775, 2.8811409660652414, 3.4696136274043807, 2.6160777777777775, 2.6160777777777775, 17.618830746224265, 2.6160777777777775, 3.041404578154299, 17.841353223476784, 18.78764617987707, 4.011910804387157, 6.145986826798998, 4.240460346459001, 4.382263372108988, 2.6160777777777775, 5.635676567355448, 4.134253651935851, 5.891070303847107, 9.396925454986075, 18.99587319942319, 2.6160777777777775, 5.939487967302392, 2.6160777777777775, 3.533669970230184, 5.604634247751306, 2.6160777777777775, 3.562379475795109, 2.6160777777777775, 2.6996798037048775, 3.589953436439774, 23.18337367321225, 5.9411895293593115, 16.987035211590605, 2.6160777777777775, 8.817079762359642, 7.583750650941095, 5.8804517002653025, 2.6160777777777775, 9.806515626313928, 2.6160777777777775, 2.8674620791970393, 3.6524281447129243, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.090301830123815, 2.9054544650876792, 8.065462587216642, 2.6160777777777775, 4.727997314690593, 23.171113178355295, 2.6160777777777775, 8.391584834160179, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 10.286291878587098, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 9.734681117166986, 4.259725041602005, 3.558191687608171, 3.780600940269162, 2.6160777777777775, 2.6160777777777775, 3.6266076748867353, 2.6160777777777775, 10.26997039863745, 7.396992956446864, 2.6160777777777775, 8.96096568576924, 2.6160777777777775, 23.90084926671753, 2.6160777777777775, 9.281630037741387, 7.218257917913124, 9.678506843141303, 35.19524002863521, 9.929700721949132, 2.6160777777777775, 2.6160777777777775, 15.91633522132892, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.667336294464327, 7.1434548994941185, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 8.277982779734353, 3.2884920385948275, 2.6160777777777775, 3.7376673190570178, 2.6160777777777775, 3.4297118426761948, 3.5629982518438377, 11.932418895247865, 2.6160777777777775, 10.420828793653135, 3.6780287854152522, 2.6160777777777775, 3.7415384784914667, 9.0641619307953, 3.276538972557018, 5.1180622147189245, 2.6160777777777775, 7.522526185898939, 3.674196443500089, 10.860280348609631, 3.7340417744622214, 5.52856964987177, 4.207213500339371, 8.85487600785009, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 15.159410692415685, 3.2275426514654897, 5.257360394527456, 7.016468704138939, 2.6160777777777775, 3.7518446777029784, 2.6160777777777775, 3.949160990823044, 5.225688285032711, 7.051447569013702, 3.133596312253409, 3.9220470455239687, 6.737036219676574, 2.6160777777777775, 2.6160777777777775, 2.933245963458414, 2.6160777777777775, 35.85952197640884, 7.0928433536563675, 2.6160777777777775, 2.6160777777777775, 5.740030128203966, 2.6160777777777775, 9.90547636744989, 8.082727846831231, 2.6160777777777775, 2.6160777777777775, 4.363163533247136, 11.89062558284698, 6.805377270857798, 2.6160777777777775, 40.1811348951408, 2.6160777777777775, 2.6160777777777775, 6.608901086608212, 12.148527645634308, 2.6160777777777775, 2.6160777777777775, 6.52097402167035, 2.6160777777777775, 8.482777214262331, 2.94390090852031, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.867058431368089, 2.6160777777777775, 2.6160777777777775, 3.3554859497555034, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.1624305771733585, 14.014659084175594, 2.6160777777777775, 2.6160777777777775, 5.038251817480878, 2.6160777777777775, 2.9109219430711883, 6.440868662530121, 5.338121668459946, 2.6160777777777775, 5.402281299444828, 10.947622760817787, 8.39942183175369, 7.0871851871695535, 6.728610752190487, 2.6160777777777775, 3.151550536991643, 2.6160777777777775, 8.222281417580694, 2.6160777777777775, 2.787290830817395, 20.333010222949294, 2.6160777777777775, 4.33252988248469, 2.6160777777777775, 3.573269722586903, 2.6160777777777775, 3.5343372990513653, 3.198596466292892, 2.6160777777777775, 2.6160777777777775, 2.870505017171234, 2.6160777777777775, 9.329045419922249, 11.711093022328946, 7.9523411496649885, 2.6160777777777775, 2.6693944067528466, 2.6160777777777775, 8.4440899645447, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 7.876592980002484, 2.6160777777777775, 4.994707092803432, 2.6160777777777775, 4.614369229002971, 4.288331912916662, 2.6160777777777775, 2.6160777777777775, 7.193217239489761, 2.6160777777777775, 2.6160777777777775, 4.288663642059561, 4.745426829504171, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.122638289603793, 2.6160777777777775, 3.0645971795777482, 13.216127059085775, 2.6160777777777775, 39.78840963404515, 9.0703679988125, 10.952790479893524, 4.870221900497201, 17.716328607365988, 2.6160777777777775, 14.68765150304031, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.304295049472873, 2.6160777777777775, 2.621924467143129, 2.6160777777777775, 2.6160777777777775, 10.563862356226872, 2.744438564972119, 4.909975400514662, 9.930644384699859, 7.966831046595188, 2.6160777777777775, 9.59353840045999, 10.688926135300488, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.969498913875576, 8.545936736096767, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.9899428008243887, 2.6160777777777775, 16.61056199176236, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.6617402339513765, 10.33753258478964, 2.6160777777777775, 2.6160777777777775, 18.26467900606539, 2.6160777777777775, 2.6160777777777775, 2.8085945143488664, 2.6160777777777775, 2.6160777777777775, 8.8029748491936, 16.29303021857017, 3.146190273513926, 3.291732419781008, 7.676884723280151, 2.6160777777777775, 5.140133325529916, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.8542826904478718, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 8.70253688947931, 2.6160777777777775, 13.237000484525774, 6.915363979371747, 2.9065495659053364, 7.373539721978555, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.653346842966548, 2.6160777777777775, 3.6200143625581562, 3.5554813243843113, 2.6160777777777775, 2.6160777777777775, 11.279841615786355, 2.6160777777777775, 9.509552039326937, 2.8330797534574184, 3.225680641613401, 6.09032589677446, 2.917994158474102, 2.6160777777777775, 2.6160777777777775, 8.950226608405513, 2.6160777777777775, 2.820750777635138, 8.867801877401273, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.66383925815181, 2.6160777777777775, 2.6160777777777775, 3.3981619524902937, 6.663233931377888, 2.6160777777777775, 12.952071424104378, 2.6160777777777775, 2.6718482018204366, 2.6160777777777775, 2.6160777777777775, 3.405177161694397, 2.6160777777777775, 8.73379880918583, 3.5058133545662225, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.9030635077826172, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.287657318060713, 6.609584247703786, 35.993738250543224, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.89300996425538, 2.6160777777777775, 2.6160777777777775, 3.9942494776895257, 2.6160777777777775, 8.446945417701558, 2.6160777777777775, 3.178894151411378, 2.6160777777777775, 8.376530978869487, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.7539768096147594, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 7.171422458919397, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 12.059385887557607, 2.6160777777777775, 4.120624485427034, 10.29483738855613, 5.271586429603734, 2.6160777777777775, 9.874277162088585, 2.6160777777777775, 2.6160777777777775, 14.138627174102556, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.70461359785681, 4.715976667900902, 2.6160777777777775, 2.6160777777777775, 9.97454800474692, 5.372328244507275, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.10668128440546, 2.6160777777777775, 4.928112453343419, 2.6160777777777775, 2.6160777777777775, 7.162996016568288, 2.6160777777777775, 2.6160777777777775, 9.89597900244221, 3.985529603862215, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 10.29512918864404, 2.6160777777777775, 4.745235520380505, 2.6160777777777775, 2.6160777777777775, 4.009281465079321, 2.6160777777777775, 2.6160777777777775, 6.131043105539714, 7.2546965747899685, 5.309478349290506, 3.462478824204011, 2.6160777777777775, 24.197288412954396, 2.6160777777777775, 4.6278755179838855, 2.6160777777777775, 5.186906907698194, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 11.409810489068445, 4.245877543440553, 2.6239647718861008, 3.184051436798675, 2.6160777777777775, 3.1600534003795953, 4.158097983030024, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 8.88942520018298, 2.6160777777777775, 2.6160777777777775, 5.190222759139072, 2.6160777777777775, 13.360112226991602, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 8.328622557590329, 2.6160777777777775, 2.6160777777777775, 4.2396918345033905, 2.6160777777777775, 2.7337890252631705, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 8.922955925342306, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.907129110890777, 5.618603974085898, 2.6160777777777775, 2.6160777777777775, 5.394914023084304, 5.742517636247776, 2.6160777777777775, 2.6160777777777775, 4.302147437354195, 2.6160777777777775, 4.120108235269635, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.0093275984249157, 2.912385754698157]}}

==> results/results_TTR=5.json <==
{"ttf_values": [0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.1, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.2, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 0.5, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 1, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 2, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 5, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 10, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 15, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 20, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 25, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 30, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 35, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40, 40], "delivery_ratio": {"1LEO-1GS": [8.0, 8.0, 14.000000000000002, 20.0, 14.000000000000002, 16.0, 0.0, 0.0, 0.0, 4.0, 8.0, 6.0, 0.0, 18.0, 10.0, 0.0, 10.0, 2.0, 2.0, 0.0, 0.0, 4.0, 14.000000000000002, 0.0, 24.0, 12.0, 2.0, 16.0, 14.000000000000002, 12.0, 4.0, 0.0, 12.0, 4.0, 8.0, 8.0, 0.0, 12.0, 22.0, 0.0, 12.0, 8.0, 6.0, 20.0, 0.0, 0.0, 4.0, 2.0, 0.0, 8.0, 22.0, 2.0, 0.0, 4.0, 16.0, 6.0, 10.0, 4.0, 6.0, 22.0, 4.0, 18.0, 4.0, 8.0, 2.0, 4.0, 0.0, 10.0, 6.0, 2.0, 0.0, 2.0, 8.0, 2.0, 14.000000000000002, 0.0, 0.0, 0.0, 0.0, 12.0, 0.0, 0.0, 0.0, 18.0, 12.0, 0.0, 2.0, 0.0, 12.0, 26.0, 10.0, 6.0, 0.0, 6.0, 4.0, 2.0, 0.0, 26.0, 24.0, 48.0, 10.0, 36.0, 8.0, 0.0, 18.0, 6.0, 20.0, 6.0, 12.0, 12.0, 36.0, 14.000000000000002, 6.0, 14.000000000000002, 4.0, 2.0, 20.0, 36.0, 26.0, 0.0, 14.000000000000002, 18.0, 8.0, 22.0, 0.0, 2.0, 2.0, 12.0, 4.0, 0.0, 12.0, 8.0, 0.0, 10.0, 18.0, 14.000000000000002, 14.000000000000002, 2.0, 32.0, 8.0, 2.0, 6.0, 20.0, 30.0, 6.0, 34.0, 14.000000000000002, 10.0, 38.0, 34.0, 28.000000000000004, 14.000000000000002, 8.0, 12.0, 6.0, 10.0, 30.0, 14.000000000000002, 10.0, 4.0, 4.0, 26.0, 30.0, 4.0, 0.0, 10.0, 20.0, 32.0, 18.0, 12.0, 2.0, 2.0, 12.0, 22.0, 14.000000000000002, 2.0, 28.000000000000004, 6.0, 12.0, 0.0, 38.0, 10.0, 20.0, 30.0, 0.0, 0.0, 48.0, 8.0, 36.0, 2.0, 14.000000000000002, 20.0, 16.0, 4.0, 10.0, 6.0, 14.000000000000002, 16.0, 36.0, 16.0, 46.0, 40.0, 34.0, 26.0, 20.0, 48.0, 36.0, 16.0, 32.0, 50.0, 22.0, 62.0, 30.0, 18.0, 18.0, 38.0, 52.0, 40.0, 38.0, 44.0, 4.0, 46.0, 6.0, 90.0, 54.0, 30.0, 24.0, 14.000000000000002, 52.0, 74.0, 0.0, 40.0, 36.0, 30.0, 48.0, 30.0, 26.0, 44.0, 48.0, 14.000000000000002, 34.0, 4.0, 48.0, 4.0, 66.0, 50.0, 34.0, 6.0, 18.0, 16.0, 18.0, 38.0, 26.0, 38.0, 30.0, 4.0, 0.0, 22.0, 14.000000000000002, 32.0, 50.0, 50.0, 28.000000000000004, 30.0, 26.0, 30.0, 54.0, 34.0, 12.0, 14.000000000000002, 14.000000000000002, 32.0, 88.0, 50.0, 36.0, 26.0, 62.0, 40.0, 22.0, 36.0, 14.000000000000002, 38.0, 50.0, 6.0, 74.0, 4.0, 36.0, 4.0, 12.0, 22.0, 86.0, 82.0, 18.0, 46.0, 6.0, 30.0, 57.99999999999999, 0.0, 30.0, 10.0, 28.000000000000004, 32.0, 68.0, 52.0, 60.0, 6.0, 100.0, 56.00000000000001, 60.0, 66.0, 48.0, 44.0, 68.0, 40.0, 68.0, 46.0, 56.00000000000001, 54.0, 100.0, 100.0, 18.0, 36.0, 26.0, 48.0, 46.0, 68.0, 76.0, 22.0, 52.0, 42.0, 34.0, 18.0, 57.99999999999999, 72.0, 10.0, 72.0, 12.0, 42.0, 42.0, 36.0, 68.0, 48.0, 60.0, 57.99999999999999, 54.0, 78.0, 4.0, 88.0, 56.00000000000001, 100.0, 26.0, 40.0, 6.0, 56.00000000000001, 98.0, 72.0, 18.0, 68.0, 18.0, 46.0, 57.99999999999999, 66.0, 6.0, 56.00000000000001, 88.0, 46.0, 68.0, 62.0, 38.0, 30.0, 82.0, 18.0, 50.0, 46.0, 22.0, 78.0, 76.0, 38.0, 70.0, 46.0, 12.0, 56.00000000000001, 48.0, 10.0, 86.0, 57.99999999999999, 14.000000000000002, 16.0, 100.0, 38.0, 56.00000000000001, 54.0, 57.99999999999999, 78.0, 28.000000000000004, 57.99999999999999, 68.0, 100.0, 60.0, 52.0, 100.0, 62.0, 100.0, 50.0, 100.0, 100.0, 66.0, 80.0, 60.0, 78.0, 100.0, 100.0, 100.0, 82.0, 86.0, 80.0, 86.0, 100.0, 100.0, 98.0, 100.0, 100.0, 62.0, 100.0, 100.0, 100.0, 100.0, 84.0, 86.0, 57.99999999999999, 34.0, 94.0, 90.0, 16.0, 90.0, 100.0, 90.0, 86.0, 100.0, 46.0, 96.0, 100.0, 100.0, 90.0, 80.0, 100.0, 100.0, 100.0, 100.0, 100.0, 40.0, 100.0, 72.0, 84.0, 40.0, 100.0, 70.0, 100.0, 80.0, 80.0, 62.0, 98.0, 96.0, 100.0, 100.0, 100.0, 56.00000000000001, 100.0, 100.0, 80.0, 74.0, 100.0, 80.0, 100.0, 100.0, 100.0, 82.0, 100.0, 74.0, 52.0, 60.0, 100.0, 66.0, 96.0, 54.0, 100.0, 82.0, 100.0, 46.0, 64.0, 100.0, 100.0, 86.0, 88.0, 100.0, 100.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 88.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-2GS": [14.000000000000002, 16.0, 14.000000000000002, 22.0, 14.000000000000002, 16.0, 0.0, 4.0, 14.000000000000002, 12.0, 34.0, 6.0, 16.0, 34.0, 18.0, 26.0, 32.0, 2.0, 4.0, 16.0, 6.0, 4.0, 14.000000000000002, 0.0, 36.0, 12.0, 20.0, 12.0, 22.0, 12.0, 10.0, 8.0, 12.0, 18.0, 20.0, 8.0, 10.0, 12.0, 22.0, 18.0, 22.0, 20.0, 10.0, 42.0, 0.0, 12.0, 12.0, 24.0, 0.0, 22.0, 28.000000000000004, 12.0, 30.0, 12.0, 36.0, 6.0, 10.0, 6.0, 46.0, 24.0, 10.0, 24.0, 16.0, 14.000000000000002, 42.0, 12.0, 4.0, 10.0, 6.0, 2.0, 0.0, 10.0, 8.0, 10.0, 10.0, 18.0, 0.0, 26.0, 28.000000000000004, 26.0, 12.0, 0.0, 8.0, 18.0, 14.000000000000002, 10.0, 6.0, 0.0, 12.0, 28.000000000000004, 10.0, 6.0, 16.0, 8.0, 6.0, 12.0, 12.0, 12.0, 8.0, 46.0, 38.0, 48.0, 22.0, 0.0, 26.0, 44.0, 24.0, 38.0, 14.000000000000002, 4.0, 24.0, 28.000000000000004, 26.0, 14.000000000000002, 10.0, 2.0, 14.000000000000002, 40.0, 22.0, 16.0, 34.0, 18.0, 44.0, 36.0, 14.000000000000002, 6.0, 30.0, 48.0, 8.0, 14.000000000000002, 12.0, 22.0, 22.0, 52.0, 56.00000000000001, 30.0, 54.0, 26.0, 44.0, 22.0, 24.0, 40.0, 26.0, 48.0, 74.0, 18.0, 14.000000000000002, 42.0, 54.0, 34.0, 30.0, 72.0, 38.0, 6.0, 12.0, 10.0, 72.0, 16.0, 10.0, 16.0, 24.0, 36.0, 72.0, 46.0, 18.0, 34.0, 54.0, 20.0, 18.0, 68.0, 2.0, 18.0, 22.0, 22.0, 28.000000000000004, 18.0, 42.0, 24.0, 12.0, 16.0, 42.0, 24.0, 28.000000000000004, 48.0, 0.0, 12.0, 48.0, 10.0, 22.0, 18.0, 14.000000000000002, 28.000000000000004, 22.0, 8.0, 54.0, 32.0, 18.0, 10.0, 36.0, 18.0, 78.0, 70.0, 68.0, 88.0, 38.0, 48.0, 74.0, 24.0, 38.0, 68.0, 36.0, 90.0, 24.0, 50.0, 74.0, 80.0, 74.0, 40.0, 46.0, 54.0, 6.0, 46.0, 26.0, 36.0, 66.0, 98.0, 30.0, 28.000000000000004, 36.0, 52.0, 42.0, 100.0, 40.0, 68.0, 26.0, 44.0, 62.0, 52.0, 54.0, 22.0, 57.99999999999999, 90.0, 88.0, 100.0, 60.0, 40.0, 80.0, 28.000000000000004, 28.000000000000004, 26.0, 74.0, 42.0, 70.0, 68.0, 30.0, 78.0, 6.0, 100.0, 78.0, 57.99999999999999, 36.0, 80.0, 56.00000000000001, 64.0, 60.0, 54.0, 50.0, 52.0, 100.0, 66.0, 70.0, 57.99999999999999, 34.0, 76.0, 100.0, 70.0, 50.0, 34.0, 84.0, 44.0, 92.0, 92.0, 50.0, 26.0, 64.0, 38.0, 86.0, 76.0, 48.0, 56.00000000000001, 32.0, 96.0, 72.0, 40.0, 24.0, 70.0, 57.99999999999999, 64.0, 68.0, 22.0, 56.00000000000001, 100.0, 80.0, 100.0, 100.0, 74.0, 100.0, 100.0, 100.0, 94.0, 100.0, 66.0, 92.0, 100.0, 100.0, 96.0, 100.0, 100.0, 84.0, 100.0, 100.0, 66.0, 96.0, 80.0, 52.0, 100.0, 66.0, 100.0, 68.0, 100.0, 78.0, 100.0, 82.0, 100.0, 100.0, 100.0, 100.0, 100.0, 98.0, 100.0, 46.0, 100.0, 100.0, 72.0, 62.0, 100.0, 100.0, 100.0, 60.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 66.0, 100.0, 100.0, 100.0, 100.0, 76.0, 100.0, 100.0, 24.0, 100.0, 100.0, 88.0, 80.0, 72.0, 56.00000000000001, 100.0, 100.0, 100.0, 60.0, 100.0, 92.0, 60.0, 100.0, 50.0, 100.0, 100.0, 90.0, 100.0, 40.0, 98.0, 100.0, 84.0, 56.00000000000001, 80.0, 100.0, 78.0, 100.0, 100.0, 100.0, 100.0, 78.0, 64.0, 64.0, 57.99999999999999, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 94.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-5GS": [64.0, 42.0, 30.0, 34.0, 30.0, 54.0, 60.0, 54.0, 64.0, 14.000000000000002, 36.0, 32.0, 44.0, 42.0, 57.99999999999999, 66.0, 34.0, 52.0, 66.0, 38.0, 56.00000000000001, 28.000000000000004, 18.0, 100.0, 40.0, 42.0, 60.0, 20.0, 36.0, 66.0, 56.00000000000001, 28.000000000000004, 38.0, 28.000000000000004, 60.0, 88.0, 64.0, 72.0, 50.0, 38.0, 30.0, 68.0, 56.00000000000001, 40.0, 46.0, 60.0, 70.0, 38.0, 32.0, 60.0, 20.0, 16.0, 24.0, 86.0, 76.0, 20.0, 40.0, 44.0, 20.0, 57.99999999999999, 74.0, 46.0, 62.0, 42.0, 34.0, 42.0, 60.0, 42.0, 30.0, 26.0, 82.0, 36.0, 70.0, 74.0, 42.0, 30.0, 34.0, 32.0, 68.0, 66.0, 38.0, 32.0, 62.0, 86.0, 56.00000000000001, 10.0, 52.0, 48.0, 38.0, 26.0, 57.99999999999999, 48.0, 34.0, 26.0, 44.0, 32.0, 32.0, 66.0, 30.0, 50.0, 74.0, 72.0, 68.0, 84.0, 70.0, 76.0, 96.0, 76.0, 74.0, 68.0, 88.0, 96.0, 90.0, 57.99999999999999, 50.0, 100.0, 100.0, 90.0, 100.0, 80.0, 88.0, 96.0, 100.0, 60.0, 100.0, 98.0, 66.0, 48.0, 100.0, 64.0, 100.0, 20.0, 100.0, 96.0, 64.0, 100.0, 54.0, 100.0, 84.0, 84.0, 100.0, 100.0, 56.00000000000001, 100.0, 100.0, 86.0, 100.0, 98.0, 82.0, 100.0, 100.0, 34.0, 66.0, 100.0, 30.0, 26.0, 57.99999999999999, 100.0, 98.0, 80.0, 100.0, 100.0, 100.0, 92.0, 100.0, 50.0, 82.0, 74.0, 88.0, 84.0, 92.0, 70.0, 74.0, 88.0, 98.0, 100.0, 84.0, 100.0, 64.0, 36.0, 100.0, 62.0, 88.0, 100.0, 26.0, 100.0, 82.0, 86.0, 74.0, 86.0, 80.0, 100.0, 100.0, 72.0, 100.0, 94.0, 70.0, 82.0, 100.0, 72.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 96.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-10GS": [92.0, 100.0, 90.0, 94.0, 66.0, 100.0, 80.0, 82.0, 100.0, 84.0, 70.0, 92.0, 100.0, 48.0, 100.0, 92.0, 100.0, 100.0, 100.0, 62.0, 86.0, 62.0, 90.0, 78.0, 100.0, 100.0, 88.0, 100.0, 96.0, 94.0, 78.0, 88.0, 100.0, 100.0, 100.0, 98.0, 100.0, 94.0, 100.0, 98.0, 100.0, 100.0, 100.0, 100.0, 100.0, 86.0, 100.0, 86.0, 100.0, 76.0, 100.0, 90.0, 62.0, 100.0, 98.0, 100.0, 100.0, 100.0, 96.0, 66.0, 100.0, 100.0, 76.0, 66.0, 100.0, 60.0, 100.0, 100.0, 100.0, 100.0, 100.0, 82.0, 88.0, 86.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 96.0, 90.0, 100.0, 100.0, 100.0, 66.0, 72.0, 100.0, 100.0, 100.0, 86.0, 90.0, 92.0, 100.0, 90.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 92.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-1HAGS-1GS": [100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-2HAGS-2GS": [100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-3HAGS-3GS": [100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-4HAGS-4GS": [100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0], "1LEO-5HAGS-5GS": [100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0, 100.0]}, "delivery_delay": {"1LEO-1GS": [146.56604166666668, 122.26194444444444, 131.13821428571427, 91.13680100326484, 73.99934029346086, 66.28590322835005, 0, 0, 0, 44.47977122303703, 59.895090734299785, 118.05555555555556, 0, 39.10508259574547, 130.36777777777777, 0, 33.02913152194218, 128.6161111111111, 46.17202989262038, 0, 0, 46.049067719450626, 69.57621906307922, 0, 95.7350972578699, 85.3521594673618, 80.19191363209879, 86.55831811631253, 74.8971052764088, 80.93410898417821, 165.01526256260158, 0, 52.223967529309604, 33.321861227765694, 153.78222222222223, 46.05916666666667, 0, 118.62464405172769, 41.436185791764984, 0, 141.5634505849093, 131.5377719992553, 34.92116985364832, 132.51687682569386, 0, 0, 9.73638888888889, 153.86793182529075, 0, 63.16926781613396, 81.29728055848949, 139.92164505229476, 0, 9.73638888888889, 64.60953327911017, 117.52782309738149, 131.4342999337462, 81.74472222222222, 61.557691832605634, 106.1719565423437, 111.6857059011081, 45.9193705212296, 46.06777198740003, 51.898472222222225, 56.741255855872396, 166.71976617676685, 0, 107.71889022821452, 141.60761682442293, 128.6161111111111, 0, 103.58509602637025, 69.49972222222222, 130.31222222222223, 65.64025210734495, 0, 0, 0, 0, 83.79220211080481, 0, 0, 0, 70.02796300054307, 15.845893032265908, 0, 58.42351121399983, 0, 58.367777777777775, 56.93206863124824, 102.90499532309897, 106.56880906242309, 0, 156.92953703703705, 57.505472056889786, 165.03512862137208, 0, 136.12262465781447, 135.9270477530542, 80.42720743381223, 152.15195994437553, 103.58156287317452, 152.11083333333335, 0, 157.1668123732309, 166.65027777777777, 124.33066666666667, 71.2286111111111, 120.24246212521663, 164.98478998111668, 120.2791080449702, 146.6300396825397, 92.96733794073633, 33.25476267089663, 46.154029910418586, 67.88416666666667, 82.11537497569684, 120.21432311619846, 97.35446581196581, 0, 128.69944444444445, 68.92998760678671, 44.44187465928702, 93.03079408785011, 0, 56.76481910098246, 58.422345759898406, 152.26363215604604, 46.182368882835895, 0, 94.38188970773406, 104.78631944444444, 0, 24.207948568168803, 25.621296296296297, 80.03126005219838, 140.80928571428572, 9.875254845397636, 126.51811891291385, 116.03210762851437, 9.890138074985718, 77.84231481481481, 150.91238888888887, 81.35630558428966, 78.23096540711205, 76.6668137254902, 9.805833333333334, 165.03160286211013, 67.71619137625333, 60.66894426105376, 109.32700396825396, 105.2538888888889, 93.55040955800932, 152.13861111111112, 77.8703851319623, 166.67805555555555, 113.97735185185185, 81.81416666666667, 83.57383333333333, 33.31140741648902, 8.142310746013383, 52.08641512853314, 109.27333876036293, 20.98660989232838, 0, 80.12555555555555, 121.29010936663745, 146.89517361111112, 116.9135234572371, 9.791944444444445, 166.7045619810634, 152.06916666666666, 128.71788487422992, 37.051212121212124, 66.66171067687029, 9.7225, 63.92977643363428, 69.48583333333333, 153.811532734719, 0, 35.795542297532066, 44.4325, 70.7128501197418, 73.99622222222223, 0, 0, 52.78606392556217, 116.45824342462153, 107.16696422524888, 106.91027777777778, 46.723571428571425, 79.27605555555556, 29.901120503832555, 74.91267128754349, 164.9661111111111, 97.63742056741708, 118.11111111111111, 135.3818548130888, 125.06845679012345, 95.33613309742312, 91.93857206556805, 46.84770341344113, 73.3662908496732, 64.86620200545785, 144.26587309186985, 88.88404386400785, 102.72303740851966, 70.506875, 49.23317708333333, 58.983871481046116, 84.09025252525254, 63.69707885304659, 143.5952037037037, 55.01564814814815, 83.42581555525403, 65.57344242926008, 87.37939102564103, 73.35051388888888, 74.53759317590436, 71.84380500949251, 80.11766735018495, 89.09784825278642, 130.3855563787464, 91.18508641975309, 79.9834286244427, 38.2706648136019, 106.83070757803189, 139.0877966589917, 85.8588208226674, 75.98324295767624, 0, 96.28418612944017, 91.99378086419753, 71.99735154423976, 113.51561342592592, 96.68634064644624, 115.7818376068376, 56.451196812902005, 72.0459837962963, 109.88930474653023, 77.02736928104575, 103.56416666666667, 38.13494212962963, 106.92416666666666, 77.95823232323232, 125.54358609239783, 97.19871715011631, 81.75861111111111, 116.37959932768528, 45.381076388888886, 51.540497287524644, 102.61426900584796, 50.98467948717949, 61.92479532163743, 98.28822222222222, 106.92416666666666, 0, 93.02689393939394, 106.31226700286446, 125.13956597222223, 84.32558888888889, 89.27212780186986, 83.97355645255199, 94.94669251785355, 51.86931623931624, 100.33357407407406, 66.61917142252442, 113.38869281045751, 116.44, 96.10980786089124, 9.805833333333334, 51.7078125, 91.2666351010101, 115.4086780333162, 80.19071091554035, 100.19371794871795, 73.38495519713261, 56.17402777777778, 57.05104634275484, 92.57814558093735, 54.67460317460317, 73.91761286149375, 104.4214299509898, 71.2286111111111, 85.74074275273001, 103.56416666666667, 81.90736554228612, 8.153866810241409, 20.978055555555557, 59.93797979797979, 86.07422480620154, 106.72800681973555, 27.04888313688349, 97.10459527040157, 157.01298335443246, 132.61603229144603, 77.45018674105135, 0, 122.62811111111111, 58.11366666666667, 72.36845238095238, 89.48150111834512, 86.62365196078431, 110.13721143995747, 87.2037333433725, 46.04527777777778, 74.73575000000001, 125.31395057913123, 76.26638906248793, 82.54517289539498, 100.53236111111111, 123.34859726801672, 117.48028280804986, 54.22483333333333, 84.39998781237412, 91.78422271681049, 96.27149694684519, 104.07774306639989, 65.48386111111111, 80.06271111111111, 74.7512962962963, 86.57952160493826, 76.23373931623932, 80.1567227334391, 78.27556259486168, 105.8088316993464, 107.6578646131464, 85.81108585858587, 83.43151249042671, 60.20820105820106, 73.84599673202614, 100.97546064364667, 139.80590996168584, 87.65231294529703, 111.77227366240811, 72.855, 94.67305555555555, 95.7628835978836, 104.9054365079365, 92.18564313525927, 142.35043852723328, 69.37289919905548, 81.64305248800035, 78.41501700684519, 133.29316699155913, 103.63261795621436, 106.92416666666666, 115.13809974747475, 95.46214835696428, 94.13013292518221, 112.71719805087406, 132.05670833333335, 125.91921132315125, 92.84522242553136, 77.72967899513921, 95.49402867876171, 100.53611111111111, 98.57688711130275, 92.61291025376865, 95.57571256038648, 110.03728927203065, 128.02733164983164, 44.40472222222222, 62.233240196118444, 94.61447767054247, 109.59013719939027, 81.31517210321118, 80.30158335663836, 136.19565940825805, 88.54385185185184, 76.33875338753388, 104.8783950617284, 74.45914006160123, 113.82613526570049, 122.57608376868984, 85.10999287749289, 82.16999483655427, 49.71224090122826, 104.2645605496224, 90.21379235329643, 40.51185185185185, 60.68479784742119, 87.03288194444444, 80.12555555555555, 87.58052971576227, 129.3336877394636, 33.24805555555555, 46.246392182013636, 68.6674700825117, 64.33377192982456, 70.14347649400581, 69.91237277205371, 91.1298700197658, 87.42910138089486, 60.38900793650794, 57.04680139457154, 93.21274625654941, 99.87626446995284, 80.48237962962962, 110.73241452991454, 99.13959553461443, 97.68517921146953, 77.07572275658879, 123.072566021675, 75.47293333333333, 70.74895555555555, 76.60338886754914, 86.57016666666667, 89.48856481481481, 77.03269230769232, 76.17652777777778, 99.12087777777776, 66.5877888888889, 72.29636348454446, 91.48066677726845, 110.86004861111111, 97.18043927648579, 53.20122222222222, 90.88591666666666, 40.93709502549414, 90.12426527857446, 98.25203888888889, 92.22656810035842, 105.77635, 71.1242388888889, 100.87045, 80.98959727437992, 102.6260582010582, 86.00189285601962, 89.61718390804597, 110.21109477124183, 88.22039024606406, 88.88006893439713, 82.5832638888889, 88.56562345679012, 63.12049444444445, 88.30428395061728, 82.38004684734922, 87.93109205245487, 95.49951690821257, 77.50740737488908, 59.13806111111111, 83.74671666666667, 90.48337037037038, 103.65591666666667, 67.85612090719061, 113.12906111111111, 75.31806111111112, 49.84129308035236, 101.00594612524336, 56.36681944444444, 79.47460265428238, 89.97533179012345, 117.12643518518519, 99.96368688250533, 64.59037413591398, 133.48538095238095, 72.24880555555556, 97.93818204096428, 107.18884722222222, 65.10254480286738, 75.92921201814057, 83.77922401460643, 82.40438172116002, 84.71906390519827, 101.5068388888889, 90.22553571428571, 52.60099168023283, 60.801005555555555, 103.42578772503789, 75.27454355423573, 72.22805, 65.42610416666666, 81.1065611111111, 82.89915663041697, 54.729327777777776, 84.31750224281731, 99.52472777777778, 94.60356606606607, 72.13566239316239, 125.87377777777778, 57.34793888888888, 73.88993265993265, 118.10800956704082, 30.131069958847736, 56.27211958195593, 85.18275067750679, 103.92774431296071, 98.68685990338163, 108.31266493055556, 67.66029444444445, 81.24133364248638, 75.97468992248062, 68.89219696969697, 80.328, 59.13719989286052, 75.01479343387945, 88.50678641884619, 79.51444444444445, 103.68408784204333, 54.76237777777778, 55.32480555555555, 64.82487777777777, 42.998599999999996, 62.6819578323219, 60.36487079895685, 68.0890496580034, 42.21566111111111, 77.4670111111111, 62.5777, 63.72267222222222, 47.54640555555555, 39.81250555555555, 52.56209444444445, 86.42838888888889, 65.19137777777777, 66.44597222222222, 79.04235822147551, 65.11502062248677, 30.571738888888888, 57.35280128321918, 60.37745555555556, 91.59883333333333, 54.98773333333333, 57.94272777777778, 83.26867777777778, 46.893138888888885, 58.75407444735215, 51.10432222222222, 30.571738888888888, 71.68265662865971, 41.63495555555556, 63.9343, 47.21980555555555, 50.54736666666666, 44.240811111111114, 41.109811111111114, 88.13122222222223, 58.355155555555555, 53.18082222222222, 86.24892777777778, 59.25357063225063, 73.84751666666666, 67.14236580732361, 61.15676111111111, 45.63302777777778, 78.42955555555557, 39.15838333333333, 44.685805555555554, 76.25812777777779, 81.24901891252955, 68.65200555555556, 64.66832222222222, 81.76474108810663, 61.1534171006414, 34.76490555555556, 66.76545202183955, 81.78378333333333, 66.43552222222222, 55.80245566694188, 55.8377, 76.18030519276074, 45.334361111111114, 47.23175, 89.6374, 79.51402046783625, 73.66052777777779, 59.751038888888885, 51.02738888888889, 50.17575, 56.40441666666666, 51.893005555555554, 36.81255555555556, 85.3797833418351, 58.43466111111111, 36.73262945609498, 65.82422222222223, 62.050783333333335, 52.44195, 57.913872222222224, 86.04711111111111, 58.63972777777777, 41.96338888888889, 55.37763888888889, 67.12939444444444, 70.6854888888889, 73.89181755440467, 68.18357669855749, 74.3508, 82.08746666666667, 59.52116492231465, 87.14942222222221, 56.645916666666665, 36.81255555555556, 59.34113333333333, 55.752833333333335, 63.57508333333333, 42.21566111111111, 48.10317222222223, 45.543172222222225, 35.0248, 36.23543333333333, 47.852494444444446, 43.30714444444445, 49.5287, 35.72848333333333, 36.64709439170414, 43.653594444444444, 51.38988888888889, 40.43653888888889, 33.561705555555555, 52.10150555555556, 31.82253888888889, 52.23197751566424, 47.92888888888889, 31.54453643915047, 50.908566666666665, 41.837738888888886, 74.97506666666666, 35.194072222222225, 30.571738888888888, 53.48643333333334, 53.41595, 41.614583333333336, 35.0248, 71.16716111111111, 30.740266666666667, 37.33809444444445, 40.96362222222223, 72.32456666666667, 34.731205555555555, 33.68118333333333, 42.31957631085226, 59.220683333333334, 78.9524888888889, 48.50161111111111, 31.82253888888889, 37.475516666666664, 42.21566111111111, 45.02852777777778, 71.52597222222222, 43.73551994932683, 54.061683333333335, 51.695544444444444, 37.30243333333333, 30.571738888888888, 54.81709444444445, 30.571738888888888, 41.22111666666667, 42.69812380092649, 49.785355555555554, 35.0248, 39.43557222222222, 40.46610555555556, 47.98073333333334, 46.28992777777778, 34.05618333333333, 67.90572601010102, 60.12197777777778, 54.24437093564789, 35.0248, 51.340266666666665, 30.571738888888888, 44.96895, 31.82253888888889, 30.740266666666667, 42.41768888888889, 66.37517222222222, 36.420322222222225, 42.53596666666667, 48.67166666666667, 30.571738888888888, 33.533876775595, 30.571738888888888, 30.571738888888888, 31.930727777777776, 64.68537777777777, 37.33809444444445, 40.392338888888894, 73.4561, 39.02187777777778, 30.571738888888888, 61.77671111111111, 47.401294444444446, 85.12781941923157, 47.193599999999996, 61.30431666666667, 34.825975518755065, 35.52966643226239, 31.930727777777776, 50.561305555555556, 60.86088655496723, 35.11282222222222, 41.487233333333336, 30.571738888888888, 72.17861355887845, 34.731205555555555, 36.10707222222222, 37.7442, 34.731205555555555, 34.55707777777778, 47.565694444444446, 30.571738888888888, 55.06346666666667, 83.69184444444444, 49.5287, 49.86268888888889, 36.57471666666667, 46.10707222222222, 30.571738888888888, 56.10312777777778, 32.256794444444445, 30.571738888888888, 44.76307222222222, 30.571738888888888, 51.55280555555556, 34.731205555555555, 34.8233, 35.56332777777778, 36.76758333333333, 63.502414837596234, 34.05618333333333, 45.2688, 49.785355555555554, 34.731205555555555, 30.572995250377453, 37.84697222222223, 30.571738888888888, 35.419355555555555, 30.571738888888888, 30.571738888888888, 40.70558888888889, 30.571738888888888, 31.9448, 50.03078333333333, 52.90049444444445, 39.38018888888889, 36.09827777777778, 30.571738888888888, 30.571738888888888, 37.79692222222223, 31.82253888888889, 34.731205555555555, 42.21566111111111, 61.607933333333335, 45.342905555555554, 42.21566111111111, 58.27143888888889, 36.76758333333333, 30.571738888888888, 34.05618333333333, 30.571738888888888, 57.590339159629266, 63.10298333333333, 49.07045555555556, 30.571738888888888, 36.76758333333333, 33.53119977950733, 31.82253888888889, 36.09827777777778, 66.59898333333334, 66.77506666666666, 34.55707777777778, 64.54630555555556, 36.176605555555554, 36.09827777777778, 30.571738888888888, 34.55707777777778, 36.530594444444446, 30.571738888888888, 36.53310135366449, 48.50161111111111, 44.62793333333333, 31.82253888888889, 33.674043067424115, 31.82253888888889, 30.571738888888888, 37.47507777777778, 55.043905555555554, 37.55320555555556, 54.05042777777778, 55.10948888888889, 37.38226111111111, 51.40517777777778, 65.21501666666667, 37.33809444444445, 30.571738888888888, 30.571738888888888, 31.61272844212139, 52.319945643980624, 42.563944444444445, 30.571738888888888, 52.71949444444444, 31.82253888888889, 67.26037222222222, 30.572596337484153, 30.571738888888888, 31.9448, 50.22056666666667, 43.40932222222222, 53.42616676306588, 30.571738888888888, 42.261636034897634, 40.392338888888894, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 51.78352222222222, 40.392338888888894, 41.01343333333333, 35.0248, 42.21566111111111, 48.46829444444444, 30.571738888888888, 48.40249444444445, 34.55707777777778, 34.731205555555555, 30.571738888888888, 30.571738888888888, 30.571738888888888, 55.732400000000005, 30.571738888888888, 38.80996666666667, 38.845238888888886, 34.05618333333333, 31.945657312705546, 53.17528888888889, 31.930727777777776, 30.571738888888888, 30.571738888888888, 34.55707777777778, 34.05618333333333, 44.29828333333334, 30.571738888888888, 30.571738888888888, 30.571738888888888, 40.392338888888894, 37.55320555555556, 53.395339646271815, 30.571738888888888, 47.59167777777778, 34.731205555555555, 32.256794444444445, 32.724716666666666, 31.930727777777776, 40.392338888888894, 37.55320555555556, 34.55707777777778, 34.731205555555555, 42.84047777777778, 43.82899444444445, 34.47113888888889, 61.77671111111111, 30.571738888888888, 34.731205555555555, 32.256794444444445, 41.76034444444444, 35.0248, 30.571738888888888, 32.38195, 30.571738888888888, 38.93375, 40.392338888888894, 33.224672222222225, 37.33809444444445, 72.32781666666666, 36.09827777777778, 30.571738888888888, 33.55073333333333, 30.571738888888888, 34.731205555555555, 49.171211111111106, 39.60352900116811, 38.04978333333333, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 59.14449444444444, 31.82253888888889, 49.171211111111106, 35.39630555555556, 36.09827777777778, 30.571738888888888, 64.04826666666666, 30.571738888888888, 40.838727777777784, 34.55707777777778, 41.82723333333333, 31.9448, 65.24557349529135, 30.571738888888888, 31.9448, 30.571738888888888, 34.76490555555556, 42.962761111111114, 49.5287, 39.93181111111111, 31.9448, 30.571738888888888, 30.571738888888888, 30.571738888888888, 32.256794444444445, 30.571738888888888, 30.571738888888888, 30.571738888888888, 34.05618333333333, 30.571738888888888, 30.571738888888888, 34.8233, 30.571738888888888, 36.52275555555556, 30.571738888888888, 40.392338888888894, 30.571738888888888, 42.248805555555556, 36.60725, 40.392338888888894, 34.05618333333333, 30.571738888888888, 49.215472222222225, 30.571738888888888, 30.571738888888888, 30.571738888888888, 68.08411644218896, 30.571738888888888, 30.571738888888888, 30.571738888888888, 34.05618333333333, 30.740266666666667, 44.29534444444444, 36.77310555555555, 30.571738888888888, 52.40943333333333, 48.91363333333333, 30.571738888888888, 43.129787746669884, 40.66337222222223, 32.256794444444445, 30.571738888888888, 38.643005555555554, 31.82253888888889, 30.571738888888888, 36.09827777777778, 44.683011111111114, 55.10927777777778, 37.33809444444445, 40.392338888888894, 33.79738638774802, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 36.09827777777778, 31.9448, 51.76820555555556, 30.571738888888888, 66.62921666666666, 39.289211111111115, 31.545594370580694, 30.571738888888888, 35.0248, 37.33809444444445, 30.571738888888888, 42.21566111111111, 30.571738888888888, 31.82253888888889, 30.571738888888888, 56.90132777777778, 30.571738888888888, 50.18358333333333, 35.0248, 31.9448, 37.677311111111116, 36.13086666666666, 34.731205555555555, 36.176605555555554, 30.571738888888888, 37.034016666666666, 40.392338888888894, 30.571738888888888, 30.571738888888888, 30.571738888888888, 37.55320555555556, 30.571738888888888, 37.33809444444445, 44.683011111111114, 30.571738888888888, 36.09827777777778, 34.731205555555555, 31.85623888888889, 30.571738888888888, 34.731205555555555, 30.571738888888888, 30.571738888888888, 38.286855555555555, 30.740266666666667, 31.9448, 36.09827777777778, 34.731205555555555, 39.93181111111111, 30.571738888888888, 30.571738888888888, 30.571738888888888, 31.82253888888889, 39.93181111111111, 31.652975201426052, 30.571738888888888, 36.09827777777778, 37.33809444444445, 34.8233, 30.571738888888888, 43.09776111111111, 34.05618333333333, 30.571738888888888, 35.56332777777778, 34.731205555555555, 30.571738888888888, 34.05618333333333, 48.11352777777778, 30.571738888888888, 30.571738888888888, 30.571738888888888, 37.55320555555556, 30.740266666666667, 52.88731666666666, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 55.97046666666667, 30.571738888888888, 57.379105555555554, 34.55707777777778, 32.03682072875496, 30.571738888888888, 30.571738888888888, 38.845238888888886, 36.81255555555556, 36.09827777777778, 30.571738888888888, 40.12741111111111, 51.55945, 30.571738888888888, 41.837738888888886, 31.82253888888889, 30.571738888888888, 40.53207222222222, 44.53096666666667, 30.571738888888888, 39.449666666666666, 37.75470555555555, 30.571738888888888, 34.8233, 34.05618333333333, 30.571738888888888, 30.740266666666667, 54.832344444444445, 30.571738888888888, 35.58016111111111, 30.571738888888888, 43.12977222222222, 31.9448, 34.731205555555555, 46.90190555555555, 30.571738888888888, 30.571738888888888, 30.571738888888888, 31.930727777777776, 31.82253888888889, 30.571738888888888, 34.55707777777778, 30.571738888888888, 51.70582222222222, 36.09827777777778, 39.68177222222222, 30.571738888888888, 34.73398888888889, 34.731205555555555, 30.571738888888888, 30.571738888888888, 34.731205555555555, 31.82253888888889, 30.571738888888888, 32.482335089810526, 45.342905555555554, 34.731205555555555, 36.09827777777778, 34.731205555555555, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 35.0248, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 39.23333888888889, 30.571738888888888, 42.21566111111111, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 32.38195, 30.571738888888888, 30.571738888888888, 30.571738888888888, 39.68177222222222, 30.571738888888888, 34.731205555555555, 36.09827777777778, 40.392338888888894, 30.571738888888888, 36.77310555555555, 37.95199674249018, 30.571738888888888, 42.21566111111111, 50.609144444444446, 30.571738888888888, 30.571738888888888, 30.571738888888888, 40.392338888888894, 37.47854766405531, 32.79036111111111, 30.571738888888888, 34.26396542099042, 32.51064763393345, 37.07562777777778, 30.571738888888888, 31.930727777777776, 30.571738888888888, 30.571738888888888, 34.731205555555555, 34.731205555555555, 44.18376111111111, 30.571738888888888, 30.571738888888888, 30.571738888888888, 34.8233, 30.571738888888888, 30.571738888888888, 34.61250555555556, 32.917433333333335, 31.930727777777776, 30.571738888888888, 30.571738888888888, 30.571738888888888, 32.256794444444445, 34.76490555555556, 36.09827777777778, 30.571738888888888, 34.731205555555555, 30.571738888888888, 49.171211111111106, 31.9448, 30.571738888888888, 34.55707777777778, 40.392338888888894, 37.47507777777778, 31.930727777777776, 34.05618333333333, 34.55707777777778, 30.571738888888888, 35.0248, 40.392338888888894, 30.571738888888888, 34.55707777777778, 51.262411111111106, 30.571738888888888, 38.61194444444445, 42.21566111111111, 30.571738888888888, 30.571738888888888, 54.832344444444445, 30.571738888888888, 32.256794444444445, 36.09827777777778, 30.571738888888888, 30.740266666666667, 30.571738888888888, 30.571738888888888, 31.930727777777776, 30.571738888888888, 46.28836666666667, 30.571738888888888, 40.73977222222222, 61.79291666666666, 30.571738888888888, 30.571738888888888, 30.571738888888888, 34.731205555555555, 32.256794444444445, 34.731205555555555, 40.204284648102515, 30.571738888888888, 30.571738888888888, 40.392338888888894, 30.571738888888888, 47.159055555555554, 30.571738888888888, 31.82253888888889, 30.571738888888888, 40.392338888888894, 30.571738888888888, 33.953266666666664, 36.09827777777778, 32.549785278356666, 45.17416111111111, 52.203783333333334, 30.571738888888888, 30.571738888888888, 42.84047777777778, 41.13883565107339, 30.571738888888888, 30.571738888888888, 30.571738888888888, 31.82253888888889, 30.571738888888888, 30.571738888888888, 36.77310555555555, 30.571738888888888, 30.571738888888888, 30.740266666666667, 30.571738888888888, 37.33809444444445, 30.571738888888888, 30.571738888888888, 30.571738888888888, 31.930727777777776, 30.571738888888888, 30.571738888888888, 30.571738888888888, 32.256794444444445, 30.571738888888888, 31.82253888888889, 45.2688, 39.02187777777778, 30.571738888888888, 30.571738888888888, 34.731205555555555, 37.33809444444445, 32.256794444444445, 36.37883888888889, 30.571738888888888, 42.21566111111111, 36.09827777777778, 40.392338888888894, 30.571738888888888, 31.82253888888889, 30.571738888888888, 40.392338888888894, 32.256794444444445, 43.989155555555556, 35.0248, 40.392338888888894, 30.571738888888888, 35.0248, 30.571738888888888, 32.35915555555556, 37.677311111111116, 49.828272222222225, 40.392338888888894, 30.571738888888888, 44.960499999999996, 34.731205555555555, 30.571738888888888, 30.571738888888888, 30.571738888888888, 37.677311111111116, 30.571738888888888, 31.9448, 35.371855555555555, 30.571738888888888, 30.571738888888888, 30.571738888888888, 34.05618333333333, 43.62676111111111, 54.832344444444445, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 65.11331666666666, 30.571738888888888, 34.8233, 40.392338888888894, 34.05618333333333, 36.09827777777778, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888, 30.571738888888888], "1LEO-2GS": [49.70214285714286, 125.29682853403074, 131.13821428571427, 85.43090191667905, 73.99934029346086, 69.94625, 0, 53.433405764138094, 52.8383143218044, 92.52964596323457, 81.5918177161721, 118.05555555555556, 79.83818096560766, 72.18473293835312, 56.80377176695307, 39.40567564105467, 93.73572035394105, 128.6161111111111, 14.075599562180997, 62.78300940030044, 157.98555555555555, 46.049067719450626, 69.57621906307922, 0, 97.19844333332695, 85.3521594673618, 89.81235635024484, 34.110454242545835, 96.55776155416233, 80.93410898417821, 129.97049556660525, 95.04096499639795, 52.223967529309604, 58.0417844732435, 92.39382726400612, 27.660749873469996, 61.93865970664934, 118.62464405172769, 41.436185791764984, 139.31864888856418, 79.93704924398058, 72.8337017552749, 74.15080686258007, 52.35206270949981, 0, 65.4519554708352, 92.96546296296297, 89.66615739811995, 0, 54.34315454982459, 96.74917338508573, 106.7474231486747, 85.18187432865112, 95.6087962962963, 97.44272015457156, 117.52782309738149, 131.4342999337462, 83.16963781329437, 61.3859703766936, 87.05791598771562, 74.97054469469506, 55.949547171864516, 108.38475908829747, 70.98126788007326, 75.95913875067909, 116.66334329091603, 144.03544538912067, 107.71889022821452, 8.78568753137203, 128.6161111111111, 0, 13.992222222222223, 69.49972222222222, 155.29382993628545, 24.28262254878316, 26.534202003434526, 0, 37.66050824511536, 41.53497350927043, 98.38655891304265, 120.59416666666667, 0, 122.296219455541, 70.02796300054307, 32.557551170513634, 81.0279685540067, 79.11721278213057, 0, 58.367777777777775, 62.36432716665512, 102.90499532309897, 106.56880906242309, 145.08517698882144, 88.42846119558503, 70.74749715759584, 145.7162942299722, 81.97282407407408, 28.342287703230834, 72.2622781746461, 74.21497079645806, 84.79704678362573, 58.289123693568555, 66.17865085763287, 0, 121.4211525015351, 82.67206093386427, 122.87893784518604, 25.678947368421053, 125.41236758595272, 132.97121798854283, 104.91438015912026, 53.20887685602723, 51.95964383451122, 33.25476267089663, 66.83244529750077, 67.88416666666667, 57.107063492063496, 112.35054166666667, 96.54378787878788, 29.173267064248126, 57.39518747513732, 68.92998760678671, 59.39394651725324, 53.190222930229396, 97.16225547662204, 49.03982764412572, 143.32797119880803, 111.31058878800135, 63.59758845757439, 109.46666666666667, 52.03832351303125, 127.53334025169215, 64.71957070707072, 97.59205248108806, 69.29174093590713, 71.36437977872282, 113.91332079929924, 89.47849610495251, 90.47562556637233, 137.21034465182356, 91.0156567516077, 59.69465242706944, 108.32216321125719, 89.14259339410981, 101.04828470967894, 24.007373022921467, 9.805833333333334, 70.70749715733788, 86.16786984779735, 60.66894426105376, 113.98475168441736, 89.13098001127898, 85.80319355792639, 84.30805555555555, 111.79288696445647, 166.67805555555555, 80.34068555316408, 85.06400146241374, 83.57383333333333, 117.62474950857256, 31.760608891558153, 79.82959412648763, 49.839841665084755, 119.99508086178659, 91.23889320475638, 121.80400816856738, 63.7190306836453, 125.5613356044515, 116.9135234572371, 89.21857957589805, 166.7045619810634, 52.35394579537881, 74.1964898989899, 37.051212121212124, 99.13409967575232, 81.07435185185186, 81.17164829805671, 71.29391784884501, 153.811532734719, 134.79022817584126, 38.180517105174516, 95.9272474522889, 95.0409048474346, 96.8388144108074, 0, 128.40787664716416, 52.78606392556217, 124.75815029525279, 53.06008287363958, 49.33538045296833, 46.723571428571425, 97.78146825396826, 40.26095946127078, 56.831312026622115, 78.66170313144153, 144.3550197388205, 101.98333478494179, 105.42238121824305, 125.06845679012345, 132.89320858908513, 114.41092385840709, 73.84051587301587, 102.77360294117648, 92.5636124329584, 74.67546057752182, 63.22839015846813, 91.96978191880986, 99.2176894243897, 88.0313104929931, 67.91952614379085, 85.15211419753086, 76.28204320987655, 115.33652114656398, 95.22695555555555, 67.40681681681681, 48.13989674602405, 82.73612924372661, 73.35051388888888, 80.2426433769784, 71.30252632677215, 89.33048193716033, 89.09784825278642, 116.26176351970302, 63.6823956685033, 76.32863636363636, 90.67002506324285, 79.74956696271248, 113.89767948046536, 73.52738940967801, 69.35999726315514, 97.23129131336755, 80.40196461776742, 79.15016618103459, 113.5618546494106, 105.61021367521369, 96.15745576025648, 111.12515408474896, 59.087786744548545, 98.41293961283455, 116.35993635385258, 85.86712099522948, 108.17910858550397, 75.41993055555555, 51.58272572542725, 66.10472222222222, 100.26113989643697, 96.87105872700057, 93.70010827003706, 132.50506293565422, 83.85852999979383, 94.3513963963964, 90.1640873015873, 94.37494065544766, 48.76087956573342, 98.28822222222222, 108.25081796407578, 107.7838888888889, 71.45124146273174, 75.44306091618289, 85.49316091954023, 78.08533950617284, 91.54666034391404, 69.31002309167732, 115.51924177083093, 61.34356192780152, 71.25825868178956, 54.12236492480744, 97.06269676954709, 68.90325651352948, 104.18165000888906, 85.14688482771226, 74.94965065141345, 79.71375548486404, 119.61683991806622, 88.4419384209813, 102.81758730158731, 79.69055555555556, 118.07126571549871, 67.82319952908854, 104.15747474747475, 63.8188778917223, 100.97935372990217, 104.4214299509898, 130.528952991453, 84.87288559935806, 79.54611251347092, 109.02168337043996, 71.71572983211796, 62.87462141666103, 106.75427579365079, 91.47892534290415, 108.8128273225342, 78.26959471501753, 84.18234060457458, 93.16407407407408, 73.6771685389966, 77.45018674105135, 91.26948066126027, 107.57417354675592, 112.6119696969697, 89.74980158730159, 79.98030088302457, 66.96767000247299, 83.71641666666666, 80.78899000602351, 105.35514306619334, 86.27106872179756, 120.2642558761936, 99.67057222222222, 64.15312946507039, 70.88813333333333, 111.52170875420875, 87.19232963908746, 76.56677222222223, 76.74159444444444, 79.17679976851852, 70.32510299718598, 42.453088888888885, 77.886873035119, 43.874270098233964, 70.91177029191657, 99.2919528442462, 73.39188657407408, 63.990548611111116, 84.44136752136751, 88.79168761919303, 84.33009756399102, 64.19743019785753, 55.588628958030924, 95.69033888888887, 106.02648347363464, 52.53082222222222, 72.75317375541175, 53.98418888888889, 61.63874772066143, 94.88437893780429, 65.13099264522621, 64.42275513543865, 127.43415152818675, 39.87517589543913, 49.22152684739497, 37.41755719185859, 72.24309121195382, 64.31699617295565, 82.20526916484415, 38.90102425827197, 51.28434589351656, 78.90190044465163, 47.10629318724073, 63.60140750473088, 82.89966507949713, 76.7994339906705, 37.26264444444444, 60.21559444444445, 81.72907636175663, 41.005294444444445, 97.05330439912866, 118.85328282828283, 72.2621421398754, 34.73199805896605, 88.42938730956406, 70.21890826761876, 53.91117060243266, 55.55864444444444, 61.667455555555556, 84.4050881585458, 85.49529346009257, 39.65731111111111, 53.847437618957514, 78.9600763888889, 58.08739969135802, 109.76396360028782, 56.02887567437482, 71.21571269898168, 79.89603628748723, 40.09892958425313, 44.37653333333333, 96.74675656352903, 90.73947222222222, 58.96798333333333, 118.31676666666667, 63.19267777777778, 57.739646517751446, 98.02189376108346, 89.83802222222222, 89.3864916098634, 103.63229300990909, 97.66666666666667, 81.0538676055594, 89.41496031746033, 94.77169444444444, 38.69317980198769, 102.80439458689459, 46.5651080433612, 81.03316666666667, 72.84946214526354, 81.50602757399456, 58.70113247863248, 102.99860960507478, 99.36299658993516, 64.67798080680649, 33.94990093776421, 31.749077777777774, 89.86441111111111, 32.69536954979989, 40.2762, 63.64650555555556, 71.83709444444445, 30.64472222222222, 51.51076111111111, 52.285155555555555, 61.15014444444444, 42.28962045068069, 46.80910132758313, 47.16495987915822, 61.16595780414156, 30.65973888888889, 38.324605180485214, 75.06982777777777, 28.839375347206474, 72.33707145744388, 32.2521136487914, 49.30018720280867, 50.277461578184074, 54.619298256061434, 18.70023888888889, 31.45998499583212, 56.92305, 41.19715555555556, 98.94948333333333, 48.33472669906072, 70.18876423270173, 54.7646261311712, 24.563805555555554, 27.24688888888889, 42.19162222222222, 62.52073702204397, 51.81676677030955, 71.66151026245466, 58.254442938650065, 33.03843888888889, 34.11844563264411, 48.965383333333335, 53.47915681441459, 49.19202161716475, 41.119122222222224, 65.6291516570206, 38.41525880556092, 47.35735555555556, 16.931494444444443, 63.22725101352074, 27.109222222222222, 69.25435555555555, 40.31924444444444, 22.11307777777778, 26.76278888888889, 31.953455555555557, 49.77434655636251, 44.581384384516234, 71.21476111111112, 53.247, 40.34486111111111, 29.0699329025567, 23.035061111111112, 44.57542825150332, 48.31995, 37.624405555555555, 20.602055555555555, 45.987536924014464, 51.597094444444444, 59.95764196478506, 56.20616111111111, 33.47949444444444, 36.75371666666667, 37.80450555555556, 38.11105, 53.14448137584312, 43.80318888888889, 41.05161111111111, 53.19052940851872, 99.93767777777778, 37.049622222222226, 42.466840962193004, 52.835550000000005, 64.65241596041196, 46.96563410419975, 59.29736567852169, 36.466832052317805, 20.033216666666668, 20.535744444444443, 86.14025555555556, 42.042761465593514, 51.834237391373186, 35.09998888888889, 68.85073309676697, 43.06204433730497, 35.57391812772871, 67.59935628937119, 82.16134087350484, 54.99095555555556, 19.64111666666667, 36.080822222222224, 35.394494682265695, 19.876633333333334, 15.676181673464956, 25.318600000000004, 17.573138888888888, 26.242305555555557, 18.490883333333333, 26.651844444444443, 19.777250000000002, 38.565844444444444, 28.943552558421466, 30.369416666666666, 28.601815893483273, 60.32197222222222, 20.17405, 33.194519421772476, 18.276100000000003, 21.647477777777777, 32.56547222222222, 24.346027777777778, 18.260883333333332, 18.331083333333332, 22.5107, 27.876472222222223, 17.08351747441426, 34.6414, 22.94226111111111, 30.85096247982801, 16.633116666666666, 33.336355555555556, 28.090761111111114, 26.418216950865688, 27.131188842421707, 34.95041666666667, 38.826322222222224, 31.229587612938065, 37.41929362637201, 32.22452777777778, 22.04267777777778, 31.35313888888889, 21.9701, 14.173835812469417, 21.855161111111112, 25.04504036054622, 28.60992777777778, 29.647594444444444, 18.86831111111111, 19.602744444444447, 35.145187383924565, 14.815600000000002, 27.92053888888889, 34.762822222222226, 13.843533333333333, 13.843533333333333, 26.321055555555557, 31.25972777777778, 22.919605555555556, 28.450063370443335, 27.78927666196723, 20.69138333333333, 33.857422222222226, 20.284255555555557, 30.29919116035144, 38.64538888888889, 34.15631666666667, 23.751694444444446, 46.03397222222222, 25.06847777777778, 33.00810555555555, 15.94336111111111, 35.66465, 38.293959268759394, 16.256777777777778, 16.35345, 42.77332222222222, 33.907377777777775, 29.129472222222223, 31.892238888888887, 18.632277777777777, 18.841516666666667, 17.718094444444443, 18.84487777777778, 16.364411899367642, 41.24198333333334, 17.155583333333333, 29.357988888888887, 31.052044444444444, 25.67202222222222, 13.843533333333333, 33.032072222222226, 33.10046666666666, 28.307294444444445, 16.011088499605485, 30.975494014244887, 27.479784540285852, 33.00663888888889, 25.138086791456967, 15.290949999999999, 14.469294444444444, 15.321033333333334, 24.497194444444442, 22.20925, 21.16913028057861, 18.649072222222223, 14.670794444444445, 24.35215, 37.03756666666666, 19.62871666666667, 20.406911111111114, 26.797261111111112, 13.843533333333333, 21.43473333333333, 19.612655555555556, 13.843533333333333, 18.572861111111113, 16.914094444444444, 18.490883333333333, 18.260883333333332, 19.804244444444443, 24.082194444444443, 13.843533333333333, 25.991511111111112, 15.290949999999999, 20.67272777777778, 13.843533333333333, 22.311311111111113, 13.843533333333333, 18.451955555555553, 14.815600000000002, 13.843533333333333, 38.28951111111111, 20.011577777777777, 41.77033333333333, 18.187722222222224, 23.146263171875155, 13.843533333333333, 21.39026666666667, 18.658805555555556, 13.843533333333333, 24.19841111111111, 16.478761111111112, 21.26271111111111, 13.843533333333333, 14.172127777777778, 24.99888888888889, 13.843533333333333, 23.686283333333332, 17.616238888888887, 19.720022222222223, 20.040344444444447, 14.469294444444444, 28.931805555555556, 17.38825, 13.843533333333333, 22.86696111111111, 15.85575386281902, 15.338222222222221, 27.78593888888889, 14.256366666666667, 20.17561111111111, 17.123838888888887, 15.944630040763174, 13.843533333333333, 32.03041666666667, 19.436733333333336, 18.99631666666667, 14.815600000000002, 19.105800000000002, 18.136094444444446, 14.42870235995095, 20.950383333333335, 25.990727777777778, 15.541838640643245, 22.129694444444443, 23.035044444444445, 17.983280599566957, 28.283638518075584, 25.805205555555556, 13.843533333333333, 24.355, 19.720022222222223, 24.18588630783527, 26.7591, 13.843533333333333, 17.488344444444444, 14.260790761255095, 20.72125, 17.982877777777777, 18.572861111111113, 18.841516666666667, 13.843533333333333, 25.35632222222222, 14.77931111111111, 27.374233333333336, 13.843533333333333, 19.18637777777778, 13.843533333333333, 17.090311111111113, 18.62992777777778, 15.290949999999999, 14.130794444444444, 15.901994444444444, 19.033894444444446, 15.290949999999999, 15.94336111111111, 14.158325822231008, 17.982877777777777, 18.80891111111111, 25.18438474630902, 15.290949999999999, 24.19841111111111, 15.236990272698128, 15.889211111111113, 13.843533333333333, 15.290949999999999, 16.968666666666667, 13.843533333333333, 14.815600000000002, 13.843533333333333, 14.815600000000002, 16.479194444444445, 15.338222222222221, 13.843533333333333, 21.686327777777777, 16.560183333333335, 17.714983333333333, 18.397844444444445, 29.183611111111112, 13.843533333333333, 15.6182, 18.99631666666667, 27.270444444444447, 23.295444444444446, 21.756472610340538, 15.28, 13.843533333333333, 18.490883333333333, 16.059957287230752, 16.35345, 22.04267777777778, 14.815600000000002, 23.48423888888889, 20.134487941729486, 13.843533333333333, 24.082194444444443, 19.546427777777776, 17.982877777777777, 14.815600000000002, 19.305577777777778, 13.843533333333333, 13.843533333333333, 13.843533333333333, 18.928155555555556, 15.044537253798634, 13.843533333333333, 13.843533333333333, 13.843533333333333, 16.483005555555554, 13.843533333333333, 31.29993572868861, 17.89164715762934, 18.490883333333333, 13.843533333333333, 16.05768888888889, 13.843533333333333, 26.726927777777778, 13.843533333333333, 18.80891111111111, 13.843533333333333, 19.068494444444443, 19.628516666666666, 15.94336111111111, 18.841516666666667, 19.769955555555555, 15.365294444444444, 17.982877777777777, 16.719344444444445, 14.5036, 18.841516666666667, 34.34522777777778, 14.670794444444445, 16.47933010385926, 17.9009, 35.50844444444444, 19.044766666666668, 15.94336111111111, 16.181594444444443, 28.23011889311257, 20.608455533274952, 14.469294444444444, 22.158655555555555, 15.199688888888888, 18.490883333333333, 22.678744444444444, 13.843533333333333, 14.815600000000002, 15.338222222222221, 15.338222222222221, 18.490883333333333, 14.172127777777778, 13.843533333333333, 13.843533333333333, 15.290949999999999, 14.815600000000002, 13.843533333333333, 13.843533333333333, 16.547805555555556, 17.26606111111111, 15.338222222222221, 15.338222222222221, 14.77931111111111, 20.49568888888889, 13.843533333333333, 14.77931111111111, 13.843533333333333, 18.490883333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 37.002094444444445, 13.843533333333333, 13.843533333333333, 21.93353888888889, 16.479194444444445, 13.843533333333333, 21.280966666666664, 19.52155, 21.585944444444443, 16.3377, 13.843533333333333, 18.581966666666666, 14.815600000000002, 13.843533333333333, 18.490883333333333, 18.891633333333335, 14.815600000000002, 14.469294444444444, 26.817977777777777, 13.843533333333333, 14.77931111111111, 17.982877777777777, 13.843533333333333, 15.889211111111113, 13.843533333333333, 14.77931111111111, 14.469294444444444, 18.57255, 18.623783333333332, 16.1911, 13.843533333333333, 19.804244444444443, 24.082194444444443, 20.947450000000003, 18.490883333333333, 14.815600000000002, 14.469294444444444, 15.94336111111111, 31.549983333333333, 20.968966666666667, 13.843533333333333, 30.152289127859355, 26.068044444444446, 16.483005555555554, 14.815600000000002, 20.028733333333335, 22.047455555555555, 14.256366666666667, 13.843533333333333, 13.843533333333333, 18.490883333333333, 19.732717325054676, 18.490883333333333, 15.635649999999998, 13.843533333333333, 13.843533333333333, 13.843533333333333, 18.367394444444443, 21.306350000000002, 13.843533333333333, 15.290949999999999, 24.703105555555553, 22.047455555555555, 18.80891111111111, 15.338222222222221, 13.843533333333333, 14.670794444444445, 18.033787779836114, 13.843533333333333, 14.815600000000002, 29.304943710441908, 18.278177777777778, 13.843533333333333, 18.490883333333333, 13.843533333333333, 16.479194444444445, 23.162084816498176, 20.227238888888888, 13.843533333333333, 13.843533333333333, 13.843533333333333, 14.815600000000002, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 15.290949999999999, 13.843533333333333, 13.843533333333333, 20.384227777777777, 13.843533333333333, 13.843533333333333, 13.843533333333333, 15.94336111111111, 13.843533333333333, 20.765594444444446, 13.843533333333333, 15.94336111111111, 16.5301, 13.843533333333333, 27.823711111111113, 13.843533333333333, 13.843533333333333, 14.218484719603667, 16.479194444444445, 14.815600000000002, 14.311445616319874, 14.815600000000002, 13.843533333333333, 17.090311111111113, 18.490883333333333, 15.338222222222221, 13.843533333333333, 14.469294444444444, 13.843533333333333, 13.843533333333333, 23.35188888888889, 13.843533333333333, 18.010427777777778, 13.843533333333333, 16.479194444444445, 13.843533333333333, 18.299533333333336, 24.873405555555554, 13.843533333333333, 13.843533333333333, 16.479194444444445, 15.94336111111111, 15.889211111111113, 13.843533333333333, 18.80891111111111, 17.083488888888887, 18.448144444444445, 13.843533333333333, 13.843533333333333, 18.490883333333333, 18.21487222222222, 16.479194444444445, 13.843533333333333, 46.49088888888889, 24.878594444444445, 25.643366666666665, 18.57255, 13.843533333333333, 18.841516666666667, 17.982877777777777, 13.843533333333333, 13.843533333333333, 17.982877777777777, 13.843533333333333, 14.670794444444445, 14.815600000000002, 18.891633333333335, 13.843533333333333, 14.469294444444444, 13.843533333333333, 14.815600000000002, 26.85367777777778, 13.924155555555556, 15.94336111111111, 13.843533333333333, 13.843533333333333, 13.843533333333333, 14.469294444444444, 13.843533333333333, 16.05768888888889, 19.068494444444443, 13.843533333333333, 17.982877777777777, 13.843533333333333, 17.982877777777777, 13.843533333333333, 19.7925824008831, 26.85367777777778, 13.843533333333333, 19.65160475371208, 13.843533333333333, 19.243544444444442, 16.719344444444445, 15.290949999999999, 14.77931111111111, 13.843533333333333, 13.843533333333333, 13.843533333333333, 24.19841111111111, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 16.479194444444445, 19.892555555555553, 13.843533333333333, 13.843533333333333, 24.163283333333336, 17.298194444444444, 15.290949999999999, 13.843533333333333, 14.815600000000002, 19.804244444444443, 20.8759, 17.982877777777777, 14.815600000000002, 13.843533333333333, 19.916644444444444, 17.982877777777777, 21.755583333333334, 14.469294444444444, 13.843533333333333, 14.670794444444445, 13.843533333333333, 13.843533333333333, 13.843533333333333, 24.254277777777776, 16.761683333333334, 15.850777777777779, 18.99631666666667, 15.889211111111113, 13.843533333333333, 13.843533333333333, 17.586664883056017, 13.843533333333333, 14.256366666666667, 16.0471306226736, 13.843533333333333, 15.94336111111111, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 14.670794444444445, 21.306233333333335, 13.843533333333333, 13.843533333333333, 13.843533333333333, 18.490883333333333, 14.815600000000002, 13.843533333333333, 13.843533333333333, 13.843533333333333, 18.490883333333333, 15.889211111111113, 14.469294444444444, 13.843533333333333, 13.843533333333333, 17.92434974053368, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 16.68965, 16.376566666666665, 13.843533333333333, 20.799011111111113, 13.843533333333333, 14.469294444444444, 15.166233333333334, 16.927427777777776, 13.843533333333333, 15.94336111111111, 18.490883333333333, 13.843533333333333, 14.77931111111111, 13.843533333333333, 13.843533333333333, 18.80891111111111, 15.889211111111113, 15.290949999999999, 14.670794444444445, 13.843533333333333, 13.843533333333333, 17.982877777777777, 17.982877777777777, 16.483005555555554, 13.843533333333333, 18.367394444444443, 13.843533333333333, 14.815600000000002, 13.843533333333333, 18.036944444444444, 23.53991111111111, 17.446309315046364, 13.843533333333333, 13.843533333333333, 14.815600000000002, 13.843533333333333, 13.843533333333333, 14.815600000000002, 13.843533333333333, 13.843533333333333, 13.843533333333333, 14.858983333333333, 13.843533333333333, 13.843533333333333, 15.94336111111111, 14.670794444444445, 13.843533333333333, 15.338222222222221, 13.843533333333333, 13.843533333333333, 18.490883333333333, 14.670794444444445, 13.843533333333333, 17.083488888888887, 18.490883333333333, 15.94336111111111, 18.367394444444443, 13.843533333333333, 13.843533333333333, 15.889211111111113, 13.843533333333333, 13.843533333333333, 14.815600000000002, 17.982877777777777, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 15.338222222222221, 13.843533333333333, 17.85816111111111, 14.815600000000002, 14.469294444444444, 13.843533333333333, 14.77931111111111, 13.843533333333333, 14.310866666666668, 13.843533333333333, 14.815600000000002, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 14.172127777777778, 26.700566666666663, 13.843533333333333, 13.843533333333333, 14.815600000000002, 18.57255, 13.843533333333333, 13.843533333333333, 15.94336111111111, 18.869433333333337, 13.843533333333333, 18.490883333333333, 22.04267777777778, 14.172127777777778, 14.77931111111111, 13.843533333333333, 19.903130898364555, 14.815600000000002, 29.006877777777778, 13.843533333333333, 17.298194444444444, 17.982877777777777, 13.843533333333333, 13.843533333333333, 17.614633333333334, 13.843533333333333, 20.761833333333335, 18.99631666666667, 22.345566666666667, 16.89836111111111, 13.843533333333333, 20.91706111111111, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 15.338222222222221, 13.843533333333333, 14.815600000000002, 19.804244444444443, 13.843533333333333, 14.469294444444444, 13.843533333333333, 13.843533333333333, 13.843533333333333, 15.94336111111111, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 20.17561111111111, 14.815600000000002, 13.843533333333333, 13.843533333333333, 13.843533333333333, 24.682516666666665, 17.982877777777777, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 14.172127777777778, 19.640468708473207, 13.843533333333333, 13.843533333333333, 13.843533333333333, 14.815600000000002, 18.16894607102198, 13.843533333333333, 13.843533333333333, 13.843533333333333, 14.670794444444445, 15.290949999999999, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 16.479194444444445, 13.843533333333333, 13.843533333333333, 13.843533333333333, 18.841516666666667, 13.843533333333333, 18.26344128340647, 13.843533333333333, 14.670794444444445, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 21.755583333333334, 20.384227777777777, 13.843533333333333, 20.668755555555556, 17.982877777777777, 23.03588333333333, 13.843533333333333, 18.448144444444445, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 14.670794444444445, 14.77931111111111, 13.843533333333333, 16.478761111111112, 18.490883333333333, 14.815600000000002, 13.843533333333333, 13.843533333333333, 13.843533333333333, 24.344038888888885, 14.469294444444444, 14.469294444444444, 14.815600000000002, 14.670794444444445, 16.533033333333332, 13.843533333333333, 14.172127777777778, 13.843533333333333, 13.843533333333333, 13.843533333333333, 13.843533333333333, 14.815600000000002], "1LEO-5GS": [95.48025345586989, 87.69734006886695, 94.2624382913739, 72.28937456235074, 81.93086005971243, 72.93187776908938, 50.61154492869342, 84.21418601322159, 65.2611993971717, 69.59362354730284, 103.08816604285369, 53.795115371667656, 75.86759246107792, 83.98730756276237, 77.06347561367791, 80.10044445302084, 116.69977273325026, 66.38279744577521, 87.95179610220707, 110.39654209060248, 72.34608089308621, 101.13550488192223, 96.13689284240716, 66.87324234636387, 116.48657291451518, 84.0405229288546, 66.8381909309094, 64.71083468104956, 97.36495641647933, 83.29853942285916, 83.11761045989931, 71.4693661651224, 55.86212043506965, 62.31564177537223, 103.20666971967809, 76.38978076417327, 40.511203400625526, 97.70038185830049, 79.34314861144402, 106.15396534802369, 65.06397875983454, 110.406542176841, 104.31429909436434, 53.77939740894736, 100.9611629824172, 75.83259605698902, 53.6662655145931, 91.31007447734082, 95.9428674607916, 100.80754162553443, 60.75159854756379, 93.73239304889401, 67.68512185739837, 78.13458609060797, 86.23232625663998, 34.60400864466185, 84.81163908350304, 75.18847679734733, 73.22896186777523, 91.12242324797516, 62.24682504224061, 62.1183316641087, 84.18667690229256, 102.30032641195193, 77.14665191887431, 98.73651613291547, 95.42921538841621, 47.5104017749103, 93.49310436863003, 65.98539609600206, 82.44690879834158, 85.40752500475632, 88.11489502775504, 111.20105927855695, 75.73699016828132, 90.48261641554244, 105.04234149378644, 44.380679518557834, 65.58523761080765, 75.33208966820588, 132.9377023194585, 108.83749526416034, 69.95820346588836, 72.19971755882432, 65.50379119987547, 62.57313091877552, 68.07319882921458, 84.96222371643876, 78.94269338445582, 76.85520996560302, 89.17906184627411, 70.25542711295591, 119.7609379844315, 55.54912376221295, 93.94661942177697, 99.04499248003076, 94.49514568493991, 69.43708481883105, 91.7775269080687, 103.55380179575208, 95.79756596851229, 68.67499445435601, 87.24007515777495, 108.10217366391754, 58.00877060553931, 60.01908142593084, 90.13888154004466, 64.51711656678384, 106.6189779943163, 84.57699024551869, 108.84510106102869, 82.79337274880231, 89.75424691358025, 83.657745586663, 74.36568305729757, 73.19703769993082, 94.64042224275771, 75.49364111431464, 87.21780651316867, 60.64182294468358, 81.31048694672664, 80.92356338300515, 86.65859560224456, 68.49801850632169, 26.256960043765655, 84.46401298617798, 82.61644887689084, 84.76311540341258, 40.314228902520654, 83.19757860252108, 91.59861107483526, 79.59208383164773, 52.929534245110794, 90.32855520019658, 64.47487415744062, 75.05018416684015, 102.8780244112026, 71.10609332079326, 60.66249175479043, 117.69028870290546, 75.35362111175748, 73.7705416291738, 64.70457635311321, 59.02619083337113, 67.93528220747129, 101.33760601947775, 68.04386860734485, 86.44312269318164, 73.48660821638585, 77.11338805578282, 95.77352612130922, 75.67285824623666, 95.25053164690992, 76.0310510504902, 65.76970727450181, 96.55978874242298, 38.06558967379631, 61.186916400927245, 64.17625833619637, 73.903521270224, 88.21827167354331, 61.12429827927908, 62.31513272793776, 88.83706474106116, 107.03040492265501, 73.66657458262621, 68.65793922712996, 80.62397205839703, 78.21070650802177, 82.62821366106209, 91.05750179153686, 88.66602535782545, 90.5396572216284, 70.27685252843374, 78.02221083009351, 68.34449596413666, 87.74744733528037, 88.58121391814068, 94.08720391668506, 80.247790681647, 61.14794904756569, 94.5760126841192, 87.50849856627279, 97.78020114847516, 76.19600558649708, 62.122307841226274, 60.91362797417611, 109.93589338041849, 74.4827835903566, 99.06427855628431, 70.57714230756633, 82.04187121086, 87.06987071909782, 78.25612579832055, 86.66365573132217, 86.71200017425895, 66.79313805243518, 80.13171832657638, 59.568012224454506, 84.12219120147712, 46.76705993788023, 52.36821382319869, 26.175209537305, 39.82441478197807, 44.0884650687492, 20.33094504715714, 33.20170167298616, 24.488513800895646, 27.539230710588363, 40.25619093353554, 43.78871172673698, 23.072583455639386, 55.52441666666667, 57.47974452875773, 87.20372452047769, 64.36203477523415, 38.27293888888889, 54.060567508934085, 19.338671548484374, 38.654805555555555, 30.607367019260177, 47.56989588408686, 46.722845246299954, 61.08030354605421, 80.63408112336451, 55.56916844235808, 96.84147636108388, 54.31949271286589, 55.579614028447644, 39.678404613691846, 27.94765478490471, 78.7766807720201, 46.47001671291357, 63.0595638859408, 63.13349132909528, 22.4953717614432, 27.235715991789828, 37.38229913586238, 45.7855604093854, 49.24886925628012, 37.37833741426298, 31.88966113291278, 50.83402405036121, 38.603416590342825, 37.24891570351963, 92.15048073220605, 23.618463827847524, 33.79359795230169, 23.448760408335644, 73.29864314703893, 50.628059468285265, 30.488198365906328, 44.211872333566035, 37.5707509160255, 83.65326478110913, 32.45418804385557, 27.85687840683184, 35.135186859959894, 22.04610240806779, 45.793484732385494, 39.81690629730908, 32.28548685182966, 49.74872160085061, 52.91367005052715, 31.693212362969298, 14.364378908184628, 31.390533856945858, 44.79078668344957, 27.329578220689548, 48.1498326520554, 44.833743506654336, 33.73622222222222, 36.743697862262756, 45.90145202489099, 24.819729115908004, 33.376556119689226, 42.63013274226041, 28.815412574313736, 41.70906886512628, 36.22507786828209, 29.53990583397605, 56.827188621775456, 63.73930127371429, 93.7600767344804, 19.18518498576198, 33.454566666666665, 44.98760815641188, 34.52059402888501, 45.96596398455227, 29.981801577715153, 30.336802491639926, 70.29382114773871, 44.59383138606063, 19.63101892686529, 83.70921275695615, 35.12147158585642, 57.1527890160162, 32.857416666666666, 66.22606374969111, 37.766449996752215, 31.959733333333332, 35.38312777777777, 22.30447178522158, 17.79901417662638, 21.40658888888889, 8.946294444444444, 18.8192, 26.629040463248263, 16.135521604427097, 19.669484732244296, 20.828567564767994, 20.41891294399162, 29.4928, 10.154722222222222, 15.126627777777777, 40.141072119854506, 46.9488222579763, 41.33973061186688, 30.23066100065946, 20.910445573088897, 14.20481111111111, 14.057868791658333, 15.468687602191494, 12.730914803233013, 16.362111111111112, 9.46436723092799, 20.093905729768714, 23.135622549641145, 21.387766666666668, 28.08762777777778, 16.02360867513995, 10.553927777777778, 36.17837370665728, 10.811180275336158, 9.649522222222222, 26.49793608338652, 17.95681599080725, 31.84615513543865, 12.813222222222223, 24.707131847677225, 14.680695298273879, 14.486122222222223, 30.078584101017626, 26.718405555555552, 11.707011111111111, 28.168216666666666, 9.295483333333333, 11.259073168853675, 14.95254241897705, 35.448794444444445, 25.909335378084528, 6.2933, 17.30658396130373, 39.8300959322401, 17.56338765755781, 7.300670734596973, 9.033455648425187, 35.35142777777778, 26.015533333333334, 33.81315768851477, 27.78593753631181, 16.298699033887186, 7.075172222222222, 48.82575555555555, 21.555344444444447, 21.119392697784942, 28.076048449124414, 14.340077029835046, 8.77917303260666, 23.796305555555556, 16.38716666666667, 12.83456111111111, 22.43250988000671, 18.253389289681298, 17.19293013115434, 9.081366666666666, 16.65466111111111, 7.882917092029321, 45.957769143635566, 32.06152875155695, 30.3027519830004, 7.646044444444444, 21.08883985051566, 32.789877978913196, 23.342212586911703, 22.752416666666665, 17.269635076637396, 22.81709906443108, 25.021993766931637, 12.405772222222222, 15.002742540577845, 12.250294444444444, 28.93951399859667, 27.532416816301932, 24.7596559061138, 15.084430558172377, 20.682813758072612, 5.319723944358333, 25.00270594003743, 10.873500592295025, 31.253272222222222, 6.548469053654723, 15.985011968351861, 8.611046978929684, 16.888183333333334, 4.430633333333334, 9.76491108227722, 10.13043888888889, 21.56739335471508, 8.023977777777779, 13.654788888888888, 11.350584122321925, 10.338283333333333, 11.1038, 6.035943029399685, 8.865869052479283, 8.916738888888888, 10.174855555555556, 11.602766666666666, 11.743244444444445, 13.68971111111111, 11.48984357060001, 33.69057373378544, 8.765167133739636, 12.90058888888889, 14.362727777777778, 17.052303825645577, 7.469016666666667, 19.211512977144086, 6.031355555555556, 8.793894292497493, 11.054712046841596, 3.8645943659090256, 13.43383888888889, 9.29063888888889, 7.1288277777777775, 7.653461111111111, 8.254532567623826, 7.647594444444445, 13.760416666666666, 18.087677777777778, 15.295522222222221, 10.030382793752034, 20.33053888888889, 10.517844444444444, 16.36721111111111, 13.058605555555557, 23.685759253658208, 2.880977777777778, 12.715540086726225, 5.505077777777777, 7.2511277777777785, 19.951916666666666, 21.458927777777777, 5.004816666666667, 11.375733333333333, 12.168110327337546, 13.48846111111111, 12.928161656831813, 15.245010918489541, 7.873449999999999, 14.353860732852842, 9.490694444444445, 3.8135833333333333, 7.541324422650894, 7.5496508856131275, 12.152887069303457, 3.7205055555555555, 6.65665, 10.446633333333333, 8.485766666666667, 6.9832222222222216, 5.314038888888889, 14.429577777777778, 9.272511111111111, 12.680566666666667, 8.712077777777777, 16.351428321593538, 21.799258602765516, 4.1719, 5.008538888888889, 13.267805555555555, 6.495996637696049, 13.046066666666666, 11.676354849300846, 20.057480519714836, 8.882144444444444, 13.751525177687695, 15.659111111111113, 11.543372222222223, 10.548502857413704, 11.325938888888889, 9.983235273223492, 5.868127777777778, 8.815522634760367, 11.572261068083892, 11.866269629829043, 7.559744444444445, 10.153423218227989, 3.834916666666667, 7.9732111111111115, 4.186294444444444, 11.433977777777777, 7.135694759508585, 9.484688888888888, 9.236670734591176, 4.373120569607792, 10.872188888888887, 2.840077777777778, 3.7205055555555555, 2.947322222222222, 6.395466666666667, 7.491027777777778, 2.840077777777778, 3.2875611111111107, 4.438522222222223, 3.541927777777778, 3.815088888888889, 4.600811111111111, 5.913510561929188, 4.117533333333333, 5.534988888888889, 7.447622222222222, 3.8226444444444447, 6.011727777777778, 5.963372222222222, 3.676555555555556, 5.757188888888889, 3.6054444444444447, 5.773683333333333, 9.115227777777777, 6.587429113039755, 6.937966666666667, 5.379127777777778, 7.312144444444445, 7.7519222222222215, 5.023592502890855, 5.094127777777778, 3.907574098218742, 8.35531111111111, 9.20556111111111, 4.30905, 2.880977777777778, 3.676555555555556, 7.4133000000000004, 9.895901596880678, 6.27325, 6.317461111111111, 3.108677777777778, 6.0303555555555555, 4.105496133235215, 4.644672222222222, 11.73498888888889, 10.81575, 2.840077777777778, 4.045505555555556, 7.463316666666667, 4.6383777777777775, 6.578672222222223, 11.588761111111111, 4.6184611111111105, 4.251138888888889, 3.9303388888888886, 2.840077777777778, 3.5110888888888887, 7.6601251880440575, 7.332205555555555, 9.98152078612915, 11.816661111111111, 4.817933333333333, 8.78818888888889, 3.7205055555555555, 3.815088888888889, 6.71956111111111, 5.647633333333333, 5.8144723597788515, 5.734555555555556, 3.497638888888889, 3.6161833333333333, 7.50955, 9.644127777777777, 4.3442944444444445, 7.308594444444444, 5.0534944444444445, 3.8739444444444446, 3.5805499999999997, 6.372284828395336, 2.966555555555556, 3.230766666666667, 7.718110320451476, 4.165166666666667, 2.840077777777778, 5.338277777777778, 6.4888111111111115, 4.023977777777778, 7.983344444444445, 7.085116666666666, 5.989688888888889, 3.7510944444444445, 6.848417747233165, 2.947322222222222, 2.840077777777778, 2.8962666666666665, 4.900605555555556, 5.300611111111111, 4.134572222222222, 3.7078444444444445, 2.840077777777778, 5.452188888888889, 4.270183333333334, 3.523072222222222, 5.577772222222222, 2.840077777777778, 3.1379777777777775, 2.840077777777778, 2.966555555555556, 3.6776444444444447, 3.6456333333333335, 5.812294444444444, 6.294927777777779, 5.546433333333333, 6.183561111111111, 2.840077777777778, 6.328394444444445, 2.947322222222222, 2.840077777777778, 2.840077777777778, 3.937361111111111, 3.5963166666666666, 2.9234888888888886, 2.880977777777778, 2.880977777777778, 4.395, 3.112477777777778, 5.214318379873817, 3.5569944444444443, 2.840077777777778, 4.445616666666666, 5.760188888888889, 3.172487960089931, 3.830222222222222, 3.676555555555556, 3.543994444444444, 2.840077777777778, 3.676555555555556, 5.045888888888889, 3.9773222222222224, 4.7079860032494, 3.951127777777778, 2.880977777777778, 2.9234888888888886, 4.754005555555555, 3.676555555555556, 2.840077777777778, 3.815088888888889, 5.734061111111111, 5.587988888888888, 2.880977777777778, 5.997355555555555, 4.652455555555556, 2.880977777777778, 2.840077777777778, 3.124455555555556, 2.947322222222222, 5.045888888888889, 4.4299277777777775, 3.2990611111111114, 4.271151974545362, 4.257461111111112, 2.840077777777778, 5.644561111111111, 2.840077777777778, 4.134572222222222, 5.002949999999999, 5.222616666666666, 2.840077777777778, 3.3792222222222223, 5.649038888888889, 5.4180277777777786, 7.612955555555556, 4.653629351447825, 3.7774388888888892, 3.9342555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.069411111111111, 3.5590123768324937, 5.209149999999999, 3.259561111111111, 3.112477777777778, 2.840077777777778, 4.787927777777778, 2.8818434007390517, 6.6686499999999995, 3.857661111111111, 5.045888888888889, 2.966555555555556, 2.840077777777778, 2.9234888888888886, 3.676555555555556, 2.840077777777778, 2.840077777777778, 4.471961111111111, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 5.341433333333334, 3.834916666666667, 2.840077777777778, 4.135583333333334, 2.840077777777778, 4.365522222222222, 3.25895, 3.676555555555556, 3.259561111111111, 2.840077777777778, 3.5569944444444443, 3.1816925619115137, 3.7205055555555555, 3.8226444444444447, 3.7078444444444445, 4.337522222222222, 4.845999999999999, 2.947322222222222, 3.830222222222222, 3.5569944444444443, 2.880977777777778, 3.8739444444444446, 2.840077777777778, 4.924661111111111, 5.004266666666667, 2.9234888888888886, 2.840077777777778, 5.658777777777777, 3.7045944444444445, 2.840077777777778, 2.840077777777778, 5.145777777777778, 2.904266666666667, 2.840077777777778, 2.840077777777778, 4.273416666666667, 5.342911111111111, 2.966555555555556, 3.259561111111111, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 3.5568944444444446, 5.045888888888889, 3.3792222222222223, 3.424128708984317, 4.648772222222223, 2.840077777777778, 3.523072222222222, 3.9954944444444447, 4.0355388888888895, 4.1181777777777775, 2.880977777777778, 2.840077777777778, 3.259561111111111, 2.840077777777778, 3.5569944444444443, 3.2746444444444442, 2.840077777777778, 3.834916666666667, 5.587988888888888, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5881833333333333, 3.699120477333209, 2.9234888888888886, 4.520094444444444, 3.5139277777777775, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.1157346161832526, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.659894444444444, 2.840077777777778, 3.259561111111111, 3.2950333333333335, 2.840077777777778, 2.840077777777778, 4.365522222222222, 2.840077777777778, 2.947322222222222, 4.234211111111111, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 3.3792222222222223, 2.840077777777778, 3.5569944444444443, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 3.000483871013265, 5.054577777777777, 2.840077777777778, 2.947322222222222, 2.840077777777778, 3.716911111111111, 2.840077777777778, 2.840077777777778, 2.8526000000000002, 3.8407639118071426, 2.9234888888888886, 2.840077777777778, 3.834916666666667, 2.840077777777778, 3.7205055555555555, 3.676555555555556, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.045888888888889, 4.023494444444444, 5.888794444444445, 2.840077777777778, 3.1379777777777775, 2.840077777777778, 3.8212833333333336, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.045888888888889, 3.676555555555556, 3.834916666666667, 2.840077777777778, 4.5290191456246225, 2.840077777777778, 2.840077777777778, 6.640377777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 4.186294444444444, 3.696172222222222, 2.840077777777778, 3.980427777777778, 2.840077777777778, 3.5139277777777775, 2.840077777777778, 2.840077777777778, 3.2273944444444447, 2.840077777777778, 5.789311111111111, 2.880977777777778, 3.850433333333333, 2.880977777777778, 2.880977777777778, 3.1798333333333333, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 3.523072222222222, 2.840077777777778, 2.840077777777778, 3.198511111111111, 2.9234888888888886, 3.5805499999999997, 3.676555555555556, 3.259561111111111, 5.045888888888889, 5.045888888888889, 2.840077777777778, 2.840077777777778, 2.966555555555556, 3.7205055555555555, 6.073038888888888, 4.186294444444444, 2.840077777777778, 3.80045, 3.5805499999999997, 2.880977777777778, 2.840077777777778, 5.054577777777777, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.8676166666666667, 3.2875611111111107, 2.840077777777778, 3.676555555555556, 3.9773222222222224, 2.947322222222222, 4.135583333333334, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.966555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.9234888888888886, 2.840077777777778, 2.913472222222222, 3.676555555555556, 2.947322222222222, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 4.380922222222222, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 3.259561111111111, 2.840077777777778, 2.840077777777778, 4.787855555555555, 3.7205055555555555, 2.840077777777778, 2.966555555555556, 2.9380277777777777, 2.840077777777778, 4.928544444444444, 3.834916666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.0878499999999995, 3.2875611111111107, 3.3792222222222223, 3.834916666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.2875611111111107, 2.840077777777778, 2.840077777777778, 3.3792222222222223, 2.840077777777778, 5.045888888888889, 6.407655555555556, 5.808972222222222, 3.3792222222222223, 2.840077777777778, 2.840077777777778, 4.665094444444445, 2.840077777777778, 3.834916666666667, 2.840077777777778, 3.863061111111111, 3.7205055555555555, 2.840077777777778, 3.676555555555556, 3.834916666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.893861111111111, 2.947322222222222, 2.840077777777778, 2.947322222222222, 2.840077777777778, 3.676555555555556, 3.834916666666667, 2.840077777777778, 4.134572222222222, 2.840077777777778, 2.9234888888888886, 2.9234888888888886, 3.2875611111111107, 2.9234888888888886, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 3.834916666666667, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 3.5569944444444443, 3.5569944444444443, 2.840077777777778, 4.135583333333334, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.947322222222222, 2.840077777777778, 5.761783333333333, 3.5110888888888887, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.947322222222222, 2.840077777777778, 5.3237, 2.840077777777778, 3.3792222222222223, 2.840077777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.947322222222222, 3.259561111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.279583333333333, 2.840077777777778, 2.840077777777778, 3.8516944444444445, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.3792222222222223, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.9273777777777776, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.6335888888888888, 2.840077777777778, 3.8476923872187667, 3.834916666666667, 2.966555555555556, 2.840077777777778, 2.840077777777778, 3.5568944444444446, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 3.259561111111111, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 7.0389944444444446, 3.259561111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.840077777777778, 5.045888888888889, 3.7205055555555555, 2.840077777777778, 4.807727777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 2.9234888888888886, 2.966555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 3.3792222222222223, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.880977777777778, 4.92345, 3.046276733761798, 5.404605555555556, 2.840077777777778, 2.9715555555555557, 2.840077777777778, 5.015081319302162, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.8812277777777777, 2.9052611111111113, 2.840077777777778, 3.2097529674410517, 2.840077777777778, 3.676555555555556, 3.3792222222222223, 2.840077777777778, 3.3792222222222223, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.259561111111111, 3.108677777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 3.676555555555556, 2.840077777777778, 5.7613111111111115, 2.840077777777778, 2.840077777777778, 3.259561111111111, 3.1379777777777775, 2.880977777777778, 2.840077777777778, 2.840077777777778, 6.090933333333333, 2.880977777777778, 3.676555555555556, 2.840077777777778, 2.840077777777778, 2.840077777777778, 8.472920130163184, 2.840077777777778, 2.840077777777778, 3.259561111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 3.5569944444444443, 2.840077777777778, 5.045888888888889, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.947322222222222, 7.0389944444444446, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.3792222222222223, 3.676555555555556, 3.8226444444444447, 3.3792222222222223, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.1798333333333333, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 5.257066666666666, 2.840077777777778, 4.318479819584319, 2.840077777777778, 2.840077777777778, 3.523072222222222, 2.840077777777778, 3.1911666666666667, 3.7205055555555555, 3.2875611111111107, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 3.259561111111111, 2.880977777777778, 3.259561111111111, 2.840077777777778, 3.7205055555555555, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.259561111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.958083333333333, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 3.2875611111111107, 2.840077777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.880977777777778, 2.880977777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.676555555555556, 2.9234888888888886, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.2875611111111107, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 3.7205055555555555, 3.259561111111111, 2.840077777777778, 2.840077777777778, 2.840077777777778, 2.840077777777778, 4.1587], "1LEO-10GS": [74.44983807993121, 82.99554529465611, 90.03564224574295, 73.71514078374418, 78.14321948750411, 70.97378588192282, 82.53211656804882, 82.973553701774, 90.69482004223258, 102.98291350287177, 95.16123357832964, 74.77133585987488, 61.29454797231947, 77.32915212535917, 58.81972028423297, 67.85745588664831, 42.132450317596486, 60.56845055352391, 91.38751572778173, 105.43992367627867, 77.37748417624091, 86.20865586394022, 77.2236949201732, 86.16139194276911, 82.69090546608591, 74.13227537321741, 76.56290505995564, 65.59240666526136, 76.63993990155257, 90.23720805108877, 91.93217698459272, 83.23872860019858, 63.56400868959528, 56.26570298806025, 61.49265439047028, 56.48253829213914, 46.13209251216089, 79.38816399632148, 69.76738736836136, 99.40445259045357, 54.21539932140737, 36.00552755382897, 46.05675669682441, 52.31183902567197, 71.86727944016482, 81.22614305939773, 59.189662448623295, 89.59709164841347, 69.08992267909183, 74.39216343408212, 91.37352495383452, 85.92864322184323, 92.28053233747123, 68.06841089841436, 76.0742482111576, 51.30052693796729, 50.45879857975632, 72.65360958902481, 68.29046691539486, 97.3858904753886, 49.20623974753152, 64.57601935920819, 69.1340199500773, 86.93871877853692, 89.87532614587167, 94.87782198113203, 45.70252347671634, 64.79785017119642, 86.53478968836875, 91.82726851826469, 51.276752898032285, 102.35472169729188, 85.23010215773118, 73.30901297489079, 78.1924507813704, 65.75027622547566, 90.28481267557493, 72.66323602344545, 69.32262123164848, 91.49990463579222, 67.47280736000063, 82.62629375101928, 32.53708658339805, 80.70060763441269, 58.18301987873308, 88.9532297344466, 58.71725560816893, 59.537265805063136, 83.2522864403749, 61.42200905656372, 77.40466231794254, 88.39933933303436, 79.31581676877292, 69.52344682500274, 70.18363646705042, 64.6919151479191, 46.04839877433313, 64.5291945849273, 92.23602268814058, 37.88145650258343, 41.68217093146211, 44.52357954726771, 52.03854001836936, 48.547241179386916, 38.7228773352325, 29.25510939955933, 36.21782852345634, 40.63806630140243, 43.862798726116196, 40.36055331319386, 33.09567658563575, 72.43170951414204, 59.94659673905921, 40.0268665311103, 54.32595555555556, 14.963534734179515, 57.129679149643714, 70.62416888268383, 33.56205886517908, 35.96790017716636, 78.29992142626469, 22.15420713070027, 37.51411134640459, 30.05001296023894, 25.559558481485762, 44.311104132429946, 29.619995268405624, 61.04479936561581, 37.483410722674186, 41.87834224154573, 16.646393323831173, 40.0218232547658, 77.87839144477017, 67.94898798009221, 42.05136403475692, 51.131028998191994, 49.00439838444477, 42.00912612635231, 45.04026988421579, 73.64514100497472, 74.84082278168063, 49.49497619688013, 50.90539759577736, 33.20678138912166, 38.17047503870815, 56.416158461274186, 62.59541363475545, 53.84696100228168, 32.08711856368822, 49.815884722751335, 70.67331170577975, 48.9301472341896, 75.44464094520583, 17.54859139933505, 70.48080861345875, 30.396203638285627, 43.27945760328076, 39.966469868547236, 30.675789842039705, 48.394452284101085, 27.848899109969153, 57.778678098016364, 35.5244040793675, 68.32892681345129, 19.622896378864066, 45.49109235220258, 42.00311693043081, 34.56874358892459, 39.06058124647051, 31.343129058833537, 88.88139957946326, 50.059588190088434, 37.98294988039679, 26.939390300798497, 34.85087974741589, 46.34054139298397, 58.21955393340067, 44.07253675489976, 27.972426801513652, 28.77083536326539, 41.77971793359609, 64.4624892470054, 27.238234244989133, 50.55588908489764, 24.479482434971114, 56.39963196741143, 38.98560120583597, 33.83445528349709, 51.235908616547704, 39.38794203612376, 29.84664318588474, 43.100527486043205, 34.76191824142356, 19.215995581687984, 20.520872805000483, 35.10821947672528, 32.50738690580236, 42.440975303740174, 31.073269667361366, 66.99099464588089, 21.513697049421374, 26.260557279774464, 12.474697885881804, 19.188786698729835, 13.058907050369163, 10.109690135490919, 3.989866666666667, 16.483887880492446, 5.680100851153147, 12.000280241299624, 18.615762896699508, 10.621943426816523, 17.499811031125173, 13.811451625823965, 6.010324099390315, 8.234143514736152, 11.350115804584615, 5.925381312795312, 16.908164140977615, 8.545355555555556, 15.79206626469808, 20.179825755681858, 10.384509378874055, 16.439088540242068, 16.013122836814055, 17.79111200165143, 29.35012064520986, 25.204414792960062, 19.067646753569054, 12.604727929042967, 8.3388375977101, 22.319214797789236, 11.365725564645585, 18.17581111111111, 19.95108855455366, 12.933498754159176, 9.389658902039447, 17.840326261199106, 9.56869542277078, 4.665868950571424, 29.398410874106226, 12.425994444444445, 23.275946641467236, 14.060262581852998, 21.272914602760476, 10.41051933016907, 18.305432992064716, 8.496767452112648, 4.771579514878022, 20.66620907605089, 16.426022566077354, 29.442737819803877, 8.107358968171624, 12.994082338233648, 24.61651348118208, 14.12643167746353, 14.781999089988611, 10.680478239202994, 21.66564209045937, 9.567209511984503, 6.4808550584101114, 17.293997752373922, 17.156788125316996, 16.198164842867463, 18.34216040549061, 12.605029068640418, 9.224240010851947, 18.137795378902375, 18.642994093289815, 11.866153909162975, 7.7488124274236965, 8.26916345279857, 23.655900904267142, 39.07957278142256, 20.986346816488766, 18.50186174899447, 17.809871122804868, 15.534399112193512, 13.201033333333333, 24.252449184454115, 7.72770100140738, 13.720289983570716, 18.6606251084741, 8.470683333333334, 19.10004880744786, 12.126448101453613, 15.039284003373185, 11.141797147587976, 6.854505555555556, 23.677890741909533, 9.761158142731324, 34.42691511569324, 11.051272222222222, 5.054394444444444, 19.911675280461488, 17.182436580619434, 20.632684544818943, 14.398449999999999, 15.094664642893381, 10.567717105593454, 8.155694444444444, 6.893116666666667, 13.650077777777778, 4.090984361997642, 7.825033333333333, 6.13062701482397, 9.72362556003026, 6.00575825551242, 7.230048394658023, 2.1082388888888888, 13.54810035325525, 8.155022222222224, 11.74414776920689, 3.2224833333333334, 7.171325249565067, 5.16540145164515, 8.352985466752155, 13.579477777777779, 4.250632896695681, 6.356185824882553, 9.50696899934708, 6.4897277777777775, 5.43985, 4.796652539454097, 3.3449666666666666, 4.011878333268558, 5.811773669968657, 8.290989377430252, 8.035881943239836, 7.965288888888889, 2.7657444444444446, 7.074101244394675, 8.207916666666666, 5.473427777777778, 2.729868763061235, 6.554502086543737, 7.619839714038106, 11.409313292772318, 4.139773150506193, 2.2313944444444447, 2.627533007559977, 7.42705, 4.990704931491031, 14.537594500730261, 1.4769808882831823, 6.194294444444444, 3.0294129704189583, 3.537861111111111, 6.605827777777778, 17.56070770603085, 10.220676566424869, 4.342438144308204, 3.135038888888889, 7.250055555555556, 5.619401137309209, 1.8392326775688128, 11.63441084575008, 6.613431461258772, 4.154174100235611, 5.2943858510767825, 20.63433681664937, 12.096682216725082, 4.136438888888889, 15.513042260833974, 6.076233333333333, 12.793542697784941, 9.836793502617823, 3.144061111111111, 3.090228950730049, 3.288373215100301, 7.177594563527703, 8.16939143999051, 5.736588575264835, 7.972630716688082, 5.111127777777778, 5.102882799532021, 7.268500899320211, 7.874033333333333, 10.65346283411007, 5.699716666666666, 5.286294717383265, 6.006781679738734, 14.252084770435873, 3.284572222222222, 14.035776148483668, 2.3971001946718986, 7.403650693465315, 5.887770928678869, 8.657215331842497, 7.4687101579597766, 13.960079113645973, 8.50720084863343, 9.915238888888888, 11.203084146706093, 8.392858772027365, 10.303154834775938, 9.927149486202843, 3.413325519696961, 13.257223195644107, 3.950677777777778, 2.1698166666666667, 1.9158111111111111, 5.845922222222222, 7.420733333333333, 2.7116666666666664, 1.3439333333333332, 1.7703252842434933, 4.035372222222223, 4.867694444444445, 2.4921333333333333, 1.811688324727109, 1.6143666666666667, 1.8191833333333334, 9.14086111111111, 1.5635777777777777, 1.3780666666666666, 1.3564555555555555, 5.936161111111111, 4.448383752010544, 2.5856860377711675, 3.5502460849349777, 2.171511111111111, 11.636638537922899, 3.578657261653225, 2.6945277777777776, 1.6646324756263293, 6.926981846631167, 2.371366666666667, 2.1687949672785063, 1.633461111111111, 2.368388888888889, 3.0854983525896413, 2.9529944444444447, 3.406187941609305, 2.9380535671528856, 3.280599678075827, 2.9641882742975154, 2.6444431614586628, 1.3439333333333332, 2.788477777777778, 4.280154225599252, 1.3564555555555555, 3.1773833333333332, 8.6672, 4.747964005564201, 11.846972222222222, 3.459460047271902, 3.016283781430622, 1.45895, 1.4094833333333334, 1.3359722222222221, 1.8788555555555555, 5.589366673090979, 2.6940058602308, 1.8871333333333333, 2.518887382626674, 1.4232222222222224, 3.0246201527247725, 2.6637072037308367, 3.9444222222222223, 7.713188888888888, 2.700582234640439, 5.51788888888889, 1.3439333333333332, 1.3094777777777777, 1.8902777777777777, 1.5457055555555554, 1.4853833333333333, 1.587377777777778, 1.7427444444444444, 3.657728067472761, 1.4853833333333333, 1.5003055555555556, 12.341693171099202, 1.9225666666666665, 2.9423907193379826, 3.5377666666666663, 2.0658555555555553, 2.572227777777778, 1.7261453083957767, 1.90765, 2.6811833333333333, 1.9323166666666667, 2.636495443307114, 6.1228444444444445, 1.9315136980799963, 3.413511111111111, 8.467352360049942, 6.413596463511361, 1.8417055555555557, 3.288968480974, 1.7630000000000001, 3.4356666666666666, 3.4943316776609255, 5.701346387645016, 3.1582500000000002, 5.839166666666666, 3.5253055555555557, 4.472216666666666, 2.1025222222222224, 1.5520055555555556, 1.465138888888889, 1.800638888888889, 1.7061944444444446, 1.5236277777777778, 2.0434722222222224, 1.4684444444444444, 1.4342888888888887, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 2.3920999999999997, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.4230222222222222, 1.3094777777777777, 1.7532611111111112, 1.3672555555555554, 1.5174388888888888, 1.3439333333333332, 1.4230222222222222, 1.832988888888889, 1.3439333333333332, 2.1142611111111114, 1.3564555555555555, 1.7609277777777779, 1.4853833333333333, 1.5495055555555557, 1.3094777777777777, 1.3094777777777777, 3.0231777777777777, 1.6089888888888888, 1.3672555555555554, 1.3780666666666666, 1.6592666666666667, 1.4230222222222222, 1.3797777777777778, 1.3094777777777777, 2.8443833333333335, 2.103572222222222, 1.3094777777777777, 1.3094777777777777, 1.5916055555555555, 1.9185222222222222, 1.8902444444444444, 1.4000222222222223, 1.4486999999999999, 1.3094777777777777, 1.4526166666666667, 1.9482069019831452, 1.5443111111111112, 1.9023722222222221, 2.0262611111111113, 1.3094777777777777, 1.3094777777777777, 1.6996166666666666, 1.6028444444444443, 1.5511908058756028, 3.555277777777778, 1.3094777777777777, 1.5147166666666665, 1.4230222222222222, 2.0061645767050393, 1.653111111111111, 2.2515055555555556, 2.1294166666666667, 1.8417055555555557, 2.2585497965144454, 1.4230222222222222, 2.215346804640874, 1.3094777777777777, 1.3439333333333332, 1.5586, 1.3094777777777777, 1.4410388888888888, 1.7516722222222223, 1.6917555555555555, 1.3094777777777777, 1.4000222222222223, 1.82935, 1.7013277777777778, 1.622838888888889, 1.3094777777777777, 1.5974111111111111, 2.37465, 1.6173903839508919, 1.3094777777777777, 1.3094777777777777, 1.8919055555555555, 1.3094777777777777, 1.3094777777777777, 3.6147666666666667, 2.013011111111111, 1.4105833333333335, 2.2480944444444444, 1.5134611111111111, 1.5303, 1.3439333333333332, 1.6652111111111112, 1.3094777777777777, 1.7371666666666667, 1.3655444444444444, 1.3780666666666666, 1.3094777777777777, 1.455788888888889, 1.3672555555555554, 1.4526166666666667, 3.1174833333333334, 1.316111111111111, 1.9282296476317762, 1.3094777777777777, 1.3564555555555555, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3525666666666667, 1.3780666666666666, 1.4355444444444445, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 2.8946944444444442, 2.123088888888889, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3672555555555554, 1.3094777777777777, 1.6107, 1.3094777777777777, 2.0183833333333334, 1.902251230273869, 1.455788888888889, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.7609277777777779, 1.3094777777777777, 1.4486999999999999, 1.6107, 1.3672555555555554, 1.3094777777777777, 1.3655444444444444, 1.521361111111111, 1.4342888888888887, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3655444444444444, 1.3797777777777778, 1.3094777777777777, 1.6974944444444444, 1.3094777777777777, 1.670777777777778, 1.4460083743053564, 1.3105777777777778, 1.4230222222222222, 1.3694777777777778, 1.3094777777777777, 1.3292111111111111, 1.3672555555555554, 1.457238888888889, 1.8060888888888889, 1.4896111111111112, 1.591090863434252, 1.3094777777777777, 1.3439333333333332, 1.5236277777777778, 1.3866388888888888, 1.5577833333333335, 1.3094777777777777, 1.61185, 1.3094777777777777, 1.3564555555555555, 1.3261500000000002, 1.751277777777778, 2.0167444444444445, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3439333333333332, 1.4937666666666667, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3439333333333332, 1.561922911416399, 2.027661111111111, 1.455788888888889, 1.969961111111111, 1.5236277777777778, 1.6825722222222224, 1.3094777777777777, 1.3866388888888888, 1.3564555555555555, 1.3094777777777777, 1.5443111111111112, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.455788888888889, 1.4230222222222222, 1.4939444444444443, 1.4230222222222222, 1.3219060506547589, 1.3655444444444444, 1.3797777777777778, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3655444444444444, 1.4230222222222222, 1.3246618350533963, 1.7082111111111111, 1.756338888888889, 1.3094777777777777, 1.3855833333333334, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.318788888888889, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.7492277777777778, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.7609277777777779, 1.3094777777777777, 1.3847500000000001, 1.3094777777777777, 1.3094777777777777, 1.9728611111111112, 1.3655444444444444, 1.3094777777777777, 1.3439333333333332, 1.6996166666666666, 1.3439333333333332, 1.5236277777777778, 1.3094777777777777, 1.6107, 1.5263944444444446, 1.3094777777777777, 1.3672555555555554, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.6783000000000001, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.670777777777778, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.457238888888889, 1.3094777777777777, 1.3094777777777777, 1.5822333333333334, 1.3094777777777777, 1.3094777777777777, 1.8196722222222221, 2.1596888888888888, 1.3094777777777777, 1.3094777777777777, 1.4118055555555555, 1.3094777777777777, 1.3672555555555554, 1.5790833333333332, 2.2031722222222223, 1.3094777777777777, 2.312977777777778, 1.3094777777777777, 1.6028444444444443, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.670777777777778, 1.3094777777777777, 1.3937055555555555, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3439333333333332, 1.3094777777777777, 1.7609277777777779, 1.6796222222222223, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6668444444444446, 1.3094777777777777, 1.3094777777777777, 1.45895, 1.3094777777777777, 1.3094777777777777, 1.6028444444444443, 1.3094777777777777, 1.4230222222222222, 1.5790833333333332, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.4486999999999999, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.5443111111111112, 1.3100090990048194, 1.3094777777777777, 1.3094777777777777, 1.3738000000000001, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.316111111111111, 1.3230166666666665, 2.045165723638018, 1.3094777777777777, 1.7013277777777778, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.4076277777777777, 1.3094777777777777, 1.5822333333333334, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.6028444444444443, 1.3094777777777777, 1.3655444444444444, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.5916055555555555, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.5916055555555555, 1.3094777777777777, 1.3094777777777777, 1.318788888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.5790833333333332, 1.3094777777777777, 1.3094777777777777, 2.2348055555555555, 1.3094777777777777, 1.670777777777778, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.4853833333333333, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.4415944444444444, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.465138888888889, 1.76770386899889, 1.6089888888888888, 1.6996166666666666, 1.5263944444444446, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.4230222222222222, 1.3672555555555554, 1.4423, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.633238888888889, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3811444444444445, 1.3094777777777777, 1.4526166666666667, 1.3272460803772839, 1.3094777777777777, 1.3094777777777777, 1.6796222222222223, 1.3094777777777777, 1.4486999999999999, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.670777777777778, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3655444444444444, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3447555555555555, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6996166666666666, 1.3094777777777777, 1.3094777777777777, 1.45895, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.6028444444444443, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.5147166666666665, 1.3094777777777777, 1.3094777777777777, 1.5790833333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3780666666666666, 1.3094777777777777, 1.3094777777777777, 1.6464345131667109, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4000222222222223, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.6996166666666666, 1.457238888888889, 1.465138888888889, 1.3094777777777777, 1.3127888888888888, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.4526166666666667, 1.3105777777777778, 1.3094777777777777, 1.465138888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.694538888888889, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 2.0110555555555556, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.45895, 1.3672555555555554, 1.3672555555555554, 1.3655444444444444, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4230222222222222, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3655444444444444, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3780666666666666, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3715242640287633, 1.3094777777777777, 1.3094777777777777, 1.3984534012311653, 1.3094777777777777, 1.938261111111111, 1.3094777777777777, 1.3094777777777777, 1.4190722222222223, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3564555555555555, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4355444444444445, 1.3116169596995033, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.4526166666666667, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3439333333333332, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3672555555555554, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777, 1.3094777777777777], "1LEO-1HAGS-1GS": [37.741941967974974, 26.876908572906085, 49.26314575149572, 58.85074423732231, 29.816490658680802, 58.18023668576909, 32.87968239602733, 48.38776053655368, 48.82292189679782, 44.11635789830171, 36.3985638788913, 66.46100680306874, 33.43678991932807, 40.512962513810635, 42.588900191700766, 42.765936409837394, 40.284334690757824, 36.59569565940735, 52.730400492067126, 40.434154778708404, 48.54139462421012, 39.39140547852021, 35.51832435020348, 33.08834976562908, 44.93509643627182, 41.01058294886054, 29.530145312559174, 42.23203643700655, 41.51203676557407, 42.66567234492213, 31.94644651978911, 36.5446573220063, 45.743548127886314, 37.9058425386452, 31.490643163005494, 80.82763691507932, 45.88221042787111, 61.71839366972785, 46.54737788979532, 31.770261250802076, 37.010842360786896, 64.22461176233762, 30.537458999645104, 40.48057992204713, 31.438258309085125, 47.381448734054075, 37.14521750573001, 33.51250339671411, 27.486512764428333, 30.020660998448612, 35.954105803476835, 31.2348396940142, 69.55699834031584, 35.266561296032094, 34.62799070953088, 47.85416793346427, 58.978164261738506, 76.45175932434343, 44.2607735343767, 49.495419744639435, 36.747371468384976, 50.15338201252763, 34.789657468862536, 55.49290388639185, 53.40759172599612, 35.74733859006511, 45.585487300554, 50.18841701765231, 37.40426167857242, 52.54762568786526, 44.972577232908414, 37.68465681264757, 43.108336789885506, 36.43030122080802, 38.33687582000893, 45.28521546493322, 38.20551306436798, 40.127783885928565, 33.36575219594234, 55.62544333053734, 42.46112974219121, 47.38270327917975, 32.44492154697104, 36.357074369149956, 40.4152235849709, 57.99014015406053, 36.71047239599121, 34.44858247185208, 53.08328707905491, 35.386057290214296, 56.454396345593175, 47.02443799569963, 73.85931540845418, 35.622283583232054, 69.57481749317374, 42.78260399826123, 34.20300019175943, 43.68804124310627, 46.2890462129119, 31.680908249175793, 50.15665617431942, 30.649548912125372, 29.595713791016287, 27.271812715324877, 30.66431452180242, 26.58330702436107, 35.11458334363763, 28.44935115356486, 37.82436862682407, 32.64313595466506, 28.979366774292075, 27.52440261160462, 43.976442920233055, 33.6968060183433, 26.353908185642215, 25.51468849207265, 35.25794621349274, 34.77907935912866, 46.188062027100216, 34.24376835295504, 45.33959585627803, 35.283994186600744, 47.24489377941223, 27.097054580104835, 52.27286866664457, 26.61223571397008, 27.652612707398195, 41.80616547491716, 30.14564469213243, 45.49870782358892, 33.752835918093254, 44.83605282886503, 27.186884035752378, 36.487671950917516, 40.233245152231625, 35.32983795326846, 33.474467190563914, 36.20594604964767, 38.27321059512811, 27.786909516993518, 37.6584377632914, 26.04292554427783, 45.03372924958553, 29.396549030683065, 28.509221132882434, 34.25814746979928, 32.0123690253748, 39.7249089884597, 32.82935510234307, 41.89889230929705, 33.74460796335868, 35.05502485424928, 31.19346970581207, 32.19779458744067, 32.25506172049838, 53.88968273511761, 42.4513121635918, 35.20290722241602, 28.98088577323684, 34.04444608622814, 24.809385916716327, 33.36402923550825, 28.482930142866092, 38.70655875939019, 32.75852626481888, 27.722937709223448, 27.269022556979536, 33.084728795551946, 37.38933925962156, 27.385579171312678, 30.799539921507776, 45.497744706866676, 32.608931109264134, 30.76406535129605, 26.847422744743866, 25.58570273905392, 27.251237736188493, 40.69719085521204, 30.104236259748795, 26.372962025362717, 28.874651454333655, 28.48862090944553, 29.928376061959074, 30.39508485478697, 29.64010766818109, 30.832436947808933, 31.59110667885008, 27.007475474005574, 52.62368307148889, 28.883434414381234, 31.371685015562726, 27.556594139708512, 30.155260326353588, 36.64669130727142, 40.810349743116156, 29.82351559325582, 32.86332356688354, 25.081538049172686, 29.71008909813516, 38.305577457760236, 28.182021416586327, 25.618051053341475, 28.17039962944832, 28.343774454711074, 24.722820482006096, 30.794547367344116, 27.78855693055967, 24.63175064115917, 30.885940433820192, 48.67228997496344, 27.204372724024836, 33.70585457330543, 31.721560674488245, 31.17363221672003, 36.04458496615977, 29.122686143141564, 24.5930467330659, 28.61016265102122, 29.446761355400398, 34.795612427977986, 35.13168128134667, 24.920937607325293, 30.570488414155694, 27.734903801792218, 28.069559359945703, 30.38021228602175, 23.523865287730978, 26.247737594298304, 44.358972914572725, 23.538818122336973, 25.531168850559563, 23.9062050678305, 24.47770925607565, 24.74296782654864, 30.45409662763197, 31.73395221245311, 31.12417245631546, 27.417365280816234, 25.798145907309276, 26.097785586286655, 27.02413213218311, 39.462576760385666, 23.97209334091763, 27.505186299015428, 25.391976482699043, 29.751841685200404, 30.25903603751955, 26.18758805096463, 28.974855552304696, 34.48520721995055, 29.32192753488289, 26.12402501528816, 39.14260141378188, 24.53784506936004, 27.878172927300824, 25.228871767521742, 24.583862858679737, 27.582279656077297, 25.715259122965207, 34.62968762416818, 29.296219958516314, 23.93809449435646, 24.700505734436128, 27.43228158621224, 27.630232159429305, 24.4539043869816, 33.876549452859145, 26.28391879945042, 33.44197926815135, 23.178308194355633, 29.019661499408915, 28.431301376611692, 33.33367971647009, 30.37663486492293, 33.11600919311331, 30.88006987938228, 25.967106648294706, 39.43065131929342, 26.65073701461223, 28.02988218745087, 32.71634535651457, 24.0508238970906, 28.131224570611863, 31.177223841319012, 27.146071724968966, 41.377636225056776, 30.373110180492922, 23.440768240508476, 25.47506718014554, 25.982639952202728, 28.241483295935257, 31.078970184487012, 31.391335294089863, 27.899014171991492, 32.86697516375524, 27.308936218819433, 23.827547668141406, 25.779046687566883, 29.346978953153258, 28.161583915210038, 23.540964204430445, 37.077809906790016, 25.11800126226567, 26.43000778343324, 29.379489464948637, 23.960677640964537, 27.037075736080695, 37.65297541120597, 27.598047093820238, 23.74267455822518, 24.313126307464806, 26.891328559384302, 25.459715086171652, 27.372750356434352, 25.26875754661481, 23.344427675047374, 28.103684676595773, 27.893909313194342, 28.175413176691354, 29.587607223706065, 34.51874514573873, 28.79157281438637, 24.61161035945576, 28.503459809206202, 25.991247084037877, 25.544256582006525, 29.25596122431074, 23.14274120808826, 25.255872907776272, 24.34264544009973, 26.106247365363092, 30.089877352367083, 24.432490843094715, 25.72033848395651, 24.627369123383524, 22.627198542046447, 24.61666118557385, 32.05611546682173, 26.302933241490855, 24.119338185789516, 27.753554712455173, 27.374266659931475, 26.796273540298692, 30.03106403546826, 25.945224330353966, 24.92886995010671, 24.47135077983155, 26.8790126562206, 27.21537251044244, 25.97124042667921, 29.720533529294983, 49.92097128306694, 31.605993951621567, 25.433882288719353, 25.15736653433882, 24.76628872812478, 24.50344224501968, 27.851396294973576, 24.061844847428898, 26.309048425319226, 25.271354722641433, 26.410624404669086, 29.377068944969036, 25.01262731123041, 27.595001329362045, 26.464573512582945, 40.21628582674144, 26.81876153389918, 28.852328951737825, 22.71925598457943, 24.999170123533162, 24.401247824601654, 24.650832020613283, 25.156917746554758, 25.601651543731943, 32.09201890815517, 26.737081980879438, 27.189963070790462, 26.84398635186331, 31.82960842196945, 41.49958824763421, 26.632564134055784, 28.026011670750233, 24.55717213285993, 32.43517092256175, 27.32042397341124, 24.61492614897787, 25.864518458326373, 28.7343474726844, 39.51671852161724, 24.70287222068079, 24.493381689987885, 24.29928866592474, 24.011014134298797, 29.754986774913878, 25.533409284389098, 24.423052557606606, 23.359467653356624, 29.049261885440234, 27.08071708430124, 25.36175940104986, 25.065206181790096, 25.27027617959587, 28.598549069463026, 41.995162470580844, 28.095742332668248, 25.493542773279003, 42.6897185365089, 23.072456972725917, 24.708047785101794, 26.69070309169554, 24.51860414108149, 28.164609296297346, 25.587817647763146, 24.156925400502825, 28.412416669200127, 23.066985022707573, 24.559506732673395, 24.69495626800906, 23.63342893748908, 27.60010350479204, 27.098181589762685, 22.993172287258062, 28.158815349643124, 24.57459488944908, 25.22315358535534, 26.379762628168617, 25.83484489705251, 25.827885356753647, 24.90313827321416, 22.70395598805486, 24.6496986130175, 26.43920570407105, 24.06342385544641, 22.73827132246078, 29.877858742761777, 24.385096350054443, 23.574121877041712, 33.27338549905943, 25.361227506353828, 28.550978277878297, 24.131567834888685, 28.394494237548773, 28.271528399536976, 29.054915024068485, 27.91871029984132, 27.88134090108459, 24.826284875603363, 25.735165842448204, 26.435001085599414, 25.841489648821465, 22.34758581446277, 27.79587293275889, 23.868391719494262, 23.22204875264918, 24.492785154862442, 28.239580872972113, 26.950259387769833, 25.65843561682948, 34.313945683366626, 27.712600589221136, 24.24211779072465, 26.062347134975695, 28.25775928692951, 23.709092841046232, 27.25479304124366, 24.898590112932865, 25.58762389844584, 25.47676652434081, 25.323419419059494, 29.54319451765196, 24.125416139113362, 22.583353719764244, 26.470663567820797, 23.040193027407152, 30.783767852459903, 27.948782451808665, 23.03189550815972, 33.29263970252207, 26.574795107827004, 30.88380257283168, 24.761791380062395, 23.167175052762573, 26.24800113041698, 24.06443142888127, 26.91204105674483, 24.52843968837903, 25.334755495064435, 22.41838106445257, 30.34338310033325, 29.799404052271207, 29.320171737915853, 22.738708967784486, 23.56002393981436, 24.177565988270423, 26.65181192309452, 34.75806753779453, 26.267037948565672, 23.237146896239917, 22.96708333663037, 22.63748903178128, 23.892728870812757, 31.512408284388908, 29.466463307781492, 24.39367168944981, 25.82465017282215, 22.406030066153786, 23.016823484327148, 23.816427307260952, 22.81752516862535, 22.250143337406545, 23.68544323754368, 23.555382825344513, 22.584284733848527, 29.25288185631006, 25.329049972559268, 23.4773576613362, 23.31939103973015, 22.280098020047287, 22.016855555555555, 28.948916629529005, 23.005607595212577, 23.386858323486212, 22.449535951220405, 26.864489400212783, 23.87729494835009, 25.199600603267996, 25.08027603903453, 24.990115813773944, 24.76775715383785, 22.915974331294134, 33.131606420304664, 24.2490045106108, 23.80587361018871, 24.488193138905515, 23.479665113852814, 22.844777871496934, 23.498018715773117, 25.007517893809293, 23.977421063956513, 24.09165943407524, 22.96837112011808, 25.67077096028145, 23.17385839350019, 22.196846870400666, 22.94785541632586, 24.482779546024826, 22.44833387133313, 23.707504736032938, 26.519032863431196, 26.013369311795845, 23.563156431013656, 25.53499710138557, 22.552980881145256, 22.32123042158781, 22.66515773916701, 23.019965644338612, 22.404453588242504, 25.892831086969636, 24.783741427293926, 22.917733021435566, 27.322582792079583, 23.563701174523413, 31.068943023901475, 23.888952598753768, 23.36587846626009, 28.60026442908499, 25.841703478323044, 23.703583327538762, 22.610828054077782, 24.345295982960653, 23.35798626669305, 26.013892923676874, 24.26246194776687, 22.398220237523564, 24.993893478902343, 23.34438446154631, 25.64271071559859, 26.310502064550604, 22.671706179993347, 22.896274783920354, 23.703111651310614, 23.32940154398738, 29.95509479006078, 23.317382809561924, 22.911528805987466, 23.101924918207636, 23.638827152247263, 23.807179707201954, 28.774179766887023, 22.320317969797518, 27.01562922230562, 22.140745339661766, 22.109987312762936, 22.386684693163467, 26.831205186551923, 30.06758982308909, 25.620750932456524, 23.694496451011517, 23.437968568832122, 22.016855555555555, 24.483153078884506, 22.147156540277116, 22.185345996084664, 23.16079130828491, 22.413955237540385, 27.502226393911105, 29.76683673504123, 24.572034131450536, 23.973181971227607, 22.016855555555555, 22.445739798787038, 22.26948142792899, 23.117958327759172, 23.572360103869073, 22.201489286351368, 23.688050438920506, 25.674268865572376, 23.247532159947767, 25.196966793363995, 25.1412812664535, 23.429356773827365, 22.68824226833839, 23.924010676092056, 22.650221313459856, 25.30065548996448, 22.016855555555555, 27.86148452346677, 22.016855555555555, 23.082114729698695, 22.016855555555555, 24.57085188972657, 22.016855555555555, 23.4887750307011, 22.06793564802396, 23.11366704095015, 22.614234350681542, 22.87459048916907, 24.736535701141854, 22.016855555555555, 22.63062719269184, 22.016855555555555, 22.20513431528973, 22.172077875377703, 22.016855555555555, 22.42287568940964, 24.557093926915485, 22.016855555555555, 24.575340792872417, 26.61811935122627, 24.966337520165027, 22.590304042447205, 22.990595362663093, 24.380704137076812, 26.69791144818453, 25.731294395614267, 22.360465350735094, 23.034783112090313, 23.367632758305536, 22.021110651132197, 23.026424445921997, 23.337483041100057, 24.745380099849374, 22.180822785663484, 22.391931128851258, 22.016855555555555, 22.016855555555555, 24.934873044531138, 22.156014866584233, 22.207180671152603, 22.08685507177364, 23.98275663690106, 23.216555982297198, 22.256241932155874, 22.098334719819213, 22.016855555555555, 26.87373466094363, 22.16912275926786, 22.217357994288786, 23.45359582426516, 24.275673157577284, 22.87587632828998, 23.76818982890716, 23.946052163608094, 34.626781781030324, 22.016855555555555, 22.379386014472367, 25.212251973152192, 27.16073030725789, 22.33282298847785, 23.89436044114385, 26.93335029230031, 23.74928077157655, 22.016855555555555, 22.045518396814145, 42.023107468480404, 22.622549465474833, 23.556487743273106, 22.112314392836556, 22.121795101368914, 22.32854262260415, 22.016855555555555, 22.016855555555555, 22.969599483002792, 24.56973741812402, 22.43888528930942, 25.18979672663701, 22.06946201794134, 22.06496419802498, 22.016855555555555, 24.039653934856545, 22.016855555555555, 31.94232283471662, 24.900256326867545, 23.552041292794897, 24.712687106932172, 24.68572337378456, 22.016855555555555, 22.016855555555555, 22.17037352521336, 22.641914286987063, 22.016855555555555, 22.269611645631528, 22.89794608019909, 22.016855555555555, 22.30641296793298, 22.05742460014069, 23.026286958067683, 22.880203986386675, 22.097398358081072, 27.765818344745846, 22.134888210773262, 22.13513358358114, 22.24142837137196, 22.444526838957064, 22.132725170496304, 23.80047305387039, 26.019341911190462, 22.016855555555555, 22.016855555555555, 28.94116772921158, 22.016855555555555, 22.016855555555555, 22.668210445105302, 22.016855555555555, 23.77907559793077, 26.24689266442901, 22.516920046668748, 22.016855555555555, 22.040380731512297, 22.75720603328098, 22.7082799417193, 23.507362536468587, 22.439498347243177, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.240649198296328, 22.016855555555555, 22.016855555555555, 24.598169287625822, 24.28781796814634, 22.129983230296965, 27.991566368014897, 22.12109840445073, 22.021444147901743, 22.016855555555555, 23.0046733627824, 22.016855555555555, 22.016855555555555, 22.067296189965983, 22.712025447341322, 22.016855555555555, 24.693037784543545, 22.02276182335839, 23.165753886227602, 22.016855555555555, 22.016855555555555, 22.93461090622548, 22.076986970299068, 25.074135618178424, 25.958659146366227, 24.772490565147418, 22.600432054256213, 25.81768885542047, 23.132344905948724, 22.016855555555555, 22.016855555555555, 22.073613600428892, 22.189184340429218, 24.22057610283433, 23.013890906127305, 24.416305029640924, 22.248644270848235, 26.874648367820516, 22.016855555555555, 22.016855555555555, 23.926186187173247, 24.72731946937389, 22.522086224097393, 22.289979127366774, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.932288776793406, 22.016855555555555, 22.034687697434798, 29.365017061752827, 22.694291555233157, 26.686711655389956, 22.016855555555555, 22.25699261678725, 22.28028145252066, 22.016855555555555, 22.016855555555555, 22.463139542880313, 22.016855555555555, 22.215281437688155, 22.0548238100168, 22.222773790768244, 32.627213276784055, 23.937214312678417, 22.565201637693587, 22.463706750158675, 22.016855555555555, 22.016855555555555, 22.119283011383438, 24.76965705421733, 22.58827709790995, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.718421719776508, 22.016855555555555, 25.353335070127734, 22.016855555555555, 23.56211560167306, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.09880833152751, 22.431842970692795, 22.016855555555555, 22.016855555555555, 22.281127934224855, 22.016855555555555, 24.334637088937825, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.163347396565907, 23.51152506350029, 22.016855555555555, 22.171679941499015, 22.016855555555555, 22.228341427414016, 22.706963103154276, 22.016855555555555, 22.33731429416523, 22.79976498186141, 24.289461472445726, 22.663961077176733, 23.660343219586537, 22.016855555555555, 22.790809981301337, 23.492993219214775, 22.033900529086146, 23.892682773255615, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.44769366870563, 28.683741056959416, 22.016855555555555, 23.884407041438006, 22.142868627029625, 22.016855555555555, 22.016855555555555, 33.5274186212476, 23.172549929851353, 26.502020290902422, 25.605425793592726, 23.355198925996035, 22.016855555555555, 22.665643472837093, 22.016855555555555, 22.016855555555555, 23.202532217664647, 22.016855555555555, 22.167308939060657, 22.016855555555555, 23.90422098434299, 22.12830903577553, 22.016855555555555, 24.125658842293753, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.905955802244502, 25.749085960887975, 22.016855555555555, 24.11538682418653, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.534160733507687, 22.016855555555555, 23.49734122717993, 22.65556426119304, 22.016855555555555, 22.91955421813764, 22.18668663421612, 22.016855555555555, 22.367927101029377, 22.215314815263046, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.89794793162591, 22.11758436205067, 22.016855555555555, 23.487582499118293, 22.016855555555555, 23.832197438145098, 24.89736111716844, 22.162772918163515, 24.002977041588235, 22.016855555555555, 22.728627212655216, 22.016855555555555, 25.316222828513435, 22.02659454380249, 22.016855555555555, 30.994863169820253, 23.7112512296488, 22.745524106208855, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.977220649110244, 22.016855555555555, 22.016855555555555, 22.15505799117117, 22.893977219807812, 22.079588578891325, 24.118458870251445, 22.016855555555555, 22.38678951923506, 22.01846631864788, 22.016855555555555, 23.845926714465914, 26.905674115136737, 24.8415190638481, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.376221085321507, 22.134609116719147, 22.193668471892618, 22.074657713102642, 22.492404710263486, 22.27428599036079, 22.507493394445596, 22.016855555555555, 22.016855555555555, 23.179547306427114, 22.045990448699516, 22.016855555555555, 22.058205274687058, 22.2844407093839, 22.833006350377275, 23.524327011672447, 22.016855555555555, 26.56092439668709, 22.652796386482333, 22.016855555555555, 23.005689209762036, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.50607287903033, 22.016855555555555, 22.016855555555555, 22.20714178177447, 22.016855555555555, 22.25300284991817, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.08472080426901, 22.50876644511528, 23.770512254659067, 22.016855555555555, 22.016855555555555, 23.554687703077747, 22.024431915481866, 22.016855555555555, 22.294522443885388, 22.016855555555555, 22.016855555555555, 23.00426526944246, 32.2585883540941, 22.235918827239956, 22.016855555555555, 22.016855555555555, 22.085872046810884, 22.016855555555555, 22.56820409661408, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.44719879499703, 22.016855555555555, 22.016855555555555, 22.303009416845057, 22.016855555555555, 22.131503667336695, 22.211079263855332, 23.550216947450146, 22.016855555555555, 22.016855555555555, 22.37676363065334, 22.259141792055193, 25.910477829469613, 22.48262200737672, 22.10380627157554, 24.03556277657142, 24.006846405333384, 22.016855555555555, 22.016855555555555, 22.127336839161835, 22.016855555555555, 22.072006836861892, 22.045149362394525, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.432300209732922, 25.36012801529521, 22.016855555555555, 22.172268730791966, 23.05899303183445, 22.016855555555555, 22.20326121776374, 22.016855555555555, 22.66784370233452, 22.743817996599155, 22.016855555555555, 23.09069823576096, 22.016855555555555, 22.2837775623589, 22.13985513356039, 22.615495960141327, 27.794116848697545, 22.016855555555555, 23.861050852463126, 22.016855555555555, 22.016855555555555, 22.844070480921104, 22.500107254723112, 23.229649141360213, 24.61811485778647, 24.397233860419753, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.37460075537594, 22.016855555555555, 22.108510818859283, 24.537935284165787, 22.45828115455742, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.091637225317815, 22.411572795483103, 33.643040970363835, 23.492272832968407, 23.533861194147033, 22.016855555555555, 22.016855555555555, 25.467656225897557, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.21806772913095, 22.113783665101344, 22.016855555555555, 22.016855555555555, 22.11413669829126, 22.65348283028574, 22.016855555555555, 22.16796798933643, 22.016855555555555, 22.016855555555555, 23.731787295012943, 23.247204339945053, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.20739600048717, 22.871958584829898, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.649344306240764, 22.016855555555555, 26.586068245624524, 22.016855555555555, 22.020634120168204, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.31241368448632, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.439232046426618, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.053462403477173, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.147406086551264, 24.859589900332356, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.34573709395001, 22.243715246602605, 22.016855555555555, 22.15008341055864, 22.393585033141008, 23.210965772756843, 22.016855555555555, 24.785436635086356, 22.170708019540722, 22.016855555555555, 22.016855555555555, 22.62538921747481, 22.016855555555555, 22.13482175640029, 23.589885571110567, 22.016855555555555, 23.465264850104568, 23.978030217361056, 22.016855555555555, 22.016855555555555, 28.81023285295002, 23.389288574953316, 22.016855555555555, 22.40114736112144, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.900887952456603, 22.016855555555555, 22.19361854248741, 26.603064080963925, 23.603248372001485, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.879028483424474, 22.059357349779877, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 23.77097859479963, 22.016855555555555, 22.016855555555555, 22.129549610328056, 22.286820752253842, 22.016855555555555, 24.934909651204993, 22.016855555555555, 22.43551746910302, 26.287083691354773, 22.525513627203864, 22.016855555555555, 22.016855555555555, 22.136850004378196, 22.440986539924776, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.109288177747537, 23.680369562123527, 22.464409169415728, 22.016855555555555, 22.016855555555555, 22.045866789713216, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 26.942225058084865, 22.21962742323838, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.15091082577118, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.051443716443757, 22.921181686971995, 22.08744184780391, 22.016855555555555, 22.89796150503495, 22.016855555555555, 26.381836219793577, 22.016855555555555, 22.064916018985674, 23.24591635591136, 22.954128628659124, 22.016855555555555, 22.3028305231293, 22.016855555555555, 23.003560921512225, 22.016855555555555, 22.92868950963627, 22.016855555555555, 22.016855555555555, 23.007192539121117, 22.016855555555555, 22.016855555555555, 22.016855555555555, 25.768867498362166, 22.016855555555555, 22.016855555555555, 22.082632790921043, 30.834091409014437, 22.016855555555555, 22.626988028899856, 22.016855555555555, 24.981793946229196, 24.137505861773953, 23.17455000221981, 22.016855555555555, 22.016855555555555, 22.016855555555555, 22.016855555555555, 38.90898510879682, 22.016855555555555, 22.586913867156664, 22.016855555555555, 22.135040863427758, 23.892576698675192, 22.016855555555555, 22.016855555555555, 22.016855555555555, 24.254892426198726, 22.016855555555555, 22.124294931181932, 22.016855555555555], "1LEO-2HAGS-2GS": [24.75755082429951, 27.302305850416044, 43.68379079689233, 18.201974820122313, 19.342977047243537, 26.897889573875695, 25.952261723274322, 30.962939871167727, 32.59048948486753, 20.41054138312253, 18.256744905363334, 29.908654185592187, 38.68074158836015, 23.04583597295952, 23.04947848825581, 28.963183955980387, 24.80992067643607, 16.007884875110282, 26.316420034592095, 26.51332202958174, 31.388474668681802, 23.91572463602718, 21.013963851978346, 24.184059291615554, 35.136462656035754, 28.244744333145565, 29.34350817231345, 26.174385617491378, 18.71788795656841, 42.790696029090434, 27.003006494711407, 38.91312722877053, 28.478245085147762, 29.441842469883177, 36.770990225564006, 23.666530292638974, 31.89544863875187, 26.478625125749595, 19.26173896004852, 19.441291057548657, 23.072066470764536, 35.61301722605868, 30.791136816479064, 20.820458776495062, 27.215164031385353, 32.97488995107494, 22.13753068046667, 28.24136566315268, 34.4592544269038, 22.458613750189926, 23.56453103987934, 32.42194605577424, 31.710615183407075, 21.057928238876638, 29.77946573741173, 34.13783011180858, 26.25342679448233, 30.78764788037078, 29.986711916604854, 22.00574907394659, 32.319760044396894, 23.7621212579297, 50.21102219028258, 42.61561552145397, 24.039584798853276, 36.2781462693537, 21.055659117467297, 21.749331827654157, 15.43019096234027, 29.608941033162527, 26.248780949918334, 36.610788966199294, 30.98378259702904, 18.73434145176632, 21.62362633040296, 31.509669420626214, 14.556217648059478, 18.791652295072247, 29.813248326720036, 47.20728539943739, 21.136944340012136, 21.54298531042145, 24.686040666758228, 43.347240873329284, 31.2937983909771, 23.99112614614983, 28.02197638470726, 21.516660306534472, 27.317473567651668, 24.88009698609251, 34.979809718002976, 28.86221984967811, 30.356164994899515, 36.333093327639574, 20.496684254789557, 24.214611590251895, 17.74814300288201, 27.472197891499818, 18.317947412499173, 31.940894395881816, 23.71668218660942, 16.96294485091147, 18.803882931809248, 22.2161894915266, 20.989205890853267, 16.554527103103503, 21.366682454188464, 33.744575069179376, 15.166565117969352, 12.909051430447224, 17.67213926670416, 13.912005706915933, 15.465059513622887, 19.530490420822435, 16.55395212181653, 17.453045387027252, 17.112648566058613, 28.243707105601874, 25.766129243887193, 16.39274446730373, 13.153555018056776, 22.75482681790002, 20.02417195838755, 26.62679007059771, 14.468991148971652, 19.72508055615835, 18.27679150365891, 18.025488423058746, 22.477250603362606, 24.885792090599853, 19.599725595857613, 16.284126452820196, 21.292492669760104, 19.214683381861047, 18.463837524931982, 18.856823562002234, 17.834051983439544, 20.687352460495266, 17.035601827676146, 23.770281485200158, 14.676143995904066, 17.146283638675577, 13.900607323080054, 23.305600550860863, 18.339266783407744, 22.63320010607305, 17.942349586759253, 44.44308660082682, 29.60490276796647, 29.829593772195274, 22.02001321798677, 30.090977180549952, 25.563315111504057, 20.01538189351333, 26.84736194258634, 22.617708761033363, 34.866471378585764, 12.795118306761022, 18.308046597749335, 24.62498123163676, 27.546362698264943, 15.855276137373579, 20.504915463751065, 16.25426242592086, 24.83165573012795, 23.016947495588923, 18.215566634828214, 15.394320071980852, 23.062320931021933, 19.00299334555424, 20.356377804573466, 15.4657987097278, 20.112448102115344, 14.726686482483746, 33.16465287237465, 23.51172143658289, 23.88583804331131, 27.503683127513554, 25.372720230441935, 16.15232138136858, 40.49079078788136, 15.134466269213943, 13.050046588694565, 27.66012659864887, 16.129420346582783, 15.16340897879097, 13.902001326390854, 16.40717539125228, 19.155041480473752, 16.8209980656283, 23.87902908879357, 14.368988581122675, 35.64986067810336, 15.184596753900749, 17.55631027459434, 19.858281972053156, 29.390100331638678, 31.489422824761313, 18.568512336816198, 20.52866506504203, 21.862873006036306, 20.85010039326364, 18.24897086692462, 13.188082250928964, 14.978090089814783, 11.288180944385251, 13.484028547002826, 13.317286835706957, 14.66930070536464, 12.233085236210218, 14.488631255067185, 17.125935778453577, 19.5335119792418, 11.936803444720773, 16.75487007095401, 14.757994501225653, 17.184754180358706, 13.863024546688468, 17.521007914596158, 12.782244295109264, 12.249237232624305, 26.156420862945744, 16.895345180767276, 19.15301822442913, 16.93982233457881, 17.276195052041338, 14.914933427350805, 13.4224718419583, 17.495109136152323, 18.613135476369862, 17.328630662431095, 21.02325759630355, 15.472432196318769, 17.480296251784086, 19.421476894584327, 17.75492704195364, 13.398591251770203, 13.16884212910756, 12.085718968525224, 24.166127090243894, 21.84742224679112, 21.77248922234543, 15.44745441301773, 16.77413767559893, 22.356770191588193, 14.860034799079264, 16.63086871290134, 14.082213301685602, 13.816831008320227, 18.523538429782942, 12.214641222470279, 17.142006914882618, 14.452765474918962, 18.219732970662463, 18.0853697996072, 16.00369271770552, 11.86430645766729, 27.72776016206958, 13.702388928049903, 19.433084964112336, 14.977931845923925, 19.10471811987411, 11.410557481867608, 14.366081089695516, 12.467028267759318, 13.05996948892101, 14.32681090455159, 14.611499308773492, 20.65217552411647, 14.34995022937309, 12.51989369790647, 18.055957564718398, 16.14612826504547, 28.08348564724585, 22.897631880598507, 14.825704876404377, 17.50963960281147, 16.19762120491688, 20.522906008156763, 14.208259263939283, 16.51363872912858, 14.256669407107134, 20.91175127412853, 19.5460093711811, 16.156400675233744, 19.309849994356757, 14.764949840838957, 20.475027425477318, 12.665725960008597, 21.856274692759005, 20.591422499185658, 12.922294296343424, 27.421071204400796, 29.995196431116916, 13.012015000209221, 14.113267186055994, 19.233221771683542, 11.647907782546614, 14.205457660831764, 15.224752698615418, 14.081990821529935, 12.659965984609608, 15.001446209015846, 14.501939384039122, 19.447564356348032, 14.12547551064408, 15.153762858461494, 14.215385839183128, 16.867340346691236, 13.340652954807625, 13.47139426458495, 19.899469602108535, 14.061027826783617, 14.763313754238222, 15.17089948365821, 29.0613120017482, 15.792663918153016, 12.225492958505047, 18.931185660299967, 15.543058082758698, 31.09109585047119, 16.335415210735952, 14.820577364213058, 16.18052291546687, 16.07969874313349, 14.963222617417195, 14.70002833530441, 16.694298159906538, 17.89754225247993, 12.055396032944032, 11.312459547946098, 11.983941909635913, 22.106219712453704, 17.032228244154037, 15.301209826793787, 14.51411437319898, 12.07700742786596, 17.182857758694766, 14.172215032786935, 16.185240960615396, 11.302281977356254, 12.358641053794704, 12.062357264724088, 12.563897686247682, 17.487980106953337, 10.772552430088476, 10.889170405699804, 11.707988683992603, 15.759178496302129, 25.179551256528818, 18.98340032205172, 12.046652137698693, 22.35041319409273, 22.75526035559748, 13.86234287694314, 17.348565841722746, 11.325971939237721, 14.441037254865698, 11.908412776900008, 16.12445999113246, 11.463493133985256, 14.01287978618267, 11.61792941475956, 19.564200580679195, 14.09481816686858, 14.50522107934258, 13.794643855946665, 13.158192560477934, 17.430419102310864, 13.892877461062122, 16.761446380121097, 15.382230979354532, 12.357246403324256, 13.197556159459618, 16.621833530482384, 12.812620351795411, 12.444070842202935, 14.918903852455204, 11.586301523236958, 16.112869971902832, 20.557637645457223, 12.826740186069964, 17.15404312635824, 15.810151418730264, 13.89299698417355, 13.327635545160435, 12.147511713566544, 14.742176227795998, 19.47891905264067, 16.269302398591783, 16.36590283088866, 15.054608100869627, 13.341000568306002, 18.994571884262065, 13.655965512368192, 12.095021482280128, 15.70340929850911, 13.673345781850848, 13.123243806528054, 13.631355483952765, 10.916165699136691, 13.410609620126957, 14.144976805497631, 14.390972956597155, 12.057418232235415, 12.715305255492337, 14.413829085492004, 11.133384629344137, 17.162331016933432, 11.745938425976332, 12.91943429062531, 16.723997544791075, 16.569816383649854, 14.000934620132055, 11.928401454264485, 12.184627047170922, 11.571141306604394, 12.345785826067818, 15.339067357456496, 11.347773540350376, 17.129230730046512, 14.75064798952313, 14.90503163909842, 14.994680805753633, 23.243900207765805, 11.287327987020142, 13.703669073712671, 16.285727525711568, 11.485121121513512, 14.254519006360342, 13.083920394253568, 15.257335791709272, 11.302685023595716, 15.906171361017643, 13.719268482709785, 14.999315660436752, 12.876233719490571, 18.776812254913896, 15.236160694381518, 13.43371128595079, 15.540632396240841, 11.469960198563845, 11.54586410930915, 23.104892280243416, 13.587821695484914, 11.672228127347255, 15.60487638317549, 11.72438660095458, 10.94163179082538, 18.460801650771465, 19.241784322422895, 13.24432138244535, 14.214056733397008, 14.444773190147403, 13.713303539510532, 15.974604534065625, 19.71796708784206, 18.0927202926517, 17.961547481779437, 12.961160854178225, 11.506214338944483, 11.395002490349563, 12.144519770685307, 14.743181974842999, 12.79684602891034, 13.804152437968158, 13.896530065855536, 11.134698362373934, 16.058002240657004, 17.6694716301892, 11.299364592527414, 11.615411351876553, 14.85810061942333, 13.331359876519938, 12.943937285240372, 11.804031464505583, 13.385901950225382, 12.159089334277375, 15.620675913481659, 12.371907591505199, 18.30127733730282, 13.133721974320922, 13.020256349724924, 11.247257943363659, 20.414057490175182, 31.24522700617646, 13.156458141729303, 15.442731560847264, 17.0434091869071, 11.930395896353456, 12.54247211059224, 14.363692350406202, 15.27425088581153, 13.971174109188325, 12.87546465690036, 16.151577780970054, 21.987233689854754, 12.239964291465474, 11.289675802000158, 13.464229337238521, 13.057935550242716, 12.241145844935822, 14.608424544660338, 14.068581745803533, 11.81681424951296, 12.246266329452903, 10.711448805977357, 10.17535132168232, 12.28892302602351, 11.085633774007, 10.307530924257101, 12.392637064752698, 14.207054508643415, 12.30634451205048, 13.803059122118587, 10.739171491843317, 13.29826076987246, 14.803599382254768, 11.564454749947327, 10.917198160148736, 10.203625391425756, 12.2041730741854, 16.340968251264396, 10.272907408603746, 11.038810953337437, 15.336349828786204, 11.188126928779175, 12.423147660804728, 12.40624601637669, 11.361800983466148, 12.577849855568711, 12.644838927091108, 14.608354496108337, 13.441827576927034, 10.379332538491278, 10.289146841134961, 14.008452354668304, 14.495530426661047, 12.139532457741932, 12.042682175067627, 13.361783537268733, 12.916247481246012, 12.96686275038666, 16.27441835090966, 10.082116666666668, 11.725873170630857, 11.285956327394665, 10.218614180047638, 12.611183710584303, 14.772204586904467, 13.948279054197464, 12.389832168400902, 11.13320079343251, 11.967483024138815, 11.54499913318585, 13.055137437695686, 14.027977602559233, 10.189334652074134, 10.734591337627213, 12.871412677965937, 12.620328936377126, 11.271572305799102, 12.241026920144723, 10.082116666666668, 12.605437321654495, 13.323322818326615, 13.006122956792046, 10.42856639402466, 20.584420933288566, 11.995417240122611, 15.743808089674234, 14.778905423510801, 13.147392769514331, 19.05279104886325, 11.587178758345756, 13.868479741013461, 11.562794414817807, 10.421452399599582, 11.060969791966446, 16.351131135129467, 10.961535895031469, 10.857579544392514, 13.539251339119565, 11.888840549996782, 10.103463581860645, 11.818597914420378, 11.527855263391876, 11.126271053384212, 11.326617321777082, 11.027717676869104, 15.666617204922968, 10.369363645818911, 20.392821043914832, 12.412784639278005, 10.514939408309548, 10.91268649703365, 15.163158815525904, 13.765438435477884, 10.156471442638328, 10.458161120072434, 12.357997109967863, 14.08749541609233, 10.518825365778188, 11.625838151058947, 10.976190408405229, 12.471246255344772, 10.082116666666668, 10.40255363947338, 12.378203254483413, 12.832225688947846, 11.627920747405113, 11.255026706985625, 10.082116666666668, 10.664264763747044, 10.140044734323792, 11.306421352135446, 10.181819323549886, 16.81757867571395, 11.964341922429702, 18.252896208866705, 11.927672499400998, 10.204017590958772, 14.335047965755855, 11.494198609771662, 13.04634997295652, 11.487523463751208, 10.082116666666668, 13.613452072487956, 11.431841398175306, 12.936490296413936, 10.713553250229651, 18.438157876888695, 10.826715562813659, 11.933434446674408, 13.038593147368196, 10.11302946940409, 12.951779304513458, 10.967780776926055, 14.287918357377636, 10.332217951898016, 10.424216127103472, 10.082116666666668, 11.639492055773655, 10.408707594843063, 10.391443044615015, 10.082116666666668, 12.89280357802502, 10.082116666666668, 13.05798570903314, 10.240804863219639, 14.027698001633487, 10.753647823961089, 11.470997209852335, 11.736377463144084, 12.159303251046857, 10.082116666666668, 11.389345348915528, 10.082116666666668, 12.309328514353876, 12.129185652301071, 10.082116666666668, 10.082116666666668, 11.890232061758226, 10.164051351423588, 12.084722988596859, 10.768575899700076, 13.433995891298984, 14.77295132343905, 14.29852802368386, 10.329188039274356, 14.533677689443216, 10.082116666666668, 10.082116666666668, 10.940862724914867, 15.411936331041755, 11.251742256223581, 13.033937954575912, 10.255624988995912, 11.802223919410638, 11.318727952337948, 12.879966052299189, 14.973444811728143, 10.082116666666668, 12.567126587384184, 13.562691328001497, 10.279663279194539, 11.400708193876651, 14.990785188749262, 10.495130110036138, 11.479356233329153, 10.422287009115298, 14.357990451565934, 10.082116666666668, 10.716927623077666, 10.082116666666668, 11.85248020589533, 10.082116666666668, 10.646616382278134, 13.183866431828914, 11.305852902672004, 14.8985446034382, 12.213564874623824, 10.95912199079085, 15.173404246753728, 10.34755200913305, 10.082116666666668, 11.292907354943116, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.391510930343866, 10.082116666666668, 10.245385207399597, 12.412875867508394, 14.961171097549794, 10.197648575132435, 14.34487635680559, 10.082116666666668, 10.082116666666668, 12.63573389033917, 10.082116666666668, 12.072114461505812, 10.082116666666668, 10.082116666666668, 10.321945479068997, 10.082116666666668, 10.383338840802516, 10.082116666666668, 11.567073998509814, 10.082116666666668, 10.082116666666668, 10.214083316373166, 11.957500014682164, 12.265112825150087, 10.243453549424535, 10.082116666666668, 12.941850053569045, 10.082116666666668, 10.136016404971398, 10.082116666666668, 10.100431877942617, 11.54706170682119, 12.182836308465093, 10.082116666666668, 10.97286849328116, 10.24181680674633, 10.321890408805235, 10.190304165017846, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.310826214485743, 10.082116666666668, 10.59659554704778, 10.082116666666668, 10.082116666666668, 10.30616477194345, 11.860341704837282, 10.082116666666668, 13.641746723603175, 10.482404705207841, 14.109205614287093, 17.642871570181097, 10.082116666666668, 16.01074165511185, 12.69817485815117, 12.421940417762313, 12.281492801361225, 10.082116666666668, 13.841572619960147, 10.087154351100242, 10.082116666666668, 10.082116666666668, 10.579244163326784, 10.802529077339713, 10.082116666666668, 10.082116666666668, 10.999872017336587, 10.082116666666668, 13.32102025756322, 10.328040451657959, 12.86751502345205, 12.233684114888755, 13.315047798033286, 10.082116666666668, 11.578593732295102, 10.608347823913503, 10.503189299250035, 10.772513641350908, 12.285837213945445, 10.226354016250696, 11.07933053986539, 10.109127777398934, 10.082116666666668, 10.082116666666668, 15.409417905064611, 10.525770700407085, 10.407651210432215, 11.414250038050971, 10.355240238477887, 10.082116666666668, 11.311248492853572, 12.323038084488065, 10.19664947962444, 10.380389014624768, 12.859883407913234, 11.118258892322897, 10.218532969941613, 10.082116666666668, 16.112380360879307, 14.657100822900501, 13.630886739432103, 10.082116666666668, 10.082116666666668, 10.164892509854203, 29.787708713785253, 10.525426038978734, 10.082116666666668, 10.836179163522736, 10.082116666666668, 12.058844649784954, 11.323947356515824, 19.527095672689892, 14.039143116888084, 10.082116666666668, 10.699831296423056, 14.778581525470742, 10.082116666666668, 10.082116666666668, 10.082116666666668, 16.150243743287895, 11.301334051133654, 10.082116666666668, 11.766233790393649, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.562423142899789, 10.391580328220668, 10.082116666666668, 12.099234425203475, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.95844759424725, 14.102383632028051, 15.017728378814452, 10.387863366032683, 10.12807260948766, 10.109475552903438, 14.015221708586168, 10.70760630808843, 10.082116666666668, 10.817488235784207, 10.717905433987738, 10.082116666666668, 10.231369323525385, 10.393810234502853, 10.088032440285172, 10.345159285089437, 10.149312503776503, 11.049906463845591, 10.082116666666668, 11.510196240348307, 12.228994708994072, 10.41437085504442, 11.059920551159882, 10.082116666666668, 13.840757120150862, 10.208044978100226, 10.087952000340316, 15.189981879713834, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.929585675297327, 10.19505099734249, 10.388985193124862, 10.082116666666668, 11.569664003771122, 10.52545314668853, 10.082116666666668, 10.082116666666668, 13.128240007623393, 10.082116666666668, 10.082116666666668, 10.88605492773874, 10.174686291896165, 10.082116666666668, 11.170765991063183, 10.082116666666668, 10.082116666666668, 11.410337800930227, 10.672627658337836, 11.288626067741767, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.166925921433576, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.046585353508592, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.42662513330675, 10.762340059085824, 10.082116666666668, 11.054869481907843, 10.367699418632174, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.116730031439236, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.359211858321158, 10.082116666666668, 10.082116666666668, 10.082116666666668, 13.241204184912629, 10.182845473161787, 10.082116666666668, 10.969326549634193, 10.082116666666668, 10.082116666666668, 11.7717448323442, 10.508457869932531, 10.394472442639344, 13.51584975513191, 10.13931323487745, 10.082116666666668, 11.521690041359891, 10.082116666666668, 10.082116666666668, 10.911693369590079, 11.226875437983791, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.660625489897, 11.220618721043769, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.92812423929123, 10.281176863805522, 11.412228606054938, 10.108088515063281, 10.164779286809857, 10.994314111215918, 15.029273297775791, 11.622275959624345, 12.666596500677969, 12.906780174959218, 10.082116666666668, 11.411939814717249, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 12.379259494536297, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.346400601423024, 10.086658943148073, 10.082116666666668, 10.082116666666668, 10.640841874465316, 10.082116666666668, 14.241195716943436, 10.082116666666668, 10.082116666666668, 10.087099970318926, 10.186445233925062, 10.082116666666668, 10.082116666666668, 11.561912668863265, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.597910320886545, 10.871221138182577, 10.353798995935687, 10.082116666666668, 11.836779093776704, 10.710671698367385, 14.275594890309481, 10.082116666666668, 10.082116666666668, 10.741875822528293, 10.985962866119985, 11.665081193954055, 10.082116666666668, 10.082116666666668, 10.823408349153585, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.799265542696624, 10.082116666666668, 10.082116666666668, 13.572386060654802, 10.082116666666668, 10.87517568895332, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.389463289905668, 10.791749737442899, 10.082116666666668, 10.934168320128148, 10.082116666666668, 10.916658009683717, 11.212467770206016, 10.368270527956168, 10.082116666666668, 15.49626406935764, 10.492772671710629, 10.082116666666668, 12.312691643938377, 10.082116666666668, 10.294234256237171, 10.169945146596623, 10.082116666666668, 13.646997485950191, 10.082116666666668, 10.082116666666668, 10.082116666666668, 14.35016643805737, 10.16013963884097, 10.666999715295324, 10.082116666666668, 10.838627750736096, 10.082116666666668, 12.785458647424818, 11.567992103733342, 10.187992116522356, 10.082116666666668, 10.082116666666668, 10.87900277619154, 10.082116666666668, 10.583851569363137, 15.05335449652274, 10.082116666666668, 10.082116666666668, 10.152441103663358, 11.054875724860505, 10.082116666666668, 13.096777941206563, 10.082116666666668, 10.106127036970166, 10.156800246808958, 10.279266581065528, 10.124790636494984, 10.082116666666668, 10.829145421876985, 10.082116666666668, 14.155539116905407, 10.082116666666668, 10.214063296170773, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.547799621512295, 10.082116666666668, 10.161075136836658, 10.1389265410558, 10.082116666666668, 11.913664918651829, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.53780598235207, 10.082116666666668, 10.307063550673806, 10.100800452552209, 10.082116666666668, 10.61642414829239, 10.313871883936216, 10.4884197777318, 11.980474504022006, 14.164937460965193, 10.514492790811877, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 14.99176376600906, 10.082116666666668, 10.082116666666668, 10.175678698067872, 10.082116666666668, 10.082657323933084, 10.30248500828022, 10.2077973945842, 10.082116666666668, 10.23322910044754, 10.082116666666668, 10.136416191175426, 21.382779964993706, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.333200159970612, 10.082116666666668, 10.082116666666668, 10.39916354350403, 10.082116666666668, 10.082116666666668, 10.082116666666668, 15.507865143331104, 10.52676804839387, 10.083697257034938, 10.082116666666668, 11.978334991022688, 11.538539973354174, 10.082116666666668, 10.249145145612982, 10.082116666666668, 10.156660011541032, 10.352114865262322, 10.141189587632788, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.396453012658547, 10.082116666666668, 10.27064552087882, 10.082116666666668, 10.082116666666668, 13.510087359597435, 10.19050631012547, 10.082116666666668, 10.082116666666668, 11.569720605039887, 10.082116666666668, 10.082116666666668, 14.942840280672113, 11.972337235387384, 10.082116666666668, 11.265084971744606, 10.186899544903666, 11.388141630818687, 11.486617744454428, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.25512336001594, 11.602107402436205, 10.885439222682747, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 14.639289749346947, 10.122196562319713, 15.763996849573061, 10.19356436199081, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.134566411342362, 10.082116666666668, 10.082116666666668, 12.826575087382066, 10.119242198078762, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 15.294331802048664, 10.817926148473449, 10.082116666666668, 10.905044424724535, 10.082116666666668, 11.657275576168471, 13.713362226751293, 10.082116666666668, 10.082116666666668, 13.596359100268582, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.104205682924833, 17.49193018205668, 10.082116666666668, 10.082116666666668, 11.293696468742164, 10.082116666666668, 10.082116666666668, 10.087558399277247, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.174549288858648, 10.162109311964532, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.463552635581147, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.716545077107085, 10.082116666666668, 10.082116666666668, 11.637587793781396, 10.181713100009869, 10.082116666666668, 10.082116666666668, 10.413149494126348, 10.16142151202349, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.903425152984195, 10.082116666666668, 10.082116666666668, 10.249132703624982, 21.031541930676614, 10.082116666666668, 10.082116666666668, 11.091632628977317, 10.232339327456916, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.228001833955046, 10.082116666666668, 10.082116666666668, 13.041426999397151, 10.292029576407705, 10.082116666666668, 10.082116666666668, 11.438972085250068, 10.082116666666668, 10.654689210766392, 10.082116666666668, 10.110962476829155, 11.973775198344136, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.750438700658668, 10.082116666666668, 10.082116666666668, 10.647296472899802, 10.082116666666668, 10.082116666666668, 12.518977135190326, 11.2801087122283, 10.082116666666668, 10.082116666666668, 10.082116666666668, 10.082116666666668, 19.381947457037203, 10.082116666666668, 10.082116666666668, 10.082116666666668, 11.756123319190564, 10.202204816844302, 10.082116666666668, 14.244233434620446, 10.082116666666668, 10.762753760371254, 10.082116666666668, 17.99276593649053, 10.082116666666668], "1LEO-3HAGS-3GS": [20.841916736416174, 22.31076388479957, 14.09750025817437, 20.206219379436266, 12.095727841648939, 24.47630382920988, 18.668296305133158, 12.81425217760253, 18.06560698780939, 14.117091852090828, 25.949229474046664, 15.448865496552658, 14.49138632368078, 9.617521449687173, 21.93193144036511, 34.41423403084977, 17.317975633583956, 25.3024485222873, 24.409974535326622, 15.203003508659034, 19.75454749649727, 24.99208475972696, 24.60089220048387, 13.734257477491429, 21.580166059512177, 15.837443225192128, 16.19008805617623, 25.286903601257677, 11.556015794890474, 20.097139039710274, 22.868102272643004, 18.158277850372727, 14.314249538759304, 23.096142637772957, 16.9316527712053, 29.645618559787387, 18.89254287396483, 19.739535782865314, 17.467784931414425, 18.278795479925858, 21.283022814573627, 16.553304284074187, 16.6400902253894, 21.54855611542405, 15.1452746613501, 16.485927891766362, 13.433273366961147, 14.511689869730674, 10.133807376125871, 23.782182445472277, 27.663219071383722, 13.863975954599933, 18.68906682809626, 16.635583079001606, 11.015832893214816, 24.700362725462455, 15.620792769066945, 22.186321759109028, 30.91980025419161, 13.854119867970173, 18.874827929282755, 20.579756993636785, 14.195955668122227, 22.80448523144579, 11.78717057025141, 16.388176120372012, 12.031652599850387, 12.399400952365676, 17.266460161312335, 11.396294661543001, 27.038603013009986, 14.747587743797569, 22.437116059673485, 21.550532410415624, 20.08173441591973, 18.0836345465356, 12.534621459380782, 21.264567620716615, 15.773570924717356, 22.132146219118717, 20.278619764591532, 17.1027565036113, 10.850980937252233, 13.564636939994259, 22.189773905007115, 21.71880407500607, 15.101310619286354, 30.30195466390971, 18.689679943497524, 28.168981174207204, 12.569559181237514, 15.328308415464955, 22.596256422183266, 13.678243303608857, 15.828302094309768, 16.75177534416285, 16.388674092041683, 23.392686156985693, 15.988919027380273, 27.651120674527725, 9.185263988537036, 15.096848657244134, 15.409945736148465, 15.304151741795435, 13.907246613799332, 12.772495446107913, 13.989118459124883, 13.29052356445066, 19.979702080973013, 17.363369930574788, 13.886446982350447, 13.385957505667502, 8.22284511614566, 18.22797417345119, 11.416903576988028, 19.35887706995084, 14.850741169470735, 17.41741828732258, 22.867543825745134, 7.417398532463273, 15.274111465252918, 16.3337610077041, 17.38156403970921, 18.018235088940507, 20.531038899892707, 15.834935404958856, 10.860855529736817, 12.178814476198, 11.082664528676784, 11.614320154900856, 11.25754289502624, 9.992167812186684, 17.930132004660244, 14.808400296559459, 13.823559182230978, 19.36309634803581, 13.509220943282902, 12.880552678142875, 14.807816974060373, 20.095443938737702, 10.245265360098006, 16.6192224457803, 19.171013047823443, 18.94756819065662, 11.52593805122134, 13.256901920937537, 12.45782970767879, 15.330394642995445, 10.534662116106587, 16.004963016335626, 18.674581884855364, 14.625752105869056, 8.854901796634733, 18.440478405974222, 13.428068332465793, 12.723436226465598, 11.04398426727438, 17.760385476819124, 17.27623766418389, 16.461295001765198, 11.588710462909365, 13.497829796210477, 10.106950440720214, 15.127387864322577, 10.843543561406934, 13.921356669521055, 8.571920803658466, 13.26297700633625, 17.841229115674412, 17.333301757651267, 9.863016947149758, 9.999243166995697, 14.105442912843824, 20.64753483386863, 13.374547437447642, 9.459220729404727, 12.453223836593294, 21.041859979396126, 20.857638322906386, 23.072570479471818, 9.50417711967241, 22.936481920551806, 8.783962737511587, 10.190896430861581, 15.406189822421693, 12.26634063269407, 24.871147628770142, 8.320334905174976, 11.050297199836454, 16.801151404261436, 14.324900721254025, 10.87311397267916, 14.844205601922352, 20.367260334956885, 15.176841439127292, 16.854562502711897, 9.474784339369775, 15.294778018816809, 8.915881382347676, 12.541468787260838, 8.848875846103173, 9.878010743921056, 10.008887519667551, 7.495833357069012, 9.846967807005493, 15.807565749933184, 15.743010148726492, 12.579262943861936, 9.673688796080611, 6.40892842341198, 11.99348417027, 15.751472765037175, 7.10557668737812, 12.869520808763236, 15.58338490735989, 11.494781410547128, 8.031452482864145, 8.656590464109712, 12.250796978046631, 8.717733680645205, 7.657422110021301, 16.353373493366828, 9.472954512009656, 10.243338495944224, 8.986781840461965, 12.183252371944848, 9.395640871192677, 15.117784315632877, 11.655152340313743, 12.14095249175537, 11.943276476089713, 11.458646421250252, 8.540566252308698, 12.13204658332003, 15.429723768602809, 12.103407594091637, 15.28648770708846, 8.924865597983366, 13.128180156213755, 7.62499256898411, 10.62456924592413, 7.81037903584375, 15.621907085958783, 16.603879137961997, 10.638647173648199, 8.58771403237655, 8.93662285714522, 11.459402985559375, 14.77542881685208, 12.227535449800467, 18.316603301689227, 11.3005028955075, 9.375332917144561, 8.521387859844308, 11.728807995961118, 13.330422827151697, 12.58735365412121, 6.852768689410469, 19.76069483022152, 11.888696655320615, 11.179798991810173, 12.248047478294284, 8.16477530709431, 9.99734464885355, 9.895527414550953, 8.802543216274472, 6.828087271825643, 13.694650874640331, 9.655401583929198, 11.54857582584773, 12.1435680029606, 13.233488421869053, 13.755161915490639, 9.993943314016219, 7.057260090657606, 14.237898739579075, 13.724614254481788, 7.960170899528659, 12.762138437318098, 10.845090315871227, 7.76330658166301, 11.242343582070147, 8.379042749900904, 11.276081395181075, 15.495042408013553, 12.62464352663534, 10.72989726358833, 13.869462423510132, 12.872890355736155, 8.771213455972772, 9.97709634449939, 13.102749505509369, 11.703118068094577, 10.683181652116252, 16.454275033978018, 10.507311755727981, 10.703386638434289, 11.869697729513405, 9.50597864374476, 8.569085023219444, 10.435491074887505, 11.56347311860593, 12.251989760265209, 11.226493798588825, 9.78042225922758, 12.055674785059438, 11.52533400534833, 10.083888955096674, 19.88256362353039, 13.86295692611425, 10.835292069453416, 10.614649820986312, 13.717244449890279, 14.925168802993996, 10.72382751219538, 9.697229961873193, 8.581829901238935, 12.616088892481416, 12.434137340713061, 11.445048790723582, 7.7031574534533975, 10.161859448345586, 9.540510469315537, 9.312529852823758, 6.329078412671108, 9.633597292417441, 9.604237778434479, 13.382624184569671, 12.02223748229043, 9.83648350184323, 7.327549054854458, 10.469729203942904, 12.968964009689135, 9.246919579525773, 9.101392899475082, 10.966581233540712, 7.422691215957096, 8.005241793302543, 7.73273696241472, 14.066150133330774, 8.613395846700836, 12.652845456159305, 14.977137184957687, 14.385685725260767, 8.858144566586827, 7.503091143134247, 10.139125450789297, 6.594486790744801, 10.08009802452814, 8.194294775879115, 7.310890208682102, 8.023178598507545, 8.695943543456309, 6.68150971069205, 8.18759870388743, 11.884351495689428, 8.935809409298752, 7.907184613908194, 9.720221733850476, 7.559535069967365, 10.198655054074713, 15.551294340430438, 14.00860562935491, 8.300567920842951, 8.264175389305478, 16.722822248566267, 8.469911921909668, 10.379639126966019, 7.154372870933676, 7.022914576228045, 6.060733835406252, 16.926990948149303, 10.74038862616183, 8.914037528470365, 9.634159583311419, 11.454592348441988, 13.55675964724245, 5.967152080477271, 9.456041105956217, 8.221598899934342, 8.188581183332246, 10.27997718299482, 11.486124626524882, 8.146900570268059, 9.490706243191143, 7.765030737717631, 8.321386884741571, 9.96851935910828, 6.668144340167863, 13.83624504150579, 10.156368974683938, 7.2636764282795445, 18.979155476563328, 10.167017586397494, 9.361924567678653, 8.372915074520321, 12.077167472171027, 9.897500188390065, 12.546397038072955, 8.612076082986752, 6.95465921681128, 11.717307804183516, 7.081213400482143, 10.53635405062254, 8.835862173075933, 14.313858283498194, 8.564353903640038, 8.407454607911095, 8.479892804821297, 8.100021842445297, 8.674050929398412, 7.295865789325605, 9.477536728395927, 11.910804608754034, 5.954992332561857, 12.889503137658103, 8.866919423120162, 10.518147428566213, 7.410996853755989, 10.394185343960906, 7.169399678713421, 10.195375530400156, 12.417375608601262, 7.238308407887928, 8.700727074815813, 7.621601382508828, 7.630817649797485, 7.297038295347158, 9.18539971399862, 8.394502338667309, 12.46907485697963, 8.445371240249232, 9.037260982814109, 6.520490318216169, 8.165789386178037, 10.879922677384469, 7.6543953727146095, 11.98249807231956, 11.44258167553024, 6.419113136513002, 13.75886446350653, 13.45295791205335, 8.243699799523615, 11.639164193601149, 8.343027170499687, 9.539425989704673, 8.404155847929816, 9.635871704678568, 6.608857859103398, 7.005860588209336, 8.67196938734225, 7.5524113946759694, 8.371932531071826, 8.141982239027493, 6.686448755976948, 8.830998143626617, 6.873039229081576, 8.817070770139939, 9.70952238694094, 10.83768688913067, 7.314239305332801, 6.865884638508238, 9.002625342934264, 5.7356803514336425, 7.641735999623214, 8.832721707959774, 7.478062020368542, 5.825330290636642, 6.513196500247422, 11.016478907232242, 6.641964914167399, 6.467736319519944, 9.077641415020215, 8.061428944987378, 8.447926067553235, 5.617693523575971, 5.568888888888889, 10.289592044028161, 9.030057145184461, 7.478501252043776, 12.565648323806183, 8.429465835589637, 8.336591296942538, 8.368235911080053, 6.818239755473781, 10.087062506806877, 9.706071817226034, 5.792417478937327, 6.31970359718683, 8.370750898813547, 9.273738727224252, 10.188911339854377, 8.801717340284325, 7.87075431425262, 11.241944260017778, 9.57713351522696, 9.32073201271241, 8.402123602541225, 11.322167953719573, 9.152762470396896, 7.7219576397559395, 6.796527160292756, 12.011334552601634, 8.159205117823634, 6.3399727507570445, 7.3915498291629, 7.86410388794566, 6.1163378324563515, 12.232812466727967, 8.166314894509458, 7.956145071507138, 5.568888888888889, 7.535869807973121, 8.068773280240261, 8.228334132763903, 8.52662749197264, 8.454036176273123, 6.09694840992872, 13.207277902489224, 6.316122979951071, 5.568888888888889, 13.975283254039041, 12.123537868755667, 8.360101088493971, 6.121864850916655, 8.332956537428664, 10.78880639259987, 7.38183089110178, 5.947223000532324, 6.429875110050003, 7.633958265559835, 6.341009350935728, 6.050323544068671, 6.3260586071017695, 6.482666074625057, 10.97780462848159, 12.22122287526208, 8.369164617155352, 5.798100240476074, 8.601314900573275, 6.44042732380946, 6.907513047212589, 7.370328025972596, 6.229753360671612, 5.568888888888889, 14.064791773126846, 6.052685804637919, 11.220713053795217, 6.583656228619676, 6.525171630336941, 9.016879586263792, 5.677713468883692, 6.297237254931198, 7.842922259540184, 5.638465533485767, 7.322582679624098, 14.104328187121144, 6.638725907406702, 7.221563819619172, 6.005743844266561, 5.568888888888889, 6.180066088039853, 6.949988542615786, 5.568888888888889, 6.88431580577602, 9.620720940137089, 7.023352272892593, 5.708248253263756, 8.508567572338695, 7.323945002711159, 9.337932207953786, 5.571732978263821, 7.087939684101202, 6.338054247606375, 5.689686250555254, 5.72027301982582, 5.94957563357855, 5.568888888888889, 6.030288640792438, 9.787891910193158, 6.185250075798149, 7.477792552550646, 6.281396688003978, 6.443205696025605, 6.153490788489733, 8.61504261351123, 6.167341623286372, 7.877772509508092, 6.360924440321937, 7.33161091024187, 5.568888888888889, 5.632349974026181, 7.706193045220271, 7.040875347029377, 6.09299951866459, 5.568888888888889, 9.366170843474602, 6.743123571345582, 6.535207091185345, 8.766149221320886, 7.281800883079304, 5.568888888888889, 5.991830100635077, 5.747106024038765, 5.568888888888889, 6.231521197049832, 5.568888888888889, 6.640699229081552, 7.10769420647809, 5.568888888888889, 5.568888888888889, 13.66405520463145, 5.568888888888889, 7.20143210000755, 6.322197270807002, 9.966427869700672, 9.115202436558684, 7.100310727270787, 5.9680031525076505, 14.191772341355009, 8.24486096624684, 7.5055322429052955, 5.788732972348119, 5.568888888888889, 6.881446607032538, 5.699217804583626, 5.568888888888889, 6.643030084980478, 5.612749756755748, 6.612241070908597, 5.609307333288627, 8.2956928473951, 10.284540102662268, 6.3991728537046555, 8.62769143915335, 5.568888888888889, 5.568888888888889, 6.480239522697184, 5.6040614240339615, 6.244361863556268, 5.9695049659406205, 7.066200418799808, 5.568888888888889, 6.3084358271756145, 5.568888888888889, 5.568888888888889, 6.305886349885565, 5.568888888888889, 7.126839187718161, 5.568888888888889, 7.473139000112403, 6.104349286223829, 5.568888888888889, 7.372333997938088, 5.749446942670455, 5.568888888888889, 9.291347445011452, 5.678003118473198, 8.49637759689388, 6.236186942909712, 5.568888888888889, 5.568888888888889, 7.925151340721756, 5.931376895849591, 5.621738827229824, 5.867223645060931, 5.844101193751188, 5.730800043630224, 7.599832151957375, 5.892800218338418, 5.568888888888889, 5.568888888888889, 7.189754356752862, 7.135556182803414, 5.781680189326625, 5.568888888888889, 6.232599468236663, 5.7088015972181045, 7.575634718836075, 6.598802796226102, 6.252848498683987, 6.296236769530857, 5.813135907022336, 5.9893856225252184, 7.25781882062779, 5.568888888888889, 10.96906921690979, 6.811214999457939, 6.900371555705105, 6.113983790993475, 6.193706326478508, 8.31038490380354, 5.568888888888889, 11.325083040922419, 5.78963022836409, 5.76911986348421, 5.568888888888889, 5.796715795832257, 8.175709627758064, 6.697215221597588, 9.71846560459439, 5.8289740390462175, 6.167240561684396, 5.684660933475533, 5.95762340855916, 5.568888888888889, 5.622277894446674, 5.568888888888889, 5.568888888888889, 5.872241059614383, 7.4740170995895685, 7.944504556838837, 6.163702882803792, 5.568888888888889, 10.01712471976434, 5.81874129708731, 5.568888888888889, 6.016493288649215, 5.568888888888889, 5.568888888888889, 7.832515747201732, 7.117869702704798, 5.626897467519215, 5.700410441067963, 5.568888888888889, 6.64547703358285, 5.568888888888889, 8.003102449146672, 5.568888888888889, 9.505131583161589, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.110323721400069, 5.631864032645633, 5.568888888888889, 6.785152402549805, 7.074122041766596, 5.568888888888889, 6.322491569475629, 5.621349247652093, 5.641647465023691, 5.580551035231969, 6.211644006745312, 11.41269442315852, 5.915487626817464, 5.674898819955447, 5.568888888888889, 7.914281761931173, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.450425204381843, 5.75932024723296, 5.568888888888889, 5.568888888888889, 5.649268792781984, 6.001448146620186, 5.568888888888889, 5.6029714307322855, 6.579502421532921, 7.533784888847301, 5.568888888888889, 5.568888888888889, 5.640568909825398, 8.723508405029497, 5.678703847551998, 7.183113744658203, 7.029437517895912, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.85390084053941, 7.101091956984239, 5.568888888888889, 5.568888888888889, 7.494100708830323, 5.568888888888889, 5.568888888888889, 8.557627110763065, 7.796301203513876, 6.58757601801737, 6.854898935642767, 5.699763929069449, 7.172137325137667, 5.568888888888889, 6.734485511410065, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.16398142885776, 5.568888888888889, 6.8253654255689655, 5.568888888888889, 5.568888888888889, 6.366892268476987, 7.441530311685965, 5.595857327133368, 5.568888888888889, 5.568888888888889, 5.568888888888889, 9.961939277466378, 5.971939578290525, 5.764465931200514, 5.568888888888889, 5.568888888888889, 6.678342777865043, 5.568888888888889, 5.824016702571175, 5.618724641374334, 6.648039015741858, 6.6080021774769335, 6.086865677119274, 5.723588073142784, 6.2507437563569725, 5.568888888888889, 5.568888888888889, 5.747100087858171, 6.194035782476352, 7.94732586824764, 5.568888888888889, 6.585744561767847, 6.259958779685812, 5.568888888888889, 5.6213999482392705, 8.73942289218532, 5.656200452968715, 5.568888888888889, 5.568888888888889, 8.542499496085256, 5.568888888888889, 5.568888888888889, 6.857887972208361, 5.693377403036576, 5.713981131279598, 5.568888888888889, 6.329470589251651, 5.621328350822319, 5.568888888888889, 7.659258934042479, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.0989487705478025, 5.568888888888889, 6.603677354465921, 6.903101560024272, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.037710554523322, 8.205860343154114, 6.357786261288658, 5.612779520644709, 5.568888888888889, 5.568888888888889, 5.569038681891449, 6.524535858084435, 11.55200297895826, 7.429093973629567, 5.779448403363452, 5.568888888888889, 5.703717565687289, 7.004921514883781, 8.562802179403434, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.886439440256436, 5.6589804821346, 9.427067305122808, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.961008309698633, 5.568888888888889, 6.822495375311424, 6.8625133936729386, 6.676714690146396, 5.597326140007289, 5.568888888888889, 5.789706075635335, 6.071107352779423, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.616376300072307, 5.568888888888889, 9.669944115663117, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.626155792942145, 7.406717673732786, 5.649309218507559, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.551155568188535, 5.955028917820742, 9.09150087345915, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.8424187841207225, 5.568888888888889, 10.664849177005244, 5.568888888888889, 5.568888888888889, 5.671866417712058, 5.568888888888889, 5.578256356370196, 5.568888888888889, 5.568888888888889, 5.672419066781319, 5.708579906763223, 5.568888888888889, 5.79600847777604, 5.568888888888889, 5.568888888888889, 5.568888888888889, 12.787042550171627, 8.781494551760519, 5.715509045374033, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.835289789411157, 5.568888888888889, 6.612538856326669, 5.568888888888889, 6.753892530373626, 5.568888888888889, 5.568888888888889, 7.2108068480226795, 5.568888888888889, 5.681220561936677, 6.765349973772586, 5.568888888888889, 5.568888888888889, 5.568888888888889, 9.381112464852283, 5.682957013886424, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.779459646944594, 6.367894911275067, 5.9699743861908185, 5.627688152208065, 6.45537173712708, 7.930190252125493, 5.568888888888889, 6.068492053806239, 5.568888888888889, 6.756132958709401, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 11.431142038429975, 5.568888888888889, 5.568888888888889, 6.604451341069262, 5.568888888888889, 5.75205610069347, 5.568888888888889, 5.568888888888889, 7.6481333182236915, 5.568888888888889, 6.329777463396856, 5.660802309667642, 5.568888888888889, 6.016135920896356, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.168970212590004, 5.568888888888889, 5.868407560747797, 5.568888888888889, 6.127790521485588, 5.602262454405012, 5.568888888888889, 6.353613527742665, 5.568888888888889, 5.58033584725272, 7.284179291693067, 7.2102858813324815, 5.568888888888889, 5.568888888888889, 7.090268143629635, 5.568888888888889, 7.596816221594775, 5.568888888888889, 5.568888888888889, 8.658534862354148, 5.61536798589562, 5.568888888888889, 5.568888888888889, 6.611038980552826, 5.568888888888889, 5.568888888888889, 5.615192027504798, 5.568888888888889, 7.8982718350374395, 5.568888888888889, 5.568888888888889, 5.576496762556939, 5.711461793603781, 6.0322068468166785, 5.568888888888889, 7.9400423591802, 5.568888888888889, 5.568888888888889, 5.726641222552417, 5.568888888888889, 5.568888888888889, 5.5835783009889175, 5.568888888888889, 5.568888888888889, 6.354442686046993, 5.568888888888889, 8.138815481638353, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.710192148392353, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.711863438230415, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.500520854026657, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.142194147149802, 5.91097883171673, 5.568888888888889, 5.568888888888889, 5.846259728735205, 8.188934262511745, 5.568888888888889, 5.7687942490126884, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.651260909137127, 6.3392332241607505, 5.568888888888889, 5.568888888888889, 5.681716159736661, 5.568888888888889, 5.568888888888889, 6.566041397130511, 5.568888888888889, 5.6670316677733155, 6.377436914374644, 5.568888888888889, 5.769507666353185, 5.568888888888889, 5.90496525085558, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.826042972564981, 5.568888888888889, 6.796604826334768, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.607375220528154, 5.592231291421287, 7.228772720716308, 7.182857234337211, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.550077164638436, 6.552151287314172, 5.568888888888889, 5.568888888888889, 6.614094989431813, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.711809736856848, 5.568888888888889, 7.199762387075452, 5.568888888888889, 5.568888888888889, 5.7088718175247255, 5.568888888888889, 5.568888888888889, 5.752765588597469, 5.840039939927737, 5.568888888888889, 5.568888888888889, 5.927625608625585, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.005484813249168, 5.568888888888889, 5.764508549749186, 5.568888888888889, 5.601737854850869, 5.759450202078485, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.989895288129092, 5.568888888888889, 7.144787248165258, 5.568888888888889, 5.587088718333507, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.685111303658645, 5.7430009489697245, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 12.358209492020807, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.657120045161725, 7.1836152986955915, 5.568888888888889, 5.568888888888889, 5.700274404330805, 5.568888888888889, 8.921790753233662, 5.902402265123305, 5.603091577787423, 5.568888888888889, 5.568888888888889, 9.189911860166756, 5.568888888888889, 13.751125511987143, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.672176753352812, 5.568888888888889, 5.868932949872035, 5.568888888888889, 6.806862550740624, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.182369609677655, 5.568888888888889, 5.568888888888889, 7.529900629809792, 5.801331259541681, 5.568888888888889, 5.651576867665784, 5.568888888888889, 6.106163019959406, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.113805584617678, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.97037552467212, 6.843123487858075, 5.568888888888889, 5.568888888888889, 5.6871115605490115, 5.568888888888889, 5.568888888888889, 7.112778387151702, 5.568888888888889, 5.568888888888889, 5.568888888888889, 7.519930876238921, 7.442661838169051, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.122531322743685, 5.732888901836655, 5.568888888888889, 5.568888888888889, 5.568888888888889, 8.328194213324105, 5.568888888888889, 5.800237820364397, 5.573682671387643, 5.568888888888889, 5.568888888888889, 5.750735928266646, 7.666170372481589, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.86892952236493, 5.568888888888889, 5.568888888888889, 6.589162685378305, 7.032974154022851, 5.568888888888889, 5.568888888888889, 5.687486249700369, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 6.5037633185460155, 5.568888888888889, 5.568888888888889, 5.689210603515793, 5.807608665275695, 5.568888888888889, 5.666904944023812, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.576575472909145, 8.444735893352822, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.714882625026694, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.9699683749589365, 5.949784567078049, 5.702963167999674, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.568888888888889, 5.650572231982338, 5.568888888888889, 5.5927284971409295, 5.568888888888889], "1LEO-4HAGS-4GS": [26.222810626010777, 14.62113965465328, 18.603517599808757, 18.586792665651366, 18.859248224472942, 23.346335983768075, 12.797443355815409, 18.030422523693666, 8.758346047168969, 9.90504529640286, 10.799146723512813, 7.2930582150784, 11.640119146269477, 14.00537800338418, 22.527188412921983, 21.80748327934191, 9.35154831931357, 13.525703964420932, 21.076850243669117, 21.20294750935866, 17.194781213278976, 20.98036212074518, 25.933985721729176, 19.635910482954007, 32.27467145108552, 7.329038103252974, 22.696543504357, 10.696726426683757, 12.217285629095935, 16.34049367877161, 14.039846646554302, 9.563795864137306, 21.657609720892825, 10.304207696271154, 16.56312415313673, 23.97123430761549, 18.207421407092927, 13.061875258759091, 15.791971776023521, 17.85902914739903, 9.793937872215468, 11.598197857356174, 15.545883081450619, 26.97561014525138, 22.85885454320544, 9.414288221611898, 16.807896973759313, 10.606286123452866, 11.681542014469938, 13.3897987694255, 24.22941544548333, 17.964304683468768, 8.934358608339407, 11.090032241171494, 19.455560668062382, 20.497000090937423, 13.958816464339344, 9.780502581333389, 12.940193213772305, 22.15527847271658, 10.386581671703006, 13.594431280896591, 20.541053403674645, 16.10567163431586, 19.08809641215278, 26.217165481098043, 13.69626014325498, 15.952301426612523, 12.600401029262992, 10.20909665165539, 25.862784909468708, 22.681779442255454, 15.99821852092841, 18.162778286144988, 13.691398428554928, 13.035309487050407, 13.734432631811954, 7.34940997266107, 17.713747668536584, 18.183321334299315, 20.052919778125606, 16.49510478159225, 30.976184582394733, 16.800440169349784, 19.83034499056908, 14.550430323786227, 15.472698928560547, 12.239678437600967, 20.077398298235014, 12.061597618292701, 12.957587974716368, 19.556978212994544, 9.733964607656606, 7.809851077613562, 19.178032996228183, 12.815204430388688, 14.94321392696266, 13.570351859946776, 18.17730414499332, 13.273249884407242, 11.211450765706225, 13.52465807943715, 8.860278444507422, 10.548336441072916, 6.180004565175359, 11.848676998130431, 19.094357239035187, 17.117986898220458, 16.5098274827194, 10.058116256198838, 14.946261264394133, 6.329057374251563, 11.935614011983077, 15.85894854011959, 11.518220195296127, 17.439929468287364, 14.748664319669258, 18.302805823327613, 13.085693989058685, 7.62151833794809, 6.18436528061644, 15.829329989988766, 7.235353917438185, 8.030649709138533, 13.689912745932254, 10.36096941902033, 12.274223584197907, 25.373183196689343, 10.46416139271381, 10.815887186744591, 7.333320021345378, 13.71925954165034, 13.339462352753088, 5.8940993386793785, 11.360106125707192, 18.610879166541455, 7.187811824146996, 11.777391442090112, 7.937570659469635, 17.08334284741687, 15.183966341039707, 10.130029025496778, 11.692593020955988, 16.385262013298803, 9.248038696931898, 8.959528954170814, 15.113436075710997, 11.877648085361304, 6.869079139274804, 10.742127306370888, 10.155291290189732, 4.889939115540617, 9.86830553469792, 17.30905731861804, 11.153331946304348, 8.672496289531393, 6.466632669971551, 9.005425326533075, 10.012576122538634, 12.521408347518816, 21.848432678192484, 18.204357643406368, 8.02229292828865, 15.815838934582542, 7.557584539692307, 14.07725211951837, 14.058220092666952, 19.19908855406266, 11.96963914872927, 18.503947338293525, 14.231290020892319, 7.0155697008675775, 15.728517302769255, 13.146199848536478, 10.073460038472227, 8.369936627549718, 6.436667642831158, 7.519737195452277, 13.934863642230559, 21.642505349579764, 8.928104781604526, 16.57967051998923, 10.603593576881568, 15.855174683580493, 13.42546730358339, 7.649043741394348, 9.717029545717544, 12.024474095722045, 13.61358688644418, 12.99608715842891, 12.971259209924522, 9.200258324180473, 10.144170442413726, 18.920162721614027, 14.135160608835301, 6.583838692159113, 8.05754285406573, 26.2988107901783, 9.738893787773547, 12.139684107401392, 6.99820639864884, 9.217353975018215, 4.796007103556371, 5.816480780088498, 4.056639993171864, 12.74022372765606, 9.441614082385126, 10.722321586809088, 10.979904695511253, 5.4954907243480005, 9.835536706214132, 10.386754374859363, 6.941565335186656, 8.237191308642608, 8.299783185715574, 7.717109270518204, 6.940927712701166, 7.720852207703142, 5.793549551485044, 8.614691732197796, 7.877181194788838, 11.611280931372232, 7.477808731538674, 11.842915154630173, 7.259036241736121, 10.31169608224749, 7.607677834274108, 9.908500158720573, 7.053332932431929, 11.320323944237213, 8.805155811525173, 7.563690616738416, 9.868588526466764, 7.9249853093731994, 16.228510721432478, 13.857557075160491, 6.800882875272603, 7.936519229663117, 9.203381372736935, 7.001431834504369, 10.006137416763476, 6.3015217793410425, 5.811612343394121, 7.500095209370628, 5.316891078686205, 6.616573541457556, 7.254511501082578, 7.283338284707524, 7.284555754991215, 9.440113257766932, 10.473029396093255, 6.587496776954981, 7.412898240103931, 6.694193770802855, 10.563454599350642, 14.15398655465876, 5.972182833794207, 4.972139899655551, 15.03121118345456, 6.811664752880519, 7.038941670468932, 10.787781412541324, 7.698473284327537, 6.087659584023771, 8.170793146569862, 8.970323136566897, 5.829717376600808, 12.549648534309974, 8.780358816632683, 7.9111501173235625, 6.306612490876928, 14.538878319856382, 12.571822608068777, 7.690090696775753, 10.87336330700348, 4.871317748427216, 8.756252527601342, 9.353486295641206, 6.467522493869667, 8.40858680637185, 5.431840899862498, 7.186536843315722, 10.206907188389897, 8.151931951115996, 8.20770367578539, 14.004083346826787, 9.700162700568681, 10.481067847136137, 8.513706664846396, 6.359978647491807, 9.532989325652755, 9.900795438024652, 6.992948844656469, 9.169700652820378, 4.594895707588397, 9.088436980521285, 11.113862990714773, 5.796802205604566, 5.537265947940355, 5.771822137205949, 5.0899695516678, 8.69988437026787, 6.430957858922922, 7.986688348094461, 6.252778631017721, 6.183180719134636, 5.540159473723143, 8.94209751907047, 5.9186002421277095, 9.088480004985085, 11.226651758120585, 5.464276054186339, 10.777867786604896, 11.184301916738228, 5.601542799616462, 5.471761149030555, 8.015636545114264, 9.309579973796723, 6.635303549914615, 10.897578089634214, 4.377821530024174, 5.533440705222618, 4.26982899897063, 6.370201587735518, 7.382797041017227, 10.088613201323987, 8.625278361410604, 8.754765808896083, 7.355823513713028, 8.181117302317222, 9.241966873730428, 3.997509295989936, 9.861594624398709, 7.8321524695037725, 10.905494870492134, 4.686831665687551, 8.110825848827872, 8.319371053643524, 7.303116715667666, 8.05527173396267, 5.895088901509401, 7.07907715903584, 7.042044740466361, 16.650677292162374, 6.2119283370282, 7.527827536533907, 4.109580774813298, 5.227232177530655, 6.601825546471374, 5.738670980805087, 10.754934951670172, 5.798693686276782, 6.458163318238927, 7.6397322621862545, 6.216431934064448, 8.101398344938731, 8.305850079976278, 5.5162319225727385, 9.59764649242473, 6.865734112636844, 6.06844109789095, 10.606757313570132, 7.893536632734255, 5.063902103646341, 4.22682222484228, 6.1269664493334695, 11.078635943061949, 6.0076035291362375, 6.641859874284653, 5.287181448891671, 6.203355224838141, 16.410752543477575, 8.277841892078644, 8.837618300358372, 10.293323537431124, 9.849442870680543, 7.546103745899511, 4.464606188635604, 7.084680135774188, 3.7454241278406983, 4.901664636881205, 4.506816262013408, 15.081988694352978, 10.201305668055465, 7.2205743537856515, 11.170922325995281, 6.462992620317926, 5.27739542469581, 6.598058149338772, 6.615206470141191, 7.365420926786431, 10.896925244650738, 5.423558579190753, 7.932905873572337, 7.491152171472189, 3.970985906586954, 8.099460192752483, 6.890132394745634, 5.4888140046407425, 8.26754710646969, 6.767223814701049, 6.062583601267261, 5.288037956534315, 13.336075055164805, 5.256291226192977, 6.202781341501351, 4.62740818911052, 4.23279442716074, 5.492302787393928, 6.882342486569801, 6.0199672330921, 3.5001313840467785, 3.532728929737422, 3.9687995539087453, 5.075799750874665, 4.230801765701044, 5.007397611841654, 4.032217920294252, 7.3292490140660815, 6.563482036874273, 7.469035583595367, 8.399780544078716, 8.053561061688555, 3.8844220230627635, 8.625697191017224, 5.715393016699997, 3.4561013235599645, 4.8791259477649325, 12.044749624747396, 5.354265019642366, 6.397429509365821, 8.251784584538964, 5.430489649037325, 7.468231673320613, 5.834934962682646, 6.555373888654193, 5.810877737363398, 4.0392400894434735, 4.86961424205513, 4.093407345636628, 7.318144446056673, 12.421186443194422, 4.42019196077726, 5.433739217660028, 3.4720326243459687, 4.9509092499598095, 5.530996655286122, 4.926893557093004, 5.988297742721981, 6.699825708721705, 4.408425269743837, 3.667897230605905, 6.81319277051931, 9.608617116943494, 4.067478955641499, 8.001987958233915, 5.789317413880238, 5.127269229506197, 5.3276646762915085, 5.6870277524860136, 3.9186007437106407, 4.770328467803053, 5.7213307363220265, 6.129748070207749, 3.7225967920458083, 12.5971368860067, 7.907914308640327, 7.97516191002637, 5.111600207349443, 5.285784145492273, 5.126182648429537, 4.478962625871147, 6.180270020206379, 4.757060463060843, 4.1171562512834035, 5.801783113436036, 7.605285662079359, 5.067708273235114, 8.200081655374976, 3.9709676299210814, 4.9356815410207515, 5.7563336119029955, 6.724725631389674, 5.204980222418019, 7.211774579832604, 7.721868598099206, 6.991383862507774, 6.434993835478528, 7.291612672225875, 7.454534024594977, 6.3807209449653595, 7.4325347575090275, 6.350626171919789, 6.918724474433644, 5.899920055522018, 5.962332229799911, 7.743908766163762, 5.512602038764456, 10.165110637141735, 6.480909019237759, 5.311677703055085, 4.299508520634162, 5.407793029958477, 5.745969494800724, 3.3215777777777777, 3.861973193527547, 4.894617911657069, 3.7125096020115107, 4.994636625190065, 4.551736983459921, 3.6473477855951195, 6.9398498482267215, 3.3220567671005132, 3.3436416228329766, 4.621177492803421, 6.21595182342005, 3.5611088749136046, 4.084235095925207, 6.828046828800738, 7.192633191870985, 4.355933520849623, 5.888901988622781, 4.903168749334831, 4.609197015668894, 6.477655515878166, 3.967259454990176, 4.943033070387838, 3.848681363415627, 3.4953749931256937, 9.14890910330728, 5.353048308993367, 3.8180125729904026, 3.3215777777777777, 3.3215777777777777, 3.69025667088483, 3.807142546063592, 5.300850293329714, 3.646455867886399, 3.3215777777777777, 5.7626576455510214, 6.594624911659199, 5.296508577375582, 3.3215777777777777, 4.9211447318614265, 3.3215777777777777, 4.929118925549673, 3.5223345089476656, 7.105949995653083, 3.3524066997979487, 4.9358937815513055, 5.96766005645539, 3.8975822642419957, 4.923895261875341, 6.192334728732965, 3.391154422374656, 4.142093534427911, 3.7096730715273454, 4.692811206769868, 3.4433304480813964, 3.654398193941018, 3.459557213651102, 4.929763490782226, 5.629690794500822, 3.7656004839905917, 4.839128681741543, 6.846670941812659, 4.320247734887257, 3.64593590351385, 5.408382913486744, 3.650409243517999, 5.781020604382378, 3.3215777777777777, 5.037313509576128, 6.8876827547800135, 3.7317810634385498, 4.692215807172733, 4.570548868834328, 3.675951480703904, 3.3215777777777777, 3.5506567967488722, 4.055981445360019, 3.4464763179421247, 3.3215777777777777, 3.3215777777777777, 6.749777613167027, 7.176549442081814, 3.3215777777777777, 6.052016335092761, 3.97454523721927, 4.968145933742525, 3.3845499955262457, 3.3215777777777777, 4.901645889118229, 4.3632686889267704, 3.347265980214085, 3.3215777777777777, 5.118881447480981, 4.950504001533365, 3.833572748201335, 3.3407568558164353, 3.327654649793831, 4.5047411585394554, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.288654996370069, 3.3215777777777777, 4.670415384237888, 10.818401212368935, 3.3215777777777777, 4.668749945999095, 3.3215777777777777, 3.4296706667983083, 3.7664973864915425, 6.029338274857835, 5.601073681966089, 3.3215777777777777, 5.4064998531573245, 3.3215777777777777, 4.549508148499334, 9.263002202772425, 3.4438936893298187, 3.359666552896468, 4.58018001183819, 8.859227176077372, 3.3215777777777777, 3.3215777777777777, 3.6880603359139084, 3.3215777777777777, 3.4637339988245004, 3.3215777777777777, 3.3215777777777777, 3.6127675159802117, 5.93271069344807, 4.880118521897127, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.487769266456779, 5.00367614295313, 3.3215777777777777, 3.384304279890089, 4.222996560969046, 3.404879024385638, 3.893253530208461, 3.3215777777777777, 4.841822406327362, 3.3215777777777777, 3.371147345661108, 3.3215777777777777, 4.198797350496579, 4.197753308795399, 3.3215777777777777, 3.3215777777777777, 3.3522687388156385, 3.3215777777777777, 5.271422241461263, 4.2796973898461035, 3.4870581625948427, 4.8060707820870245, 3.3215777777777777, 3.3215777777777777, 3.3730810464041663, 3.710660955877294, 4.32595841375622, 3.7353753845243456, 6.865225724756621, 3.3215777777777777, 3.6184413913576705, 3.9100590933873045, 3.3215777777777777, 3.3215777777777777, 5.099370442919976, 3.3215777777777777, 3.928171257673368, 3.3215777777777777, 4.540337215724271, 3.4304018155641076, 4.461850901715447, 3.767451395395061, 5.078399278704141, 5.852008998330769, 3.4091799733619066, 5.824477529840294, 3.851162438104696, 4.080115585911038, 6.9864788530448845, 6.648865581542195, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.186381183487658, 3.6062976403131177, 4.662609455412854, 5.2244851884572645, 5.2616102949751005, 4.187483977968748, 3.5521963511179275, 11.788075581934544, 3.3215777777777777, 3.460692698272257, 5.1402877416470885, 4.062622210888533, 3.6745002396435025, 5.074047488711932, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.827137032452088, 3.3450104802137033, 4.789990815279448, 4.079932121701639, 3.3215777777777777, 3.9077483342990877, 6.584174927576425, 3.3215777777777777, 3.9067154934419888, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.419623924920819, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.641112462593499, 3.3215777777777777, 5.047260509162882, 3.7432844365195552, 4.69353312170335, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.4365156301703563, 3.3215777777777777, 3.3215777777777777, 3.6297608330276834, 4.64798958363063, 3.6798641699411987, 3.880512711522816, 3.3740381365409813, 17.090413804727962, 4.381685636204149, 3.7564871228417793, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3380809610498865, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.4280113736221436, 3.3215777777777777, 3.37603401362741, 4.333607838935875, 3.3215777777777777, 5.558242209789442, 5.289884762694517, 3.3215777777777777, 3.3215777777777777, 3.3245358976577406, 4.66272439323789, 4.5464701886907415, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3813027720482602, 4.657941187550862, 4.894821921587437, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.743638876460456, 5.945525192651037, 3.8606721130007955, 3.3215777777777777, 4.305104952301713, 3.3215777777777777, 3.3215777777777777, 4.512509494255764, 6.832910662953892, 3.3992255405976386, 3.3215777777777777, 3.3215777777777777, 4.565212731114073, 3.3215777777777777, 3.7344329359759385, 3.835068396913045, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 8.3293135018799, 3.3215777777777777, 3.3215777777777777, 3.4213961372807646, 3.9264166818461095, 3.3215777777777777, 3.3215777777777777, 3.3598484485839317, 4.169537797669683, 7.0626461650594985, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.26786426065337, 3.4435995254497067, 4.948965399249345, 3.3215777777777777, 3.7050709551242478, 3.3683218744473544, 3.3492903992168936, 3.3215777777777777, 3.3215777777777777, 3.3382794257535506, 3.937705390494477, 3.5214729362884962, 3.3215777777777777, 3.470511182092034, 3.4696052255701333, 3.404024918754558, 5.313259561977546, 3.3215777777777777, 8.043762032827084, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.346923857798037, 3.4390621500943723, 3.3215777777777777, 3.3215777777777777, 3.4777256133014824, 4.821467473205274, 3.3215777777777777, 4.106413017703555, 3.3215777777777777, 3.3215777777777777, 3.8452596714628067, 3.3215777777777777, 3.4334458416610993, 3.3215777777777777, 3.3215777777777777, 5.575220290163782, 3.3375084924463176, 3.3215777777777777, 3.3215777777777777, 8.406765199352254, 5.958549232043003, 11.158142308197522, 4.320082225504471, 3.3215777777777777, 3.3215777777777777, 6.669106456592997, 3.7579142812640343, 6.002129654532443, 4.26557675375451, 4.164155623797495, 3.4803440753157173, 3.3215777777777777, 3.3215777777777777, 4.245435449003262, 4.267436644125196, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.112561273147808, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.4082337981345416, 4.488774118423919, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 7.45318925697522, 3.4721533928686545, 3.3215777777777777, 3.5254034938420347, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 8.048735508751522, 4.757455250948949, 4.214382656226281, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.179447463744858, 3.4302230375009897, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.122140449787346, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.5300265820108896, 4.113035261538454, 3.3215777777777777, 3.3215777777777777, 3.6387248357812303, 3.3822460745698644, 3.3215777777777777, 4.575525443932018, 3.3215777777777777, 4.07985507551055, 3.589414347980799, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3793898478839113, 3.3215777777777777, 4.712883415024628, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.434226401591532, 3.3215777777777777, 3.3215777777777777, 3.5290152943779636, 3.75378101643005, 4.633987765268672, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.8800483026328694, 3.3215777777777777, 3.6150593528321635, 3.3215777777777777, 3.3215777777777777, 3.906174348959762, 3.3215777777777777, 3.5028122228038843, 3.734006195318242, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.544585465738024, 3.3215777777777777, 7.473602627587452, 5.834236774754558, 7.16447444489385, 3.6026478567133924, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.7226929902694907, 3.3215777777777777, 3.3215777777777777, 3.378975374406288, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 11.50813606105452, 3.3215777777777777, 3.3215777777777777, 5.460388001412621, 3.4223009205961548, 4.028009722200225, 3.3215777777777777, 3.3215777777777777, 7.54320289925277, 3.3215777777777777, 3.3215777777777777, 3.3381052786150587, 3.6255223925012374, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.921659101478892, 3.3215777777777777, 4.201340822603379, 3.3215777777777777, 4.162545319897465, 4.40510645968754, 6.705128851798369, 14.57298256289789, 3.3215777777777777, 3.4119712069770953, 3.453892722499137, 7.132704365319252, 3.3215777777777777, 3.3215777777777777, 4.4786015169987765, 3.3215777777777777, 3.830300932560707, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.4404949065929435, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.4133886092416024, 3.3215777777777777, 3.3215777777777777, 3.3291856514458287, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 6.263847811172458, 3.3399508156574433, 3.3215777777777777, 3.658018437909987, 3.741719456183397, 3.3215777777777777, 3.3215777777777777, 4.743530041983253, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.645577572869312, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.6502909026171766, 6.9875727321895535, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.138564923014248, 3.4757382257679432, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.61891268764468, 3.3215777777777777, 3.3663461708364544, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.4273834935173633, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.626627172666306, 3.6774265239507082, 3.3215777777777777, 3.687728226711799, 3.3215777777777777, 3.3215777777777777, 5.949022243207385, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.949150053930112, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.494840308555144, 3.3215777777777777, 3.3215777777777777, 3.7696284142278587, 3.3215777777777777, 5.390864684910719, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.6013038236459245, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.7674964390313526, 3.3215777777777777, 3.597528413922301, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.5801080943033954, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.468966175936848, 3.3215777777777777, 4.116439759278185, 3.3215777777777777, 3.363151099531218, 3.3215777777777777, 3.3215777777777777, 3.7884479688669424, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.7871872075013027, 3.3215777777777777, 3.73496371157501, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.76183355196646, 3.525286580104488, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 11.393746722678374, 4.257052789070534, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.474137207791532, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.3289529651930065, 3.565900735264379, 3.9073262776566957, 3.3215777777777777, 3.3215777777777777, 3.395913864922392, 5.163613014609111, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 5.812972703360301, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.5513459807507783, 3.3215777777777777, 3.3215777777777777, 3.4519784486995038, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.840701351185151, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.5977487736986857, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 4.000614799154305, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.638194374697563, 3.3215777777777777, 3.3215777777777777, 4.6908055050302, 3.3215777777777777, 3.3215777777777777, 12.613045464062475, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.8608393354518458, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3274510485440856, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.489290140948921, 3.3215777777777777, 3.76269170750793, 3.3929634511807247, 3.3215777777777777, 6.789361632328295, 3.3215777777777777, 5.327478879876284, 4.418779953994379, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.761187584460045, 3.850701412300926, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.837739112343576, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.467142442655773, 3.3215777777777777, 3.3215777777777777, 3.6922600871157423, 4.049513283344573, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 8.099111818383713, 7.121446587518863, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.4675715139155834, 3.3215777777777777, 3.3215777777777777, 7.113078707760894, 3.594212301648368, 4.798159640561467, 3.3362535813267087, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.5342857781893002, 3.3215777777777777, 3.3215777777777777, 3.3215777777777777, 3.642931964267068, 3.3215777777777777, 3.3454173860298186, 3.3215777777777777], "1LEO-5HAGS-5GS": [21.02078911514156, 13.923894803742686, 15.455516960183138, 11.722653953106649, 16.72832781020717, 13.222656658109443, 17.813529979113373, 10.338388853868542, 8.978215551415966, 15.085788720574241, 12.134555450975018, 7.865730476399814, 13.840543774968202, 31.32882376226893, 11.720534345531027, 21.5832785119083, 8.157548153127324, 16.802302484863336, 13.23676359901529, 9.760589171227084, 10.646621327926482, 18.038815195158058, 22.626502628573775, 14.838222682095308, 8.641002985633646, 10.83999746666544, 11.944484471178502, 10.459878974862738, 14.494427727480355, 16.74011720258749, 9.22273026665129, 7.970899925045014, 13.344376367385287, 8.360866116558846, 15.443643938552771, 18.258453418464192, 19.820693324653337, 14.326397618606368, 12.190882873802753, 10.686589257798596, 14.727018121028362, 16.999132829674302, 15.091772084557341, 25.155698768716118, 11.77591961175044, 13.747828888813725, 13.89129677313936, 8.7770321714751, 14.951213798289816, 9.692946440029884, 12.760815385324953, 13.090795833052466, 11.091574974460228, 7.625855215440784, 8.800278901489788, 17.753456400708764, 9.93771936681144, 18.052489196402984, 10.707846291922317, 9.565105665495203, 10.632739612362455, 8.441455049146038, 9.942001594413295, 13.523559359107407, 13.262970169050323, 12.18884644928381, 13.489435460645696, 10.595119858998011, 22.26273377334433, 15.53595355982768, 10.330715616189458, 22.09602368702346, 7.709327811938918, 18.504456097897968, 15.619437109363801, 6.240501749371396, 14.26313772697885, 11.662286827349114, 15.899618269416463, 15.22157599192524, 12.467605985656283, 9.504214051650528, 14.525400002714967, 12.258236768536198, 13.308039823219913, 10.482715476877718, 15.311955967102264, 10.179186100486163, 13.352628602865039, 16.703348372740972, 9.829692826458508, 6.244429999488339, 14.328743232703467, 7.913066571007737, 9.757380165460527, 8.308838430786032, 10.263893736335799, 10.271796243023575, 18.337283446225936, 13.721911699775891, 5.705230930834762, 7.603727396717454, 13.91343944450843, 8.660474613635666, 7.154463048866009, 7.0658939719894045, 8.175839455211975, 7.004605846734495, 13.242703394813333, 10.404825751455965, 14.020333633613067, 13.064857619734127, 14.093738357999895, 9.383993570136942, 16.246913458627393, 14.410256179045087, 15.317621191446486, 14.816037688696994, 10.885538441552628, 8.043481552402287, 8.823538370098518, 9.85509904823462, 11.610025698121232, 11.018501659821364, 13.42664944813327, 11.446852136487944, 9.813902339535861, 10.286023023439059, 5.846548323165029, 14.571088289596936, 8.557797232725756, 12.86732723526432, 11.250972721296932, 10.591905653415667, 6.355630694667278, 8.609870462169159, 7.1544895320602775, 12.207891606540418, 5.004498332979125, 11.013454592995679, 7.26579138108684, 9.538701441976425, 9.236960736562354, 7.291078282581867, 4.822184114810668, 7.7168700402634105, 4.749640304747926, 14.482627907858662, 5.77807061443083, 5.1753138248766, 12.074771620857625, 10.400579627860939, 9.113305611696017, 14.357133926624302, 9.506590381161086, 11.038244707348017, 4.9571366399165555, 9.550775867265394, 11.088743358229136, 8.615736235483482, 13.402099519762634, 13.625817310497265, 9.536012453632788, 8.469620926408503, 15.392729247637034, 7.462825801975826, 6.5909556513893754, 10.656234830704317, 8.875409601552759, 12.935892352136127, 11.518530846748137, 7.225109742419845, 8.789243173824719, 11.826145974891139, 12.435909592137147, 15.037258810832636, 11.075394738097458, 5.4234055414171465, 8.519591938901804, 8.302859468325632, 5.661162672964917, 8.901431823216651, 10.749142381712264, 5.472330595418733, 9.414802070187074, 11.026475591340121, 12.414125897790514, 16.568412490771586, 12.672614985427767, 7.098769105833966, 17.509645274891906, 12.615361044894104, 10.784772237228857, 15.134658738607765, 13.328825508838726, 7.392550643234398, 7.4325368230670055, 17.99516413173761, 10.37707881950469, 8.108864709156453, 6.750238824018133, 9.126213542602278, 6.132128228744258, 7.215662060439397, 7.894259486561711, 6.272141804583717, 13.620607607643578, 10.406380799427454, 3.644864471584961, 5.270634863387027, 5.196687508931803, 7.226189567591448, 9.180803249758382, 9.554816554878222, 9.765567439650168, 10.229761388676165, 6.610880234252929, 6.248687032496346, 8.090995573034899, 6.343032624992517, 7.076171568823159, 6.2497917262408365, 8.533949501420315, 10.087314274479183, 5.6756175065094085, 6.764326987608231, 9.504909798870237, 8.82994376023049, 8.039737446668058, 8.677612872168664, 6.933608560247248, 9.69648601168528, 5.441815785268998, 5.9539585330045375, 5.649439416393426, 7.738092675307569, 5.862819824077329, 8.826279579221293, 10.153637295565906, 5.909138030569952, 4.78979018632698, 4.902673548877851, 6.546129273147672, 3.9162331584898094, 7.0548174797448215, 5.186180458599873, 16.11951417887427, 6.966665814183866, 11.213770134725802, 7.434782594288926, 6.829554627961507, 7.359149000424889, 7.755219029733134, 7.750254369327979, 4.858514734958877, 21.198537716575927, 6.541380191791969, 3.840293121790616, 13.352278993131979, 5.2717090516987275, 4.3233051707958365, 4.748059147996512, 6.741471041856637, 4.895268834755123, 11.22250941244199, 5.249654422536208, 5.73835337037135, 7.23099790406305, 6.688701663065182, 11.12961602889099, 7.4273423472636315, 7.7560657010338785, 10.16679237404815, 9.428532983666262, 6.304250812777379, 6.070018515284478, 7.704206317085287, 8.501092499360478, 10.148787035125533, 7.960885304534094, 5.104250002184388, 8.418377118108655, 6.24343329981336, 7.596594681574817, 13.357705856744513, 4.023093132143426, 8.864508336575547, 5.566775152859134, 7.403333798631414, 9.454866984107884, 10.546912505501453, 9.455172478467311, 6.469261512326959, 14.101363861382842, 6.825092177367914, 6.147650583223647, 17.80519584443836, 3.631453503950421, 7.737479147115318, 6.473699513591835, 5.416514173554324, 4.6732395672483005, 10.075649671499683, 7.597443552956933, 8.488990470875413, 6.308717771578638, 4.519218507466851, 7.038853660811138, 3.178803854455107, 7.234023233779136, 9.487538594172909, 6.317701696751997, 9.329101840164986, 3.2164797626158017, 9.433994983755364, 6.100310859183677, 6.2317439499858525, 7.3131910806268845, 4.821198152804048, 5.760637240997262, 10.002512568512213, 6.160753184148881, 4.947940371122185, 7.546120438312171, 7.410962256732397, 7.766310712282641, 7.450788201490016, 8.363314054245125, 11.272779667896396, 5.24315080476012, 8.864727396010364, 4.44115871788914, 10.458473116558437, 4.534375437706176, 3.4672796690227, 4.105796834270766, 6.188940406549805, 9.182679949392384, 5.542625991486987, 6.040474288673689, 9.055050675472394, 3.631540851515094, 5.431090660458766, 5.888769605575459, 5.251401123878708, 4.906591410945644, 3.3534370334967636, 4.657318054646113, 7.978960261188979, 12.378019056631155, 8.024155999674164, 3.743769514812984, 4.719342380890348, 4.319756822191536, 4.550521145746814, 5.928346861130972, 10.301367457531402, 4.099272551724518, 12.38728989061537, 5.3133400307991865, 5.534400152299404, 7.80425712460803, 4.904878765180766, 11.127887379712412, 4.648288409742736, 6.596892631755296, 6.582893671656576, 15.144830469222137, 4.935378187857466, 4.624227461837799, 4.2643102244218065, 10.405400200579821, 6.079814465928376, 8.47950608315697, 7.653130123740526, 6.157111489795466, 6.319673615021364, 5.927147252997656, 3.6851800934066654, 6.877122977795626, 7.981044339660858, 6.541868465404297, 17.14223782058273, 3.650774762747255, 8.429267262753017, 4.984490393965638, 4.962164279161765, 5.90131737368247, 5.759230602618295, 6.4466726295586625, 7.499740566284571, 4.305161211529023, 6.994434580699668, 7.304231582143727, 9.553663055457692, 9.126552616837197, 8.626873614933757, 6.405567007997935, 4.63785144762861, 4.872966263251014, 8.047305240471283, 5.620137637898606, 3.077495715827921, 6.985001115030439, 4.880425820642827, 7.5405171112084375, 2.9374781736780733, 6.498725958821217, 4.043539846039885, 10.914074896534835, 7.952825544404715, 3.7668761983664156, 3.671689577122274, 2.999822725837401, 6.269876877777828, 3.926531634026511, 7.567574745772564, 3.7943002150071985, 4.3694879193133325, 6.30487400375053, 5.06242597123714, 5.310686301152806, 4.453153356574387, 4.3367934418209675, 7.869253608482394, 4.020494359241626, 9.242530044344136, 4.61219665107483, 9.387845945373602, 7.634008674168885, 5.537395903939206, 6.654312599416034, 20.30203359139061, 5.365818667538746, 2.926294101712519, 5.603439171580263, 9.443393406944455, 7.333701892568919, 5.552217376467637, 3.6718776960626767, 4.4643655745332245, 9.949880974838392, 5.764282218278787, 7.904886119463888, 4.480245596434552, 5.832908829370118, 9.886287692870477, 2.767044756027736, 4.116088428307008, 3.799833977700456, 2.6704668143945587, 5.0317183284593066, 6.3398427479894215, 3.6799496641561005, 3.881341346181081, 5.270258562710878, 3.9951060910731857, 3.2128997601978857, 3.5995817766183142, 2.9025401887407054, 4.634711381916777, 3.2887826217473877, 3.7673360468012884, 4.953483811895828, 2.846346026711804, 7.955133063732497, 7.123567418204647, 5.886469595594256, 2.698755436579198, 7.218646199485228, 8.27391881837445, 3.9937196859201247, 4.299095235255998, 6.676061686297336, 3.6339938301071357, 3.034998240789171, 6.669497552555727, 3.2805021035485793, 2.7519900615663486, 2.6724247075317304, 3.697651848842232, 6.689399090644974, 6.059962396954467, 3.6738039181988573, 4.941402973300795, 4.974241882287384, 6.0905357480914475, 5.517296864702612, 3.5777179689556085, 3.678843290405611, 7.478724840317439, 7.762576107411471, 4.69382247969308, 5.5686661364895, 5.547074285702673, 2.9974312444097815, 4.091435341373312, 5.05119712236514, 6.029156602389491, 5.508989638279091, 4.525688280715965, 3.430943388896115, 3.829631120763832, 6.239031991803701, 2.6160777777777775, 2.6160777777777775, 4.804355865574779, 2.675647337138345, 4.0483498880112805, 2.761970865159047, 2.6160777777777775, 3.4503748495357676, 3.2497521262456353, 2.9168831547487204, 4.333699186372177, 5.6223622354454585, 5.620265360357779, 5.715394512778981, 3.095878423158095, 2.6563954047543947, 2.6160777777777775, 6.837540582159589, 3.050223910799437, 3.8152879681059475, 3.621112356977399, 5.426026641779961, 3.2138987499462894, 4.881888684278492, 2.812511296189445, 3.419369063022311, 4.319695102317603, 3.3051204576942537, 3.7680684952707866, 2.6160777777777775, 3.27179973828152, 3.339100778560953, 3.739036631316818, 2.6160777777777775, 3.0606855240009208, 5.863925756286431, 3.0841454830695225, 3.402925547227986, 3.7943200952839136, 6.305880419501304, 2.675815219014997, 3.714674024121246, 2.7377919357402605, 6.041515652676685, 3.449206968786669, 2.6160777777777775, 3.822034359860362, 2.870156890138011, 3.714247876444054, 5.099269253112837, 2.685654422374656, 2.8941304606440115, 5.0708162481445775, 3.8136126641781174, 5.14157919142217, 3.501633962265851, 3.5260983297094843, 5.099891745092153, 4.480112244310078, 2.6160777777777775, 4.471351759610545, 6.698927016099763, 3.524559529993976, 3.02504181137505, 4.868282687425906, 3.343484318777692, 4.130326894743871, 3.1002160553034344, 3.8152129478985852, 4.805791628168135, 4.821657612466852, 3.149724811221208, 4.590788328483984, 3.2779511530432104, 2.6160777777777775, 2.792657831830829, 3.1743837397669106, 2.7308065016055196, 3.0146442823636086, 3.590081561871662, 5.118482320399437, 4.3330932782379, 2.6584378749359923, 3.0178279688385494, 2.9955426673811343, 3.4779114402237186, 3.255180120183618, 2.6245979166678706, 6.486054642662713, 3.106125935290952, 4.686936943052634, 2.7322383931524397, 5.014318201500043, 5.034907722426792, 3.1646162126710777, 3.4575667988873797, 2.6160777777777775, 3.799241158539456, 3.524009833825209, 2.9337002997990624, 2.6160777777777775, 3.134926118954108, 2.6160777777777775, 2.6160777777777775, 6.030762573718146, 2.6160777777777775, 4.58971295455613, 2.630486742458571, 3.9775678971893957, 2.853109492312035, 3.2785307539688193, 2.6160777777777775, 2.6370862904325914, 2.617505051157195, 4.714992594120198, 3.9863409867526536, 2.719683619716758, 4.416846143947576, 2.989363466646221, 2.7041089377315672, 7.9840484199398745, 5.467761471503736, 2.6160777777777775, 5.427601100669705, 2.6160777777777775, 3.6759915912064076, 3.6728498751890184, 3.6464067723908804, 5.994449214519233, 3.8500266649464763, 3.669990949018157, 2.6160777777777775, 3.1758155217827504, 2.753083726895045, 2.8861495499584384, 2.6505390169722713, 2.6160777777777775, 4.117227493037949, 4.218613035788813, 3.1676929899782547, 5.290673014548452, 2.6160777777777775, 2.7397874048659565, 2.9293937495124407, 2.7241737859753328, 2.6160777777777775, 4.962675047012829, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.974371933893948, 2.6160777777777775, 4.59704462252927, 3.5675956282017762, 2.9264146149395196, 2.6160777777777775, 2.6160777777777775, 2.7960265538171476, 3.79506559268262, 3.311674907054778, 2.6160777777777775, 3.7353044639206527, 3.690550155461721, 2.6160777777777775, 3.6888729216509883, 3.677150745290238, 2.6160777777777775, 3.471190626470705, 3.7954799864643403, 2.757385344197128, 2.936999942863953, 2.6160777777777775, 2.6849415998703368, 3.4218293387582217, 2.984187443902199, 5.483192011359257, 3.480524813717162, 3.406223543762345, 2.6891182721978875, 3.413458305938768, 2.6160777777777775, 3.9345438640256503, 2.9727190926624387, 2.712105293783349, 2.6160777777777775, 3.0411794485439048, 2.6160777777777775, 4.099890939673165, 3.6563806329563207, 4.097824324624462, 4.032698166683717, 7.350105951510175, 4.286668204735534, 2.6160777777777775, 3.407259535972269, 2.925900843527835, 3.024743945798846, 3.192911845083919, 2.6160777777777775, 5.434337453683093, 3.240437142798127, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.681828634620775, 3.2596992515142342, 3.4952879185736645, 6.316309632100844, 3.129741581371877, 2.9659495840869043, 2.873247258290559, 4.9107272555926595, 2.6160777777777775, 2.88090670160998, 2.919456498294443, 2.8090728847069015, 2.6160777777777775, 2.8830921641676084, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.068099298877481, 2.6160777777777775, 5.208184207634181, 4.092369570610578, 6.10813622570218, 2.6160777777777775, 3.0334239124440643, 2.6160777777777775, 2.6160777777777775, 3.4378915009873117, 2.6160777777777775, 2.6243103749510395, 2.6160777777777775, 3.0291761917602282, 2.6160777777777775, 2.9941292278494362, 4.106993753098065, 2.667492952213443, 2.6160777777777775, 7.01728490522735, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.7972823928243007, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.69248775992875, 2.6160777777777775, 2.619459708206133, 5.554160157431443, 2.6160777777777775, 3.377361874288784, 2.695167584075735, 6.85130248063247, 2.6160777777777775, 3.534119903650636, 3.089154838763066, 2.853838888647525, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.0226687981185916, 3.334459607015673, 3.575680659141242, 2.777288984426661, 2.930978514904935, 2.6160777777777775, 2.6160777777777775, 3.1754842126097618, 3.044211452666479, 3.3085932575315353, 3.3436804464589396, 3.903497544445223, 4.334854021079533, 2.731375392602933, 2.6160777777777775, 3.795739636640746, 2.7385326640176455, 5.111861113403365, 2.6160777777777775, 2.724424471913186, 2.755041950375059, 5.535566176553514, 4.478746513016662, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.243552698559966, 2.6160777777777775, 2.6160777777777775, 4.188303067665308, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 6.146009734566527, 3.0573674492658958, 3.597179287602902, 3.3020192820043217, 2.6160777777777775, 2.965853026528316, 2.9959737479458877, 2.6160777777777775, 2.6160777777777775, 2.947471180053579, 4.06161830486198, 2.6160777777777775, 3.3904688604039235, 3.301793294337189, 4.185142928694174, 2.6160777777777775, 2.6160777777777775, 2.632779425753551, 3.1498478547065116, 4.132912537628288, 2.6160777777777775, 2.6205298792971123, 2.6160777777777775, 2.8562687749196325, 2.8960361291614154, 2.6160777777777775, 7.285710298523589, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.3268922227527313, 3.740023362835461, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6502935317180674, 2.6160777777777775, 2.6160777777777775, 3.539246032714053, 2.6160777777777775, 3.2265656723536855, 2.6160777777777775, 2.6160777777777775, 2.7373837144260205, 2.632008492446318, 2.6160777777777775, 2.6160777777777775, 2.7680906319632803, 5.253049232043003, 2.6160777777777775, 3.9942202656895214, 2.6160777777777775, 3.755651093601351, 4.208084032729694, 3.6657714522702523, 5.162163548886487, 3.2998211552763315, 5.020560646094151, 2.6396851190288193, 2.6160777777777775, 6.205178020319774, 4.144180840449598, 2.6160777777777775, 2.9755350695140583, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.9622079568459014, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.69924034500701, 2.649946927123533, 2.6160777777777775, 2.6187785115213593, 3.8410062377264476, 2.726059274852904, 2.7599161907895677, 3.282570905001154, 2.6160777777777775, 6.0889972461327195, 2.6160777777777775, 3.0961217515036625, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.7607411506145065, 2.630965584617839, 4.955179384111232, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.212900318350235, 2.655398703835207, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.654594371640697, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.9574083504026225, 2.8139949573542196, 2.652675501877236, 2.6160777777777775, 4.26017810395089, 2.691923308281469, 2.6160777777777775, 4.9939683098238685, 2.992788361699537, 2.6160777777777775, 2.907369083656248, 2.6160777777777775, 2.8911789262370102, 2.7589314745646476, 2.6160777777777775, 3.9279447708925064, 2.6160777777777775, 2.9389908662994535, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.728726401591532, 2.6160777777777775, 2.6160777777777775, 2.7231644178847296, 2.9753005488023128, 3.782948950792329, 2.6160777777777775, 3.9560996109981112, 2.6160777777777775, 3.7449825439878093, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 7.111904352797986, 2.6160777777777775, 2.6160777777777775, 2.7476842078010177, 3.243009744473998, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.344081993014711, 2.6160777777777775, 3.394527925186265, 2.6160777777777775, 4.198278893549799, 4.283073599268845, 3.069864014846692, 2.6160777777777775, 2.6160777777777775, 3.2677640811269537, 2.6160777777777775, 2.7607335761512215, 2.6734753744062876, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.3032008495458585, 2.6160777777777775, 2.6192801228565834, 2.6160777777777775, 2.6160777777777775, 3.4530908449819053, 2.6160777777777775, 2.6160777777777775, 5.275254203811024, 2.6160777777777775, 2.729976634571304, 2.792537310875949, 2.6160777777777775, 2.6324249259354637, 2.8173947554538405, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.920739169906914, 2.6160777777777775, 2.6160777777777775, 4.216159101478893, 2.6160777777777775, 3.880013317234486, 2.776201735183475, 2.7521886407337304, 2.65293968168341, 2.7454554385452616, 4.98826570716615, 2.6160777777777775, 2.732675151290424, 2.6160777777777775, 2.989944065003755, 2.6160777777777775, 2.6160777777777775, 4.498568664370356, 2.6160777777777775, 3.149347041244369, 2.6160777777777775, 2.804916201618261, 2.6160777777777775, 3.582061159269666, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.893131023926508, 2.6160777777777775, 2.6160777777777775, 2.6236856514458284, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.8725313193004824, 2.6160777777777775, 2.6160777777777775, 2.802839627252851, 3.250933730687421, 2.8785483955654287, 2.6160777777777775, 3.3939943270336244, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.7795035073572683, 4.066075662359468, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.242899101216521, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.4915619805298617, 2.6160777777777775, 2.699858858702038, 2.6160777777777775, 3.2791106345372985, 2.983377660688194, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.122980282802491, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.717445027707265, 3.5654247673482864, 2.8020843984828003, 2.6160777777777775, 5.4602873287000175, 2.6160777777777775, 2.6160777777777775, 5.243522243207384, 3.3497210182532253, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.0572190565108586, 2.6160777777777775, 5.0965622977482985, 2.6160777777777775, 2.775934681665132, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 5.926345196619401, 3.142713191319694, 2.6160777777777775, 2.6160777777777775, 2.9631144308155726, 2.6160777777777775, 2.6160777777777775, 5.1139705572238165, 2.7681676324927427, 2.6160777777777775, 2.621097387491389, 2.6160777777777775, 3.0623443937278885, 2.9677034258111896, 3.3560620050607435, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.7303519080453116, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.7037218713602456, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6405286533083014, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.726417027295768, 2.6160777777777775, 3.242162357300242, 2.6160777777777775, 3.541954084275403, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.0147931029252955, 2.6160777777777775, 2.6160777777777775, 2.9709023459963126, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.9846945846063773, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.9407416599494702, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.7498288111721245, 2.7507821904961203, 3.4000676010861914, 4.435826470427561, 4.389199924952132, 2.6160777777777775, 2.6160777777777775, 2.852213333206705, 2.664471139661757, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.882546583441641, 2.6160777777777775, 2.6338716917176423, 2.6160777777777775, 2.679571723094918, 2.6160777777777775, 2.6160777777777775, 4.778743846905948, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.7613027652686273, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.1074722117981173, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.9381386768396074, 2.6160777777777775, 2.6160777777777775, 3.3707922848376857, 2.6160777777777775, 2.6160777777777775, 3.8145521317969244, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6695368340007737, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6219510485440853, 2.6160777777777775, 2.6510891248557273, 2.6160777777777775, 2.6160777777777775, 2.7970130247819855, 2.6160777777777775, 3.2097503764831874, 2.6367059470533047, 2.6160777777777775, 3.27334182807766, 2.6160777777777775, 2.668313529325357, 2.753776302379221, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.1478804134320177, 3.6784735898176444, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 4.480828552802039, 3.837419686439423, 2.6160777777777775, 2.722017063584785, 2.664152397384358, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.144684730648273, 2.8844082611105213, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.2782569203559384, 2.6160777777777775, 2.6160777777777775, 3.1240169466595016, 2.7823288157284973, 6.578201448020414, 2.6531984734077074, 3.109997880431777, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 3.1009500081100487, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.6160777777777775, 2.740146829053508, 2.6160777777777775, 2.639917386029818, 2.6160777777777775]}}

==> results/results_structure.txt <==
data = {
    "ttf_values": results1[scenarios[0]][0],
    "delivery_ratio": {
    '1LEO-1GS': results1[scenarios[0]][1],
    '1LEO-2GS': results1[scenarios[1]][1],
    '1LEO-5GS': results1[scenarios[2]][1],
    '1LEO-10GS': results1[scenarios[3]][1],
    '1LEO-1HAGS-1GS': results1[scenarios[4]][1],
    '1LEO-2HAGS-2GS': results1[scenarios[5]][1],
    '1LEO-3HAGS-3GS': results1[scenarios[6]][1],
    '1LEO-4HAGS-4GS': results1[scenarios[7]][1],
    '1LEO-5HAGS-5GS': results1[scenarios[8]][1],
    },
    "delivery_delay": {
        '1LEO-1GS': results2[scenarios[0]][1],
        '1LEO-2GS': results2[scenarios[1]][1],
        '1LEO-5GS': results2[scenarios[2]][1],
        '1LEO-10GS': results2[scenarios[3]][1],
        '1LEO-1HAGS-1GS': results2[scenarios[4]][1],
        '1LEO-2HAGS-2GS': results2[scenarios[5]][1],
        '1LEO-3HAGS-3GS': results2[scenarios[6]][1],
        '1LEO-4HAGS-4GS': results2[scenarios[7]][1],
        '1LEO-5HAGS-5GS': results2[scenarios[8]][1],
    }
}

